A high-flux cold-atom source utilising a grating atom chip

Bose-Einstein condensates (BECs) have been proposed for many applications in atom interferometry, as their coherence over long evolution times promises unprecedented sensitivity. To date, BECs can be efficiently created in devices using atom chips, but these are still complex and place high demands on size, weight and power. To further simplify these setups, we equipped an atom chip with a nano-structured diffraction-grating to derive all beams for the magneto-optical trap (MOT) from a single laser beam. Moreover, using a 2D$^+$-MOT as an atomic source and a beam with uniform intensity for the grating illumination, we capture $1\times10^9$ atoms in one second, cool them to $14\,\mu$K, and demonstrate magnetic trapping using the atom chip. This is a major step towards the simplification of portable BEC devices for quantum sensing on earth and in space.

==> images/TOF-temperature/script_xdata05_LockedDG.txt <==
0.000942590000,-0.009329022035
0.000956050000,-0.009071554505
0.000969520000,-0.009070402525
0.000982990000,-0.009063490645
0.000996450000,-0.009346877725
0.001009900000,-0.009498075100
0.001023400000,-0.009461211740
0.001036800000,-0.009593401445
0.001050300000,-0.009239167595
0.001063800000,-0.009444508030
0.001077200000,-0.009326718075
0.001090700000,-0.009335645920
0.001104200000,-0.009447963970
0.001117600000,-0.009592825455
0.001131100000,-0.009316350255
0.001144600000,-0.009309438375
0.001158000000,-0.009172928745
0.001171500000,-0.009179840625
0.001185000000,-0.009383741085
0.001198400000,-0.009564601945
0.001211900000,-0.009312894315
0.001225400000,-0.009394108905
0.001238800000,-0.009130305485
0.001252300000,-0.009504986980
0.001265800000,-0.009528890565
0.001279200000,-0.009441916075
0.001292700000,-0.009350909655
0.001306200000,-0.009198560300
0.001319600000,-0.009241759550
0.001333100000,-0.009678647965
0.001346600000,-0.008937060840
0.001360000000,-0.009114753755
0.001373500000,-0.009244639500
0.001387000000,-0.009479355425
0.001400400000,-0.009562873975
0.001413900000,-0.009507002945
0.001427300000,-0.008886949710
0.001440800000,-0.008935044875
0.001454300000,-0.009645528540
0.001467700000,-0.009575833750
0.001481200000,-0.009543578310
0.001494700000,-0.009397276850
0.001508100000,-0.009453435875
0.001521600000,-0.009266239125
0.001535100000,-0.009130881475
0.001548500000,-0.009200000275
0.001562000000,-0.009462939710
0.001575500000,-0.009472155550
0.001588900000,-0.009350909655
0.001602400000,-0.009431548255
0.001615900000,-0.009295614615
0.001629300000,-0.009460347755
0.001642800000,-0.009402748755
0.001656300000,-0.009365021410
0.001669700000,-0.009651000445
0.001683200000,-0.009549914200
0.001696700000,-0.009399292815
0.001710100000,-0.009135489395
0.001723600000,-0.009340829830
0.001737100000,-0.009233695690
0.001750500000,-0.009435292190
0.001764000000,-0.009454299860
0.001777500000,-0.009458907780
0.001790900000,-0.009104385935
0.001804400000,-0.009113889770
0.001817800000,-0.009099778015
0.001831300000,-0.009511322870
0.001844800000,-0.009484251340
0.001858200000,-0.009408508655
0.001871700000,-0.009351773640
0.001885200000,-0.009194528370
0.001898600000,-0.009474747505
0.001912100000,-0.009647832500
0.001925600000,-0.009354077600
0.001939000000,-0.009475899485
0.001952500000,-0.009271999025
0.001966000000,-0.009629400820
0.001979400000,-0.009564313950
0.001992900000,-0.009361853465
0.002006400000,-0.009175808695
0.002019800000,-0.009203168220
0.002033300000,-0.009398140835
0.002046800000,-0.009346589730
0.002060200000,-0.009239455590
0.002073700000,-0.009695351675
0.002087200000,-0.009471291565
0.002100600000,-0.009467259635
0.002114100000,-0.009274878975
0.002127600000,-0.009376541210
0.002141000000,-0.009315198275
0.002154500000,-0.009436156175
0.002168000000,-0.009503547005
0.002181400000,-0.009270847045
0.002194900000,-0.009219871930
0.002208400000,-0.009481659385
0.002221800000,-0.009590233500
0.002235300000,-0.009454299860
0.002248700000,-0.009242623535
0.002262200000,-0.009381149130
0.002275700000,-0.009644664555
0.002289100000,-0.009481371390
0.002302600000,-0.009300510530
0.002316100000,-0.009213536040
0.002329500000,-0.009369341335
0.002343000000,-0.009469563595
0.002356500000,-0.009481371390
0.002369900000,-0.009377117200
0.002383400000,-0.009379133165
0.002396900000,-0.009560858010
0.002410300000,-0.009566041920
0.002423800000,-0.009393244920
0.002437300000,-0.009297342585
0.002450700000,-0.009599161345
0.002464200000,-0.009491739210
0.002477700000,-0.009276318950
0.002491100000,-0.009276318950
0.002504600000,-0.009443068055
0.002518100000,-0.009527162595
0.002531500000,-0.009372797275
0.002545000000,-0.009317502235
0.002558500000,-0.009184448545
0.002571900000,-0.009441628080
0.002585400000,-0.009482811365
0.002598900000,-0.009614137085
0.002612300000,-0.009348893690
0.002625800000,-0.009368189355
0.002639200000,-0.009269119075
0.002652700000,-0.009520538710
0.002666200000,-0.009683543880
0.002679600000,-0.009622200945
0.002693100000,-0.009330174015
0.002706600000,-0.009638616660
0.002720000000,-0.009365021410
0.002733500000,-0.009449115950
0.002747000000,-0.009441052090
0.002760400000,-0.009467259635
0.002773900000,-0.009036995105
0.002787400000,-0.009470139585
0.002800800000,-0.009623352925
0.002814300000,-0.009417436500
0.002827800000,-0.009346877725
0.002841200000,-0.009338237875
0.002854700000,-0.009309438375
0.002868200000,-0.009156801025
0.002881600000,-0.009379421160
0.002895100000,-0.009408796650
0.002908600000,-0.009428668305
0.002922000000,-0.009500667055
0.002935500000,-0.009264223160
0.002949000000,-0.009386621035
0.002962400000,-0.009480219410
0.002975900000,-0.009358973515
0.002989400000,-0.009367901360
0.003002800000,-0.009281790855
0.003016300000,-0.009344861760
0.003029700000,-0.009584761595
0.003043200000,-0.009390364970
0.003056700000,-0.009499803070
0.003070100000,-0.009370205320
0.003083600000,-0.009349757675
0.003097100000,-0.009167168845
0.003110500000,-0.009332189980
0.003124000000,-0.009495483145
0.003137500000,-0.009556826080
0.003150900000,-0.009564889940
0.003164400000,-0.009411100610
0.003177900000,-0.009322686145
0.003191300000,-0.009264511155
0.003204800000,-0.009576121745
0.003218300000,-0.009388637000
0.003231700000,-0.009244063510
0.003245200000,-0.009166016865
0.003258700000,-0.009469563595
0.003272100000,-0.009222175890
0.003285600000,-0.009430972265
0.003299100000,-0.009474171515
0.003312500000,-0.009417724495
0.003326000000,-0.009503259010
0.003339500000,-0.009398716825
0.003352900000,-0.009390652965
0.003366400000,-0.009649272475
0.003379900000,-0.009474459510
0.003393300000,-0.009290430705
0.003406800000,-0.009361565470
0.003420300000,-0.009462075725
0.003433700000,-0.009325278100
0.003447200000,-0.009219583935
0.003460600000,-0.009426076350
0.003474100000,-0.009582169640
0.003487600000,-0.009363869430
0.003501000000,-0.009456891815
0.003514500000,-0.009093154130
0.003528000000,-0.009168896815
0.003541400000,-0.009344285770
0.003554900000,-0.009444508030
0.003568400000,-0.009375677225
0.003581800000,-0.009309438375
0.003595300000,-0.009273439000
0.003608800000,-0.009176384685
0.003622200000,-0.009245791480
0.003635700000,-0.009178976640
0.003649200000,-0.009444508030
0.003662600000,-0.009365597400
0.003676100000,-0.009247807445
0.003689600000,-0.009012803525
0.003703000000,-0.009453147880
0.003716500000,-0.009432124245
0.003730000000,-0.009414556550
0.003743400000,-0.009354077600
0.003756900000,-0.009458619785
0.003770400000,-0.009412252590
0.003783800000,-0.009456315825
0.003797300000,-0.009386909030
0.003810800000,-0.009425500360
0.003824200000,-0.009418300485
0.003837700000,-0.009590521495
0.003851100000,-0.009240031580
0.003864600000,-0.009119649670
0.003878100000,-0.009344285770
0.003891500000,-0.009394684895
0.003905000000,-0.009300222535
0.003918500000,-0.009509018910
0.003931900000,-0.009311166345
0.003945400000,-0.009193376390
0.003958900000,-0.009272575015
0.003972300000,-0.009516218785
0.003985800000,-0.009482235375
0.003999300000,-0.009221023910
0.004012700000,-0.009344285770
0.004026200000,-0.009100354005
0.004039700000,-0.009001571720
0.004053100000,-0.009454299860
0.004066600000,-0.009318654215
0.004080100000,-0.009466395650
0.004093500000,-0.009394108905
0.004107000000,-0.009408220660
0.004120500000,-0.009220159925
0.004133900000,-0.009412828580
0.004147400000,-0.009449403945
0.004160900000,-0.009429532290
0.004174300000,-0.009322974140
0.004187800000,-0.009489435250
0.004201300000,-0.009405052715
0.004214700000,-0.009242623535
0.004228200000,-0.009222463885
0.004241600000,-0.009111009820
0.004255100000,-0.009321534165
0.004268600000,-0.009291294690
0.004282000000,-0.009196256340
0.004295500000,-0.009391228955
0.004309000000,-0.009404764720
0.004322400000,-0.009083074305
0.004335900000,-0.009033827160
0.004349400000,-0.009222751880
0.004362800000,-0.009258175265
0.004376300000,-0.009518810740
0.004389800000,-0.009048514905
0.004403200000,-0.009194240375
0.004416700000,-0.009337661885
0.004430200000,-0.009363293440
0.004443600000,-0.009161984935
0.004457100000,-0.009340541835
0.004470600000,-0.009014819490
0.004484000000,-0.009054850795
0.004497500000,-0.009605209240
0.004511000000,-0.009318942210
0.004524400000,-0.009323550130
0.004537900000,-0.008998403775
0.004551400000,-0.009202304235
0.004564800000,-0.009301950505
0.004578300000,-0.009376253215
0.004591800000,-0.009420892440
0.004605200000,-0.009297054590
0.004618700000,-0.009066082600
0.004632200000,-0.009109569845
0.004645600000,-0.009128289520
0.004659100000,-0.009292734665
0.004672500000,-0.009211808070
0.004686000000,-0.009287262760
0.004699500000,-0.009286974765
0.004712900000,-0.008921509110
0.004726400000,-0.008992643875
0.004739900000,-0.009162848920
0.004753300000,-0.009113025785
0.004766800000,-0.009359549505
0.004780300000,-0.009138657340
0.004793700000,-0.009278046920
0.004807200000,-0.009387773015
0.004820700000,-0.009068962550
0.004834100000,-0.009214400025
0.004847600000,-0.009207488145
0.004861100000,-0.009359549505
0.004874500000,-0.009132609445
0.004888000000,-0.009155937040
0.004901500000,-0.009036707110
0.004914900000,-0.009267103110
0.004928400000,-0.009186464510
0.004941900000,-0.009320670180
0.004955300000,-0.009089122200
0.004968800000,-0.008774919655
0.004982300000,-0.008897893520
0.004995700000,-0.009130593480
0.005009200000,-0.008964420365
0.005022700000,-0.009201440250
0.005036100000,-0.009142977265
0.005049600000,-0.008742088225
0.005063000000,-0.009142113280
0.005076500000,-0.009494907155
0.005090000000,-0.008848646375
0.005103400000,-0.009157089020
0.005116900000,-0.008968164300
0.005130400000,-0.009099202025
0.005143800000,-0.008900485475
0.005157300000,-0.009328734040
0.005170800000,-0.009007907610
0.005184200000,-0.009108129870
0.005197700000,-0.009142113280
0.005211200000,-0.008787879430
0.005224600000,-0.008895013570
0.005238100000,-0.008979396105
0.005251600000,-0.008944260715
0.005265000000,-0.009094882100
0.005278500000,-0.009240607570
0.005292000000,-0.008775495645
0.005305400000,-0.008694281055
0.005318900000,-0.008897893520
0.005332400000,-0.008848358380
0.005345800000,-0.009078466385
0.005359300000,-0.008970468260
0.005372800000,-0.008954052545
0.005386200000,-0.008598954710
0.005399700000,-0.008827334745
0.005413200000,-0.008873701940
0.005426600000,-0.008850662340
0.005440100000,-0.008612202480
0.005453500000,-0.008623146290
0.005467000000,-0.008671529450
0.005480500000,-0.008647337870
0.005493900000,-0.008727976470
0.005507400000,-0.008624586265
0.005520900000,-0.009041891020
0.005534300000,-0.008567851250
0.005547800000,-0.008488940620
0.005561300000,-0.008732296395
0.005574700000,-0.008635818070
0.005588200000,-0.008692841080
0.005601700000,-0.008526955960
0.005615100000,-0.008463309065
0.005628600000,-0.008662025615
0.005642100000,-0.008687369175
0.005655500000,-0.008321327530
0.005669000000,-0.008368846705
0.005682500000,-0.008227441160
0.005695900000,-0.008178770005
0.005709400000,-0.008363662795
0.005722900000,-0.008128946870
0.005736300000,-0.007971413605
0.005749800000,-0.008065587970
0.005763300000,-0.008240112940
0.005776700000,-0.007807832445
0.005790200000,-0.007478654160
0.005803700000,-0.008030452580
0.005817100000,-0.008249904770
0.005830600000,-0.007983509395
0.005844100000,-0.007756281340
0.005857500000,-0.007453310600
0.005871000000,-0.007664122940
0.005884400000,-0.008063284010
0.005897900000,-0.007827704100
0.005911400000,-0.007233282420
0.005924800000,-0.007360288215
0.005938300000,-0.007325152825
0.005951800000,-0.007633595470
0.005965200000,-0.007297217310
0.005978700000,-0.006916487920
0.005992200000,-0.007029381960
0.006005600000,-0.006978982835
0.006019100000,-0.006534606550
0.006032600000,-0.006750026810
0.006046000000,-0.006699339690
0.006059500000,-0.006494863240
0.006073000000,-0.006534606550
0.006086400000,-0.006196212425
0.006099900000,-0.006409040730
0.006113400000,-0.006280594960
0.006126800000,-0.006217812050
0.006140300000,-0.005918585245
0.006153800000,-0.005885177825
0.006167200000,-0.006194772450
0.006180700000,-0.005925785120
0.006194200000,-0.005429281740
0.006207600000,-0.005576447185
0.006221100000,-0.005766235890
0.006234600000,-0.005502144475
0.006248000000,-0.005311491785
0.006261500000,-0.004960425880
0.006274900000,-0.005030408665
0.006288400000,-0.005062376110
0.006301900000,-0.004590928295
0.006315300000,-0.004646223335
0.006328800000,-0.004745293615
0.006342300000,-0.004424755180
0.006355700000,-0.004491570020
0.006369200000,-0.003705343670
0.006382700000,-0.003835517410
0.006396100000,-0.003734431165
0.006409600000,-0.004045753760
0.006423100000,-0.003635072890
0.006436500000,-0.003063690810
0.006450000000,-0.003012427700
0.006463500000,-0.003344773930
0.006476900000,-0.003244839665
0.006490400000,-0.002959148625
0.006503900000,-0.002314500617
0.006517300000,-0.002127102271
0.006530800000,-0.002436696896
0.006544300000,-0.002382093044
0.006557700000,-0.001781882664
0.006571200000,-0.001462352212
0.006584700000,-0.001212804544
0.006598100000,-0.000908825822
0.006611600000,-0.001076755706
0.006625100000,-0.001167934923
0.006638500000,-0.001004123367
0.006652000000,-0.000657895778
0.006665400000,0.000065752138
0.006678900000,0.000139136144
0.006692400000,0.000611528583
0.006705800000,0.000591916124
0.006719300000,0.000243344255
0.006732800000,0.000543360167
0.006746200000,0.000871732066
0.006759700000,0.000731334503
0.006773200000,0.001276941031
0.006786600000,0.001781940263
0.006800100000,0.002023308873
0.006813600000,0.002480788930
0.006827000000,0.002826901321
0.006840500000,0.002639099782
0.006854000000,0.002449915866
0.006867400000,0.002895789725
0.006880900000,0.003542914490
0.006894400000,0.003837533375
0.006907800000,0.003867196860
0.006921300000,0.003722047380
0.006934800000,0.003946107490
0.006948200000,0.004307541215
0.006961700000,0.004495601950
0.006975200000,0.004902538885
0.006988600000,0.004867691490
0.007002100000,0.005073319920
0.007015600000,0.005437057605
0.007029000000,0.006049910965
0.007042500000,0.006464047775
0.007055900000,0.006639436730
0.007069400000,0.006616397130
0.007082900000,0.007115492465
0.007096300000,0.006871560700
0.007109800000,0.006728715180
0.007123300000,0.007387647740
0.007136700000,0.008156306395
0.007150200000,0.008310959710
0.007163700000,0.008159762335
0.007177100000,0.008373742620
0.007190600000,0.008435661545
0.007204100000,0.008502476385
0.007217500000,0.008945412695
0.007231000000,0.009111297815
0.007244500000,0.009445084020
0.007257900000,0.009648120495
0.007271400000,0.009864404740
0.007284900000,0.010118128335
0.007298300000,0.010286029420
0.007311800000,0.010465162310
0.007325300000,0.010573448430
0.007338700000,0.011024448600
0.007352200000,0.011184573820
0.007365700000,0.011198685575
0.007379100000,0.011685109130
0.007392600000,0.011712756650
0.007406100000,0.011588630805
0.007419500000,0.011532183785
0.007433000000,0.012009967490
0.007446500000,0.012577317640
0.007459900000,0.012323306050
0.007473400000,0.012507334855
0.007486800000,0.012975038735
0.007500300000,0.012839969080
0.007513800000,0.013140059870
0.007527200000,0.013186139070
0.007540700000,0.012782370080
0.007554200000,0.013052797385
0.007567600000,0.013494869710
0.007581100000,0.013677746535
0.007594600000,0.013671410645
0.007608000000,0.013397815395
0.007621500000,0.014183465755
0.007635000000,0.014317671425
0.007648400000,0.014379014360
0.007661900000,0.014362310650
0.007675400000,0.014385638245
0.007688800000,0.014586946750
0.007702300000,0.014857662050
0.007715800000,0.014700992770
0.007729200000,0.014860829995
0.007742700000,0.015341493650
0.007756200000,0.015087194065
0.007769600000,0.014963356215
0.007783100000,0.015385844880
0.007796600000,0.015862476605
0.007810000000,0.015467059470
0.007823500000,0.015218231790
0.007837000000,0.015372021120
0.007850400000,0.015637552510
0.007863900000,0.015638416495
0.007877300000,0.015503922830
0.007890800000,0.015814093445
0.007904300000,0.015948875105
0.007917700000,0.016185031005
0.007931200000,0.015830221165
0.007944700000,0.016055433255
0.007958100000,0.015851532795
0.007971600000,0.015958954930
0.007985100000,0.016370499785
0.007998500000,0.016511905330
0.008012000000,0.016505857435
0.008025500000,0.016175815165
0.008038900000,0.016385475525
0.008052400000,0.016419746930
0.008065900000,0.016546752725
0.008079300000,0.016970969360
0.008092800000,0.016443938510
0.008106300000,0.016437314625
0.008119700000,0.016899834595
0.008133200000,0.017194165485
0.008146700000,0.016662526715
0.008160100000,0.016452002370
0.008173600000,0.016551072650
0.008187100000,0.016436450640
0.008200500000,0.016857211335
0.008214000000,0.016702270025
0.008227500000,0.016641791075
0.008240900000,0.016704861980
0.008254400000,0.016701982030
0.008267800000,0.016567200370
0.008281300000,0.016629407290
0.008294800000,0.016701406040
0.008308200000,0.016744317295
0.008321700000,0.016634015210
0.008335200000,0.016724445640
0.008348600000,0.016695646140
0.008362100000,0.016468994075
0.008375600000,0.016809404165
0.008389000000,0.016695646140
0.008402500000,0.016767068900
0.008416000000,0.016779452685
0.008429400000,0.016508737385
0.008442900000,0.017134262525
0.008456400000,0.016710621880
0.008469800000,0.016460066230
0.008483300000,0.016706013960
0.008496800000,0.016326148555
0.008510200000,0.016533216960
0.008523700000,0.016516513250
0.008537200000,0.016278629380
0.008550600000,0.016386051515
0.008564100000,0.016318084695
0.008577600000,0.016503265480
0.008591000000,0.016619615460
0.008604500000,0.016294757100
0.008618000000,0.016431842720
0.008631400000,0.016347460185
0.008644900000,0.016096904535
0.008658400000,0.016156231505
0.008671800000,0.016258469730
0.008685300000,0.016285829255
0.008698700000,0.016401891240
0.008712200000,0.016138087820
0.008725700000,0.016180999075
0.008739100000,0.015979402575
0.008752600000,0.016408803120
0.008766100000,0.016188198950
0.008779500000,0.016138663810
0.008793000000,0.016335940385
0.008806500000,0.016132615915
0.008819900000,0.016150471605
0.008833400000,0.015937643300
0.008846900000,0.015998410245
0.008860300000,0.015946571145
0.008873800000,0.016228806245
0.008887300000,0.016401891240
0.008900700000,0.015829357180
0.008914200000,0.016190214915
0.008927700000,0.015975946635
0.008941100000,0.015875724375
0.008954600000,0.015777518080
0.008968100000,0.016055145260
0.008981500000,0.016114760225
0.008995000000,0.015879756305
0.009008500000,0.015872268435
0.009021900000,0.015858444675
0.009035400000,0.015546546090
0.009048900000,0.015774638130
0.009062300000,0.015974218665
0.009075800000,0.016043337465
0.009089200000,0.015902795905
0.009102700000,0.015709839255
0.009116200000,0.015541938170
0.009129600000,0.015723663015
0.009143100000,0.015881196280
0.009156600000,0.015953771020
0.009170000000,0.015988618415
0.009183500000,0.015695727500
0.009197000000,0.015689391610
0.009210400000,0.015626896695
0.009223900000,0.015809773520
0.009237400000,0.015957226960
0.009250800000,0.015677583815
0.009264300000,0.015726542965
0.009277800000,0.015475987315
0.009291200000,0.015891564100
0.009304700000,0.015502482855
0.009318200000,0.015689391610
0.009331600000,0.015546258095
0.009345100000,0.015273526830
0.009358600000,0.015702927375
0.009372000000,0.015669519955
0.009385500000,0.015395636710
0.009399000000,0.014918428995
0.009412400000,0.014959324285
0.009425900000,0.015600401155
0.009439400000,0.015316726080
0.009452800000,0.015462163555
0.009466300000,0.014965948170
0.009479700000,0.015066746420
0.009493200000,0.015152280935
0.009506700000,0.015649648300
0.009520100000,0.015418676310
0.009533600000,0.015010587395
0.009547100000,0.015307222245
0.009560500000,0.015193464220
0.009574000000,0.015289366555
0.009587500000,0.015250487230
0.009600900000,0.015003675515
0.009614400000,0.015088346045
0.009627900000,0.015261431040
0.009641300000,0.015173880560
0.009654800000,0.015473683355
0.009668300000,0.015183960385
0.009681700000,0.015524082480
0.009695200000,0.015274390815
0.009708700000,0.015340629665
0.009722100000,0.015251927205
0.009735600000,0.015144505070
0.009749100000,0.015229463595
0.009762500000,0.015300310365
0.009776000000,0.015293398485
0.009789500000,0.015191160260
0.009802900000,0.014941180600
0.009816400000,0.015119161510
0.009829900000,0.015192888230
0.009843300000,0.014944924535
0.009856800000,0.014987259800
0.009870300000,0.014908925160
0.009883700000,0.015043130830
0.009897200000,0.015293974475
0.009910600000,0.015203256050
0.009924100000,0.015172152590
0.009937600000,0.014968828120
0.009951000000,0.015274966805
0.009964500000,0.015401972600
0.009978000000,0.015619696820
0.009991400000,0.014949244460
0.010005000000,0.015080282185
0.010018000000,0.015566705740
0.010032000000,0.015551730000
0.010045000000,0.015385268890
0.010059000000,0.015840876980
0.010072000000,0.015520914535
0.010086000000,0.015857580690
0.010099000000,0.015990922375
0.010113000000,0.015984874480
0.010126000000,0.015806029585
0.010140000000,0.015691119580
0.010153000000,0.015773198155
0.010166000000,0.015618256845
0.010180000000,0.015876300365
0.010193000000,0.016246373940
0.010207000000,0.016050825335
0.010220000000,0.016111016290
0.010234000000,0.015864204575
0.010247000000,0.015936491320
0.010261000000,0.015847788860
0.010274000000,0.015628048675
0.010288000000,0.015856428710
0.010301000000,0.015799981690
0.010315000000,0.016031241675
0.010328000000,0.015949451095
0.010342000000,0.016233990155
0.010355000000,0.015899051970
0.010368000000,0.016199142760
0.010382000000,0.015938219290
0.010395000000,0.016377699660
0.010409000000,0.016188774940
0.010422000000,0.016140679775
0.010436000000,0.015914603700
0.010449000000,0.016256741760
0.010463000000,0.016483105830
0.010476000000,0.016316356725
0.010490000000,0.016415427005
0.010503000000,0.016408803120
0.010517000000,0.016196550805
0.010530000000,0.016415139010
0.010544000000,0.016259045720
0.010557000000,0.016010218040
0.010570000000,0.016236006120
0.010584000000,0.016228518250
0.010597000000,0.016041321500
0.010611000000,0.016171207245
0.010624000000,0.016213254515
0.010638000000,0.015990922375
0.010651000000,0.016041033505
0.010665000000,0.016033257640
0.010678000000,0.016122824085
0.010692000000,0.015947147135
0.010705000000,0.016066089070
0.010719000000,0.016063785110
0.010732000000,0.015425300195
0.010746000000,0.015751886525
0.010759000000,0.016073000950
0.010772000000,0.015712431210
0.010786000000,0.015798541715
0.010799000000,0.015797101740
0.010813000000,0.015483475185
0.010826000000,0.015564689775
0.010840000000,0.015134713240
0.010853000000,0.014924188895
0.010867000000,0.015172728580
0.010880000000,0.015169272640
0.010894000000,0.015207287980
0.010907000000,0.014900861300
0.010921000000,0.014914973055
0.010934000000,0.014648001690
0.010947000000,0.014582338830
0.010961000000,0.014247688640
0.010974000000,0.013814544160
0.010988000000,0.014089579385
0.011001000000,0.014421061630
0.011015000000,0.014181737785
0.011028000000,0.013995981010
0.011042000000,0.013829519900
0.011055000000,0.013672850620
0.011069000000,0.013419703015
0.011082000000,0.013104636485
0.011096000000,0.012811457575
0.011109000000,0.012854368830
0.011123000000,0.013155899595
0.011136000000,0.013020541945
0.011149000000,0.012591429395
0.011163000000,0.012704323435
0.011176000000,0.012267723015
0.011190000000,0.011884113675
0.011203000000,0.011582294915
0.011217000000,0.011858194125
0.011230000000,0.012134669325
0.011244000000,0.011777843520
0.011257000000,0.011226621090
0.011271000000,0.010954753810
0.011284000000,0.010673670690
0.011298000000,0.010866627340
0.011311000000,0.011029920505
0.011325000000,0.010779652850
0.011338000000,0.010302157140
0.011351000000,0.009800757845
0.011365000000,0.009401596775
0.011378000000,0.009870452635
0.011392000000,0.009940435420
0.011405000000,0.009658488315
0.011419000000,0.008975364175
0.011432000000,0.008538763755
0.011446000000,0.008767719780
0.011459000000,0.008992643875
0.011473000000,0.008657705690
0.011486000000,0.008359630865
0.011500000000,0.008240400935
0.011513000000,0.008287632115
0.011527000000,0.007759449285
0.011540000000,0.007517245490
0.011553000000,0.007475198220
0.011567000000,0.007665562915
0.011580000000,0.007343296510
0.011594000000,0.006637708760
0.011607000000,0.006214068115
0.011621000000,0.006429200380
0.011634000000,0.006900360200
0.011648000000,0.006194772450
0.011661000000,0.005917721260
0.011675000000,0.005743196290
0.011688000000,0.005833050730
0.011702000000,0.005473056980
0.011715000000,0.005151078570
0.011728000000,0.005010537010
0.011742000000,0.004896490990
0.011755000000,0.004882091240
0.011769000000,0.004951786030
0.011782000000,0.004285941590
0.011796000000,0.004285941590
0.011809000000,0.004111128625
0.011823000000,0.004028762055
0.011836000000,0.003605409405
0.011850000000,0.003524770805
0.011863000000,0.003456515990
0.011877000000,0.003283718990
0.011890000000,0.003113801940
0.011904000000,0.002732410162
0.011917000000,0.002343328917
0.011930000000,0.002749401867
0.011944000000,0.002454840581
0.011957000000,0.002082607043
0.011971000000,0.001759591851
0.011984000000,0.001749454427
0.011998000000,0.001412010686
0.012011000000,0.001573259086
0.012025000000,0.001272707504
0.012038000000,0.001172974836
0.012052000000,0.001055904868
0.012065000000,0.000565506982
0.012079000000,0.000648507141
0.012092000000,0.000683757729
0.012106000000,0.000373039924
0.012119000000,-0.000067742184
0.012132000000,-0.000254662459
0.012146000000,-0.000179809678
0.012159000000,-0.000436773217
0.012173000000,-0.000549120067
0.012186000000,-0.000992430770
0.012200000000,-0.000622357195
0.012213000000,-0.001217614061
0.012227000000,-0.001345195846
0.012240000000,-0.001317749922
0.012254000000,-0.001773185215
0.012267000000,-0.001675382113
0.012281000000,-0.001769470080
0.012294000000,-0.001880866546
0.012308000000,-0.002436293703
0.012321000000,-0.002501409372
0.012334000000,-0.002352717554
0.012348000000,-0.002675963142
0.012361000000,-0.002361904594
0.012375000000,-0.003103146125
0.012388000000,-0.003573729955
0.012402000000,-0.003145481390
0.012415000000,-0.003343621950
0.012429000000,-0.003435492355
0.012442000000,-0.003536002610
0.012456000000,-0.003825437585
0.012469000000,-0.004076857220
0.012483000000,-0.004438866935
0.012496000000,-0.004533617290
0.012509000000,-0.004686830630
0.012523000000,-0.004507985735
0.012536000000,-0.004639311455
0.012550000000,-0.004765741260
0.012563000000,-0.005248996870
0.012577000000,-0.005220485365
0.012590000000,-0.005237477070
0.012604000000,-0.005469889035
0.012617000000,-0.005335683365
0.012631000000,-0.005509056355
0.012644000000,-0.005420353895
0.012658000000,-0.005752124135
0.012671000000,-0.005944792790
0.012685000000,-0.005749244185
0.012698000000,-0.006032055275
0.012711000000,-0.006075542520
0.012725000000,-0.006229907840
0.012738000000,-0.006519918805
0.012752000000,-0.006462319805
0.012765000000,-0.006495151235
0.012779000000,-0.006872136690
0.012792000000,-0.006833833355
0.012806000000,-0.007169059535
0.012819000000,-0.006774506385
0.012833000000,-0.007337536610
0.012846000000,-0.007106852615
0.012860000000,-0.006959399175
0.012873000000,-0.007436606890
0.012887000000,-0.007386207765
0.012900000000,-0.007334944655
0.012913000000,-0.007316800970
0.012927000000,-0.007448990675
0.012940000000,-0.007563036695
0.012954000000,-0.007547772960
0.012967000000,-0.007870903350
0.012981000000,-0.007749081465
0.012994000000,-0.007620347700
0.013008000000,-0.007573116520
0.013021000000,-0.007540573085
0.013035000000,-0.007792856705
0.013048000000,-0.007938582175
0.013062000000,-0.007792856705
0.013075000000,-0.007914390595
0.013089000000,-0.007977173505
0.013102000000,-0.007916982550
0.013115000000,-0.008069619900
0.013129000000,-0.008299727905
0.013142000000,-0.008077395765
0.013156000000,-0.007915830570
0.013169000000,-0.008267472465
0.013183000000,-0.008278992265
0.013196000000,-0.008332271340
0.013210000000,-0.008338319235
0.013223000000,-0.008292528030
0.013237000000,-0.008212177425
0.013250000000,-0.008297711940
0.013264000000,-0.008315855625
0.013277000000,-0.008135282760
0.013291000000,-0.008674697395
0.013304000000,-0.008441133450
0.013317000000,-0.008574763130
0.013331000000,-0.008261136575
0.013344000000,-0.008499596435
0.013358000000,-0.008333711315
0.013371000000,-0.008831654670
0.013385000000,-0.008727688475
0.013398000000,-0.008303183845
0.013412000000,-0.008457837160
0.013425000000,-0.008786727450
0.013439000000,-0.008613642455
0.013452000000,-0.008653961755
0.013466000000,-0.008422701770
0.013479000000,-0.008725096520
0.013492000000,-0.008591466840
0.013506000000,-0.008463597060
0.013519000000,-0.008691401105
0.013533000000,-0.008515724155
0.013546000000,-0.008722216570
0.013560000000,-0.008647049875
0.013573000000,-0.008690825115
0.013587000000,-0.008647625865
0.013600000000,-0.008565547290
0.013614000000,-0.008789319405
0.013627000000,-0.008735752335
0.013641000000,-0.008891557630
0.013654000000,-0.008687657170
0.013668000000,-0.009141249295
0.013681000000,-0.008864486100
0.013694000000,-0.008854118280
0.013708000000,-0.008850662340
0.013721000000,-0.009120513655
0.013735000000,-0.008839718530
0.013748000000,-0.008670665465
0.013762000000,-0.008911141290
0.013775000000,-0.008899333495
0.013789000000,-0.009066946585
0.013802000000,-0.008977092145
0.013816000000,-0.008694857045
0.013829000000,-0.008801415195
0.013843000000,-0.008963268385
0.013856000000,-0.008842886475
0.013870000000,-0.009016547460
0.013883000000,-0.008865350085
0.013896000000,-0.008902789435
0.013910000000,-0.008910853295
0.013923000000,-0.008943684725
0.013937000000,-0.009002147710
0.013950000000,-0.009175232705
0.013964000000,-0.008842022490
0.013977000000,-0.008979108110
0.013991000000,-0.008818694895
0.014004000000,-0.008988323950
0.014018000000,-0.009494331165
0.014031000000,-0.009170336790
0.014045000000,-0.009089122200
0.014058000000,-0.008811495020
0.014072000000,-0.009045346960
0.014085000000,-0.009123969595
0.014098000000,-0.009166304860
0.014112000000,-0.009201728245
0.014125000000,-0.009034115155
0.014139000000,-0.009073570470
0.014152000000,-0.008892709610
0.014166000000,-0.009098338040
0.014179000000,-0.008916901190
0.014193000000,-0.009078754380
0.014206000000,-0.009100642000
0.014220000000,-0.009063490645
0.014233000000,-0.008927269010
0.014247000000,-0.009102945960
0.014260000000,-0.009081346335
0.014273000000,-0.009355229580
0.014287000000,-0.009139809320
0.014300000000,-0.008907109360
0.014314000000,-0.009021155380
0.014327000000,-0.009208352130
0.014341000000,-0.009342269805
0.014354000000,-0.009271135040
0.014368000000,-0.009057154755
0.014381000000,-0.008951748585
0.014395000000,-0.008902501440
0.014408000000,-0.008949156630
0.014422000000,-0.009145281225
0.014435000000,-0.009028355255
0.014449000000,-0.008967876305
0.014462000000,-0.009089122200
0.014475000000,-0.008876581890
0.014489000000,-0.009111585810
0.014502000000,-0.009075874430
0.014516000000,-0.009125697565
0.014529000000,-0.009298494565
0.014543000000,-0.009286686770
0.014556000000,-0.009086530245
0.014570000000,-0.009241759550
0.014583000000,-0.009034403150
0.014597000000,-0.009229087770
0.014610000000,-0.009310014365
0.014624000000,-0.009162560925
0.014637000000,-0.009192224410
0.014651000000,-0.009298782560
0.014664000000,-0.009273439000
0.014677000000,-0.009343709780
0.014691000000,-0.009139233330
0.014704000000,-0.009014243500
0.014718000000,-0.009221311905
0.014731000000,-0.009307710405
0.014745000000,-0.009122817615
0.014758000000,-0.009302238500
0.014772000000,-0.009136353380
0.014785000000,-0.008923525075
0.014799000000,-0.009087394230
0.014812000000,-0.009236287645
0.014826000000,-0.009319230205
0.014839000000,-0.009303678475
0.014853000000,-0.009220735915
0.014866000000,-0.009179552630
0.014879000000,-0.009242911530
0.014893000000,-0.009455163845
0.014906000000,-0.009307422410
0.014920000000,-0.009019139415
0.014933000000,-0.009251551380
0.014947000000,-0.009349757675
0.014960000000,-0.009197984310
0.014974000000,-0.009339101860
0.014987000000,-0.009347453715
0.015001000000,-0.009231679725
0.015014000000,-0.009193088395
0.015028000000,-0.009191072430
0.015041000000,-0.009198560300
0.015054000000,-0.009278046920
0.015068000000,-0.009514202820
0.015081000000,-0.009390076975
0.015095000000,-0.009268543085
0.015108000000,-0.009419740460
0.015122000000,-0.009144129245
0.015135000000,-0.009249823410
0.015149000000,-0.009487131290
0.015162000000,-0.009318366220
0.015176000000,-0.009331038000
0.015189000000,-0.009473883520
0.015203000000,-0.009448827955
0.015216000000,-0.009140385310
0.015230000000,-0.009354941585
0.015243000000,-0.009139809320
0.015256000000,-0.009063490645
0.015270000000,-0.009081634330
0.015283000000,-0.009361853465
0.015297000000,-0.009227647795
0.015310000000,-0.009352637625
0.015324000000,-0.009335645920
0.015337000000,-0.009255295315
0.015351000000,-0.009229375765
0.015364000000,-0.009289854715
0.015378000000,-0.009184448545
0.015391000000,-0.009277182935
0.015405000000,-0.009504410990
0.015418000000,-0.009338525870
0.015432000000,-0.009234847670
0.015445000000,-0.009483099360
0.015458000000,-0.009307998400
0.015472000000,-0.009286110780
0.015485000000,-0.009153921075
0.015499000000,-0.009144993230
0.015512000000,-0.009478491440
0.015526000000,-0.009490875225
0.015539000000,-0.009161120950
0.015553000000,-0.009177248670
0.015566000000,-0.009259903235
0.015580000000,-0.009381725120
0.015593000000,-0.009492891190
0.015607000000,-0.009185024535
0.015620000000,-0.009410524620
0.015634000000,-0.009209792105
0.015647000000,-0.009384605070
0.015660000000,-0.009299646545
0.015674000000,-0.009449403945
0.015687000000,-0.009259327245
0.015701000000,-0.009114465760
0.015714000000,-0.009268255090
0.015728000000,-0.009451995900
0.015741000000,-0.009659640295
0.015755000000,-0.009511610865
0.015768000000,-0.009327870055
0.015782000000,-0.009180992605
0.015795000000,-0.009234559675
0.015809000000,-0.009320670180
0.015822000000,-0.009192800400
0.015835000000,-0.009455163845
0.015849000000,-0.009489147255
0.015862000000,-0.009248095440
0.015876000000,-0.009399292815
0.015889000000,-0.009484539335
0.015903000000,-0.009561434000
0.015916000000,-0.009436444170
0.015930000000,-0.009342269805
0.015943000000,-0.009356669555
0.015957000000,-0.009431836250
0.015970000000,-0.009406204695
0.015984000000,-0.009406204695
0.015997000000,-0.009375389230
0.016011000000,-0.009723863180
0.016024000000,-0.009219295940
0.016037000000,-0.009524282645
0.016051000000,-0.009368765345
0.016064000000,-0.009316350255
0.016078000000,-0.009525146630
0.016091000000,-0.009613849090
0.016105000000,-0.009200000275
0.016118000000,-0.009342557800
0.016132000000,-0.009144993230
0.016145000000,-0.009455739835
0.016159000000,-0.009061186685
0.016172000000,-0.009221023910
0.016186000000,-0.009308574390
0.016199000000,-0.009371357300
0.016213000000,-0.009092290145
0.016226000000,-0.009446523995
0.016239000000,-0.009464955675
0.016253000000,-0.009526586605
0.016266000000,-0.009416860510
0.016280000000,-0.009336221910
0.016293000000,-0.009344573765
0.016307000000,-0.009746614785
0.016320000000,-0.009320958175
0.016334000000,-0.009199136290
0.016347000000,-0.009338237875
0.016361000000,-0.009526298610
0.016374000000,-0.009766198445
0.016388000000,-0.009387485020
0.016401000000,-0.009395836875
0.016415000000,-0.009380573140
0.016428000000,-0.009190496440
0.016441000000,-0.009474459510
0.016455000000,-0.009445948005
0.016468000000,-0.009458619785
0.016482000000,-0.009408508655
0.016495000000,-0.009218719950
0.016509000000,-0.009109857840
0.016522000000,-0.009295902610
0.016536000000,-0.009568921870
0.016549000000,-0.009779446215
0.016563000000,-0.009159968970
0.016576000000,-0.008840870510
0.016590000000,-0.009154209070
0.016603000000,-0.009732215035
0.016616000000,-0.009655608365
0.016630000000,-0.009379133165
0.016643000000,-0.009488283270
0.016657000000,-0.009368765345
0.016670000000,-0.009468411615
0.016684000000,-0.009271423035
0.016697000000,-0.009406492690
0.016711000000,-0.009618745005
0.016724000000,-0.009833589275
0.016738000000,-0.009574393775
0.016751000000,-0.009262207195
0.016765000000,-0.009254719325
0.016778000000,-0.009590809490
0.016792000000,-0.009424060385
0.016805000000,-0.009340829830
0.016818000000,-0.009416572515
0.016832000000,-0.009476763470
0.016845000000,-0.009522554675
0.016859000000,-0.009164864885
0.016872000000,-0.009186176515
0.016886000000,-0.009712343380
0.016899000000,-0.009419452465
0.016913000000,-0.009509306905
0.016926000000,-0.009450843920
0.016940000000,-0.009128001525
0.016953000000,-0.009565177935
0.016967000000,-0.009429532290
0.016980000000,-0.009410524620
0.016994000000,-0.009196544335
0.017007000000,-0.009362141460
0.017020000000,-0.009413404570
0.017034000000,-0.009655320370
0.017047000000,-0.009357245545
0.017061000000,-0.009280926870
0.017074000000,-0.009568345880
0.017088000000,-0.009450555925
0.017101000000,-0.009689015785
0.017115000000,-0.009535802445
0.017128000000,-0.009633144755
0.017142000000,-0.009318366220
0.017155000000,-0.009229951755
0.017169000000,-0.009760438545
0.017182000000,-0.009714359345
0.017196000000,-0.009405628705
0.017209000000,-0.009042755005
0.017222000000,-0.009022019365
0.017236000000,-0.009320958175
0.017249000000,-0.009368477350
0.017263000000,-0.009422908405
0.017276000000,-0.009525434625
0.017290000000,-0.009413116575
0.017303000000,-0.009168320825
0.017317000000,-0.009453435875
0.017330000000,-0.009294174640
0.017344000000,-0.009320958175
0.017357000000,-0.009284094815
0.017371000000,-0.009552506155
0.017384000000,-0.009576409740
0.017397000000,-0.009725303155
0.017411000000,-0.009505850965
0.017424000000,-0.009398140835
0.017438000000,-0.009410524620
0.017451000000,-0.009559418035
0.017465000000,-0.009658488315
0.017478000000,-0.009362717450
0.017492000000,-0.009299934540
0.017505000000,-0.009263359175


==> images/TOF-temperature/script_xdata35_LockedDG.txt <==
0.000942590000,-0.006720075330
0.000956050000,-0.007070277250
0.000969520000,-0.006760394630
0.000982990000,-0.006462895795
0.000996450000,-0.006712011470
0.001009900000,-0.006538926475
0.001023400000,-0.006645772620
0.001036800000,-0.006461455820
0.001050300000,-0.006354897670
0.001063800000,-0.006356625640
0.001077200000,-0.006409616720
0.001090700000,-0.006356913635
0.001104200000,-0.006100598085
0.001117600000,-0.006195924430
0.001131100000,-0.006228467865
0.001144600000,-0.006051062945
0.001158000000,-0.006149845230
0.001171500000,-0.006153589165
0.001185000000,-0.006063734725
0.001198400000,-0.005848026470
0.001211900000,-0.005606110670
0.001225400000,-0.005811163110
0.001238800000,-0.005981368155
0.001252300000,-0.005731964485
0.001265800000,-0.005713532805
0.001279200000,-0.005496096580
0.001292700000,-0.005157414460
0.001306200000,-0.005478816880
0.001319600000,-0.005122855060
0.001333100000,-0.005475360940
0.001346600000,-0.005304867900
0.001360000000,-0.005310339805
0.001373500000,-0.005177862105
0.001387000000,-0.005160582405
0.001400400000,-0.004838603995
0.001413900000,-0.004980873525
0.001427300000,-0.004723693990
0.001440800000,-0.004807500535
0.001454300000,-0.004680782735
0.001467700000,-0.004607632005
0.001481200000,-0.004646223335
0.001494700000,-0.004504817790
0.001508100000,-0.004588048345
0.001521600000,-0.004217398780
0.001535100000,-0.004170743590
0.001548500000,-0.003976922955
0.001562000000,-0.004407187485
0.001575500000,-0.004055257595
0.001588900000,-0.004011770350
0.001602400000,-0.003984122830
0.001615900000,-0.003876124705
0.001629300000,-0.003624705070
0.001642800000,-0.003600513490
0.001656300000,-0.003803549965
0.001669700000,-0.003637376850
0.001683200000,-0.003544066470
0.001696700000,-0.003222952045
0.001710100000,-0.003381061300
0.001723600000,-0.003180040790
0.001737100000,-0.003143465425
0.001750500000,-0.003210280265
0.001764000000,-0.002733101350
0.001777500000,-0.002791420337
0.001790900000,-0.002832718820
0.001804400000,-0.002537408747
0.001817800000,-0.002465697992
0.001831300000,-0.002800348182
0.001844800000,-0.002325329229
0.001858200000,-0.002603474800
0.001871700000,-0.002301800038
0.001885200000,-0.002039695788
0.001898600000,-0.002211340808
0.001912100000,-0.001985898322
0.001925600000,-0.001818544428
0.001939000000,-0.001654963268
0.001952500000,-0.001575275051
0.001966000000,-0.001441731770
0.001979400000,-0.001703980017
0.001992900000,-0.001619338286
0.002006400000,-0.001474937593
0.002019800000,-0.001105267211
0.002033300000,-0.001502585113
0.002046800000,-0.000874612016
0.002060200000,-0.000982926935
0.002073700000,-0.000706192540
0.002087200000,-0.000888061382
0.002100600000,-0.000637073740
0.002114100000,-0.000930367848
0.002127600000,-0.000178015469
0.002141000000,-0.000384588523
0.002154500000,-0.000237227241
0.002168000000,-0.000319012062
0.002181400000,-0.000170850154
0.002194900000,0.000022638423
0.002208400000,0.000391788398
0.002221800000,0.000189791585
0.002235300000,-0.000098986761
0.002248700000,0.000600411976
0.002262200000,0.000626417925
0.002275700000,0.000615186120
0.002289100000,0.000637908925
0.002302600000,0.000945055593
0.002316100000,0.000882186284
0.002329500000,0.001093920208
0.002343000000,0.001351070944
0.002356500000,0.001313084403
0.002369900000,0.001096915356
0.002383400000,0.001219284432
0.002396900000,0.001483721441
0.002410300000,0.001807197425
0.002423800000,0.001905346121
0.002437300000,0.002003437218
0.002450700000,0.002002256438
0.002464200000,0.002064578556
0.002477700000,0.002214854347
0.002491100000,0.002189712384
0.002504600000,0.002584380732
0.002518100000,0.002765126394
0.002531500000,0.002675358352
0.002545000000,0.002762217644
0.002558500000,0.002888301855
0.002571900000,0.003221512070
0.002585400000,0.003223528035
0.002598900000,0.002854923235
0.002612300000,0.003405540875
0.002625800000,0.003628161010
0.002639200000,0.003198760465
0.002652700000,0.003637376850
0.002666200000,0.003881596610
0.002679600000,0.003624993065
0.002693100000,0.003730975225
0.002706600000,0.004185143340
0.002720000000,0.004304949260
0.002733500000,0.004078585190
0.002747000000,0.004356500365
0.002760400000,0.004458162600
0.002773900000,0.004609647970
0.002787400000,0.004937098285
0.002800800000,0.004878923295
0.002814300000,0.005007945055
0.002827800000,0.004993545305
0.002841200000,0.005140134760
0.002854700000,0.005011113000
0.002868200000,0.005435617630
0.002881600000,0.005570975280
0.002895100000,0.005475648935
0.002908600000,0.005679549395
0.002922000000,0.005727932555
0.002935500000,0.005814331055
0.002949000000,0.005830746770
0.002962400000,0.006012759610
0.002975900000,0.005844858525
0.002989400000,0.006259859320
0.003002800000,0.006447056070
0.003016300000,0.006422000505
0.003029700000,0.006821449570
0.003043200000,0.006544110385
0.003056700000,0.006824905510
0.003070100000,0.006501487125
0.003083600000,0.006894888295
0.003097100000,0.006917063910
0.003110500000,0.006911592005
0.003124000000,0.007187779210
0.003137500000,0.007273601720
0.003150900000,0.007284257535
0.003164400000,0.007495933860
0.003177900000,0.007457918520
0.003191300000,0.007741881590
0.003204800000,0.007472606265
0.003218300000,0.007674778755
0.003231700000,0.007752825400
0.003245200000,0.008030452580
0.003258700000,0.008195473715
0.003272100000,0.008218801310
0.003285600000,0.008136722735
0.003299100000,0.008294831990
0.003312500000,0.008633226115
0.003326000000,0.008314991640
0.003339500000,0.008626602230
0.003352900000,0.008498444455
0.003366400000,0.008764839830
0.003379900000,0.008692553085
0.003393300000,0.008742952210
0.003406800000,0.009073858465
0.003420300000,0.008980836080
0.003433700000,0.009164000900
0.003447200000,0.009088258215
0.003460600000,0.009144129245
0.003474100000,0.009321534165
0.003487600000,0.009389788980
0.003501000000,0.009061186685
0.003514500000,0.009354077600
0.003528000000,0.009512762845
0.003541400000,0.009705431500
0.003554900000,0.009712631375
0.003568400000,0.009642936585
0.003581800000,0.009682967890
0.003595300000,0.009710903405
0.003608800000,0.009944179355
0.003622200000,0.009846837045
0.003635700000,0.009969810910
0.003649200000,0.010234190320
0.003662600000,0.010015314120
0.003676100000,0.010456522460
0.003689600000,0.010291213330
0.003703000000,0.010228142425
0.003716500000,0.010346220375
0.003730000000,0.010409867270
0.003743400000,0.010581800285
0.003756900000,0.010454218500
0.003770400000,0.010529673190
0.003783800000,0.010818532175
0.003797300000,0.010757189240
0.003810800000,0.010718597910
0.003824200000,0.010862019420
0.003837700000,0.010604551890
0.003851100000,0.010718885905
0.003864600000,0.010734149640
0.003878100000,0.011122942890
0.003891500000,0.010987873235
0.003905000000,0.011104223215
0.003918500000,0.011016672735
0.003931900000,0.011160382240
0.003945400000,0.011140510585
0.003958900000,0.011213373320
0.003972300000,0.011303803750
0.003985800000,0.011210781365
0.003999300000,0.011472280825
0.004012700000,0.011516632055
0.004026200000,0.011543703585
0.004039700000,0.011324251395
0.004053100000,0.011620886245
0.004066600000,0.011622326220
0.004080100000,0.011391354230
0.004093500000,0.011722548480
0.004107000000,0.011666101460
0.004120500000,0.011715348605
0.004133900000,0.011296603875
0.004147400000,0.011785043395
0.004160900000,0.011428793580
0.004174300000,0.011779571490
0.004187800000,0.011880657735
0.004201300000,0.011791955275
0.004214700000,0.011899665405
0.004228200000,0.011958128390
0.004241600000,0.011632118050
0.004255100000,0.012232299630
0.004268600000,0.012101549900
0.004282000000,0.011885265655
0.004295500000,0.011977136060
0.004309000000,0.011902545355
0.004322400000,0.012357577455
0.004335900000,0.011921841020
0.004349400000,0.012361321390
0.004362800000,0.011912913175
0.004376300000,0.012205516095
0.004389800000,0.012126029475
0.004403200000,0.012171820680
0.004416700000,0.011979728015
0.004430200000,0.012203788125
0.004443600000,0.012256203215
0.004457100000,0.012065262530
0.004470600000,0.012216459905
0.004484000000,0.012366505300
0.004497500000,0.012337417805
0.004511000000,0.012291914595
0.004524400000,0.012494375080
0.004537900000,0.012253899255
0.004551400000,0.012340297755
0.004564800000,0.012102701880
0.004578300000,0.012572709720
0.004591800000,0.012331081915
0.004605200000,0.012434760115
0.004618700000,0.012600933230
0.004632200000,0.012310058280
0.004645600000,0.012418920390
0.004659100000,0.012524038565
0.004672500000,0.012415176455
0.004686000000,0.012441096005
0.004699500000,0.012416040440
0.004712900000,0.012469031520
0.004726400000,0.012329641940
0.004739900000,0.012433896130
0.004753300000,0.012666020100
0.004766800000,0.012706627395
0.004780300000,0.012516550695
0.004793700000,0.012703171455
0.004807200000,0.012678691880
0.004820700000,0.012565221850
0.004834100000,0.012636068620
0.004847600000,0.012609285085
0.004861100000,0.012844577000
0.004874500000,0.012580773580
0.004888000000,0.012505030895
0.004901500000,0.012560325935
0.004914900000,0.012539302300
0.004928400000,0.012635204635
0.004941900000,0.012574149695
0.004955300000,0.012856960785
0.004968800000,0.012473639440
0.004982300000,0.012552838065
0.004995700000,0.012431592170
0.005009200000,0.012737442860
0.005022700000,0.012470471495
0.005036100000,0.012727651030
0.005049600000,0.012562341900
0.005063000000,0.012708355365
0.005076500000,0.012614181000
0.005090000000,0.012665156115
0.005103400000,0.012705763410
0.005116900000,0.012739746820
0.005130400000,0.012509926810
0.005143800000,0.012892096175
0.005157300000,0.012689635690
0.005170800000,0.012799073790
0.005184200000,0.012838817100
0.005197700000,0.012669476040
0.005211200000,0.012806273665
0.005224600000,0.012608421100
0.005238100000,0.012661124185
0.005251600000,0.012468167535
0.005265000000,0.012761922435
0.005278500000,0.012682147820
0.005292000000,0.012367945275
0.005305400000,0.012738882835
0.005318900000,0.012588261450
0.005332400000,0.012423240315
0.005345800000,0.012762210430
0.005359300000,0.012384360990
0.005372800000,0.012432456155
0.005386200000,0.012584229520
0.005399700000,0.012517414680
0.005413200000,0.012683875790
0.005426600000,0.012585669495
0.005440100000,0.012391272870
0.005453500000,0.012617924935
0.005467000000,0.012119693585
0.005480500000,0.012415464450
0.005493900000,0.012467879540
0.005507400000,0.012368521265
0.005520900000,0.012582789545
0.005534300000,0.012434472120
0.005547800000,0.012301418430
0.005561300000,0.012436776080
0.005574700000,0.012506470870
0.005588200000,0.012310922265
0.005601700000,0.012512806760
0.005615100000,0.012183340480
0.005628600000,0.012508486835
0.005642100000,0.012124589500
0.005655500000,0.012347209635
0.005669000000,0.012367369285
0.005682500000,0.012191980330
0.005695900000,0.012214443940
0.005709400000,0.012345193670
0.005722900000,0.012095502005
0.005736300000,0.012086286165
0.005749800000,0.012258219180
0.005763300000,0.011996143730
0.005776700000,0.012349801590
0.005790200000,0.012029839145
0.005803700000,0.011978000045
0.005817100000,0.011987791875
0.005830600000,0.012207820055
0.005844100000,0.012087726140
0.005857500000,0.011986063905
0.005871000000,0.012051726765
0.005884400000,0.011992399795
0.005897900000,0.012189100380
0.005911400000,0.012133517345
0.005924800000,0.011796851190
0.005938300000,0.011998447690
0.005951800000,0.011770067655
0.005965200000,0.011913777160
0.005978700000,0.011755379910
0.005992200000,0.012031855110
0.006005600000,0.011937104755
0.006019100000,0.011561559275
0.006032600000,0.011781299460
0.006046000000,0.011675317300
0.006059500000,0.011748180035
0.006073000000,0.011424761650
0.006086400000,0.011554647395
0.006099900000,0.011692597000
0.006113400000,0.011289404000
0.006126800000,0.011533335765
0.006140300000,0.011366586660
0.006153800000,0.011374938515
0.006167200000,0.011194077655
0.006180700000,0.011383002375
0.006194200000,0.011278748185
0.006207600000,0.011310715630
0.006221100000,0.011258588535
0.006234600000,0.010924226340
0.006248000000,0.011133598705
0.006261500000,0.010908098620
0.006274900000,0.011025888575
0.006288400000,0.011078879655
0.006301900000,0.010908386615
0.006315300000,0.010796356560
0.006328800000,0.010792324630
0.006342300000,0.010877283155
0.006355700000,0.010548104870
0.006369200000,0.010650631090
0.006382700000,0.010739621545
0.006396100000,0.010469770230
0.006409600000,0.010529961185
0.006423100000,0.010367532005
0.006436500000,0.010461130380
0.006450000000,0.010260685860
0.006463500000,0.010270477690
0.006476900000,0.010311372980
0.006490400000,0.010212878690
0.006503900000,0.010195886985
0.006517300000,0.010106320540
0.006530800000,0.009940435420
0.006544300000,0.009731351050
0.006557700000,0.009905588025
0.006571200000,0.009759862555
0.006584700000,0.009812277645
0.006598100000,0.009605785230
0.006611600000,0.009471867555
0.006625100000,0.009561721995
0.006638500000,0.009132609445
0.006652000000,0.009520826705
0.006665400000,0.009331613990
0.006678900000,0.009181280600
0.006692400000,0.009009059590
0.006705800000,0.009198560300
0.006719300000,0.008784135495
0.006732800000,0.008886085725
0.006746200000,0.009087970220
0.006759700000,0.009047650920
0.006773200000,0.008820998855
0.006786600000,0.008806887100
0.006800100000,0.008439693475
0.006813600000,0.008259696600
0.006827000000,0.008462733075
0.006840500000,0.008352718985
0.006854000000,0.008358478885
0.006867400000,0.008194897725
0.006880900000,0.008058100100
0.006894400000,0.008220241285
0.006907800000,0.007851319690
0.006921300000,0.007768665125
0.006934800000,0.008026420650
0.006948200000,0.007742745575
0.006961700000,0.007752825400
0.006975200000,0.007493917895
0.006988600000,0.007599324065
0.007002100000,0.007333504680
0.007015600000,0.007347904430
0.007029000000,0.007386783755
0.007042500000,0.007244226230
0.007055900000,0.006575789835
0.007069400000,0.006797833980
0.007082900000,0.006882504510
0.007096300000,0.006817993630
0.007109800000,0.006658156405
0.007123300000,0.006835273330
0.007136700000,0.006559662115
0.007150200000,0.006433520305
0.007163700000,0.006341649900
0.007177100000,0.006208596210
0.007190600000,0.006349137770
0.007204100000,0.006035799210
0.007217500000,0.005942488830
0.007231000000,0.005892665695
0.007244500000,0.005902169530
0.007257900000,0.005786971530
0.007271400000,0.005708924885
0.007284900000,0.005354979030
0.007298300000,0.005252740805
0.007311800000,0.005284996245
0.007325300000,0.005296804040
0.007338700000,0.005130342930
0.007352200000,0.004679054765
0.007365700000,0.004839755975
0.007379100000,0.004933642345
0.007392600000,0.004947466105
0.007406100000,0.004712174190
0.007419500000,0.004370324125
0.007433000000,0.004543985110
0.007446500000,0.004339508660
0.007459900000,0.004346708535
0.007473400000,0.004227766600
0.007486800000,0.004090104990
0.007500300000,0.003677984145
0.007513800000,0.003835517410
0.007527200000,0.003943803530
0.007540700000,0.003469763760
0.007554200000,0.003525058800
0.007567600000,0.003689791940
0.007581100000,0.003194728535
0.007594600000,0.003411300775
0.007608000000,0.003218344125
0.007621500000,0.003014443665
0.007635000000,0.003003499855
0.007648400000,0.002847665761
0.007661900000,0.002822466198
0.007675400000,0.002774601429
0.007688800000,0.002624383237
0.007702300000,0.002456770147
0.007715800000,0.002406025428
0.007729200000,0.002402195095
0.007742700000,0.002189193993
0.007756200000,0.002154375397
0.007769600000,0.002049948410
0.007783100000,0.001776842752
0.007796600000,0.001755790317
0.007810000000,0.001943505458
0.007823500000,0.001994394174
0.007837000000,0.001785597800
0.007850400000,0.001685289141
0.007863900000,0.001256608584
0.007877300000,0.000981285363
0.007890800000,0.001260755712
0.007904300000,0.001170123685
0.007917700000,0.000948741929
0.007931200000,0.000871588068
0.007944700000,0.000625726737
0.007958100000,0.000488727515
0.007971600000,0.000568818925
0.007985100000,0.000737727992
0.007998500000,0.000559891080
0.008012000000,0.000436168428
0.008025500000,0.000341850065
0.008038900000,0.000295540469
0.008052400000,0.000036474567
0.008065900000,-0.000178217066
0.008079300000,-0.000079826454
0.008092800000,-0.000312964167
0.008106300000,-0.000438155593
0.008119700000,-0.000583967462
0.008133200000,-0.000521242151
0.008146700000,-0.000616251701
0.008160100000,-0.000668292398
0.008173600000,-0.000713651610
0.008187100000,-0.000775743332
0.008200500000,-0.000913664138
0.008214000000,-0.000990299607
0.008227500000,-0.001164622981
0.008240900000,-0.001256003794
0.008254400000,-0.000935868552
0.008267800000,-0.001403572432
0.008281300000,-0.001543480403
0.008294800000,-0.001496162825
0.008308200000,-0.001564705635
0.008321700000,-0.001898002248
0.008335200000,-0.001659859183
0.008348600000,-0.001591575568
0.008362100000,-0.002341600947
0.008375600000,-0.002202240166
0.008389000000,-0.002043382124
0.008402500000,-0.002228879704
0.008416000000,-0.002314155023
0.008429400000,-0.002283137962
0.008442900000,-0.002487585612
0.008456400000,-0.002618076147
0.008469800000,-0.002369910855
0.008483300000,-0.002778604560
0.008496800000,-0.002772758261
0.008510200000,-0.002854923235
0.008523700000,-0.003158729160
0.008537200000,-0.002957708650
0.008550600000,-0.002691342075
0.008564100000,-0.003280263050
0.008577600000,-0.003231591895
0.008591000000,-0.003689503945
0.008604500000,-0.003261543375
0.008618000000,-0.003134537580
0.008631400000,-0.003181768760
0.008644900000,-0.003563938125
0.008658400000,-0.003436068345
0.008671800000,-0.003751710865
0.008685300000,-0.003930555760
0.008698700000,-0.003778782395
0.008712200000,-0.003700735750
0.008725700000,-0.003993626665
0.008739100000,-0.004050073685
0.008752600000,-0.003980378895
0.008766100000,-0.004234102490
0.008779500000,-0.004196375145
0.008793000000,-0.004179959430
0.008806500000,-0.004426771145
0.008819900000,-0.004106232710
0.008833400000,-0.004285365600
0.008846900000,-0.004660335090
0.008860300000,-0.004504529795
0.008873800000,-0.004814700410
0.008887300000,-0.004640463435
0.008900700000,-0.004727149930
0.008914200000,-0.004717358100
0.008927700000,-0.004968201745
0.008941100000,-0.005165478320
0.008954600000,-0.004821324295
0.008968100000,-0.005075047890
0.008981500000,-0.004993833300
0.008995000000,-0.005176422130
0.009008500000,-0.005164038345
0.009021900000,-0.005177574110
0.009035400000,-0.005300547975
0.009048900000,-0.005418049935
0.009062300000,-0.005384354520
0.009075800000,-0.005554559565
0.009089200000,-0.005617630470
0.009102700000,-0.005598622800
0.009116200000,-0.005558303500
0.009129600000,-0.005814043060
0.009143100000,-0.005944792790
0.009156600000,-0.005597182825
0.009170000000,-0.005831610755
0.009183500000,-0.006149269240
0.009197000000,-0.005931545020
0.009210400000,-0.005893817675
0.009223900000,-0.005683869320
0.009237400000,-0.005890649730
0.009250800000,-0.006150997210
0.009264300000,-0.006272819095
0.009277800000,-0.006228755860
0.009291200000,-0.006382257195
0.009304700000,-0.006217812050
0.009318200000,-0.006103478035
0.009331600000,-0.006358065615
0.009345100000,-0.006374769325
0.009358600000,-0.006203988290
0.009372000000,-0.006064310715
0.009385500000,-0.006583853695
0.009399000000,-0.006358353610
0.009412400000,-0.006701643650
0.009425900000,-0.006703083625
0.009439400000,-0.006697035730
0.009452800000,-0.006706539565
0.009466300000,-0.006677164075
0.009479700000,-0.006646060615
0.009493200000,-0.006848233105
0.009506700000,-0.006800137940
0.009520100000,-0.006917063910
0.009533600000,-0.006896040275
0.009547100000,-0.006850249070
0.009560500000,-0.006719211345
0.009574000000,-0.007002886420
0.009587500000,-0.006946727395
0.009600900000,-0.007007494340
0.009614400000,-0.007002598425
0.009627900000,-0.007142851990
0.009641300000,-0.007331776710
0.009654800000,-0.007204770915
0.009668300000,-0.007126436275
0.009681700000,-0.007175683420
0.009695200000,-0.007240482295
0.009708700000,-0.007332928690
0.009722100000,-0.007470590300
0.009735600000,-0.007227522520
0.009749100000,-0.007377279920
0.009762500000,-0.007507453660
0.009776000000,-0.007337248615
0.009789500000,-0.007303841195
0.009802900000,-0.007410687340
0.009816400000,-0.007374399970
0.009829900000,-0.007408959370
0.009843300000,-0.007590972210
0.009856800000,-0.007587516270
0.009870300000,-0.007611131860
0.009883700000,-0.007519261455
0.009897200000,-0.007750809435
0.009910600000,-0.007707898180
0.009924100000,-0.007658651035
0.009937600000,-0.007593564165
0.009951000000,-0.007728057830
0.009964500000,-0.007756281340
0.009978000000,-0.007788824775
0.009991400000,-0.007892502975
0.010005000000,-0.007903734780
0.010018000000,-0.007752825400
0.010032000000,-0.007940886135
0.010045000000,-0.007963349745
0.010059000000,-0.007892790970
0.010072000000,-0.007855351620
0.010086000000,-0.007895382925
0.010099000000,-0.007889911020
0.010113000000,-0.008046580300
0.010126000000,-0.007992149245
0.010140000000,-0.008083731655
0.010153000000,-0.008339183220
0.010166000000,-0.008210449455
0.010180000000,-0.007988693305
0.010193000000,-0.007986677340
0.010207000000,-0.008235505020
0.010220000000,-0.008276976300
0.010234000000,-0.008439117485
0.010247000000,-0.008298575925
0.010261000000,-0.008094099475
0.010274000000,-0.008329103395
0.010288000000,-0.008287632115
0.010301000000,-0.008433357585
0.010315000000,-0.008396206230
0.010328000000,-0.008345231115
0.010342000000,-0.008343215150
0.010355000000,-0.008481740745
0.010368000000,-0.008540491725
0.010382000000,-0.008367406730
0.010395000000,-0.008309807730
0.010409000000,-0.008340623195
0.010422000000,-0.008385550415
0.010436000000,-0.008452941245
0.010449000000,-0.008225713190
0.010463000000,-0.008622858295
0.010476000000,-0.008538475760
0.010490000000,-0.008466189015
0.010503000000,-0.008566987265
0.010517000000,-0.008708968800
0.010530000000,-0.008698888975
0.010544000000,-0.008590890850
0.010557000000,-0.008573611150
0.010570000000,-0.008540491725
0.010584000000,-0.008565547290
0.010597000000,-0.008737480305
0.010611000000,-0.008840294520
0.010624000000,-0.008584842955
0.010638000000,-0.008880037830
0.010651000000,-0.008818118905
0.010665000000,-0.008756775970
0.010678000000,-0.008793927325
0.010692000000,-0.008867942040
0.010705000000,-0.008870821990
0.010719000000,-0.008764839830
0.010732000000,-0.008726824490
0.010746000000,-0.008811495020
0.010759000000,-0.008742376220
0.010772000000,-0.008781543540
0.010786000000,-0.008719048625
0.010799000000,-0.008980548085
0.010813000000,-0.009019715405
0.010826000000,-0.009050818865
0.010840000000,-0.008827046750
0.010853000000,-0.008992067885
0.010867000000,-0.008881765800
0.010880000000,-0.008966436330
0.010894000000,-0.008880325825
0.010907000000,-0.009002435705
0.010921000000,-0.008944836705
0.010934000000,-0.008954340540
0.010947000000,-0.008979396105
0.010961000000,-0.008958948460
0.010974000000,-0.008923237080
0.010988000000,-0.009108705860
0.011001000000,-0.009105249920
0.011015000000,-0.009192512405
0.011028000000,-0.009094306110
0.011042000000,-0.009081346335
0.011055000000,-0.009055138790
0.011069000000,-0.008943972720
0.011082000000,-0.009025763300
0.011096000000,-0.009118209695
0.011109000000,-0.009163136915
0.011123000000,-0.009112449795
0.011136000000,-0.009094594105
0.011149000000,-0.009035267135
0.011163000000,-0.009022307360
0.011176000000,-0.009202592230
0.011190000000,-0.009183008570
0.011203000000,-0.009162272930
0.011217000000,-0.009053698815
0.011230000000,-0.009265663135
0.011244000000,-0.009197408320
0.011257000000,-0.009084802275
0.011271000000,-0.009209792105
0.011284000000,-0.009311454340
0.011298000000,-0.009229087770
0.011311000000,-0.009198560300
0.011325000000,-0.009205472180
0.011338000000,-0.009135201400
0.011351000000,-0.009320670180
0.011365000000,-0.009442780060
0.011378000000,-0.009209504110
0.011392000000,-0.009273439000
0.011405000000,-0.009299646545
0.011419000000,-0.009306270430
0.011432000000,-0.009385469055
0.011446000000,-0.009302526495
0.011459000000,-0.009309726370
0.011473000000,-0.009287262760
0.011486000000,-0.009305982435
0.011500000000,-0.009171488770
0.011513000000,-0.009391516950
0.011527000000,-0.009396988855
0.011540000000,-0.009438460135
0.011553000000,-0.009293022660
0.011567000000,-0.009443356050
0.011580000000,-0.009451419910
0.011594000000,-0.009317214240
0.011607000000,-0.009502683020
0.011621000000,-0.009331325995
0.011634000000,-0.009514778810
0.011648000000,-0.009377117200
0.011661000000,-0.009414268555
0.011675000000,-0.009346589730
0.011688000000,-0.009412828580
0.011702000000,-0.009435580185
0.011715000000,-0.009508154925
0.011728000000,-0.009577849715
0.011742000000,-0.009226783810
0.011755000000,-0.009312894315
0.011769000000,-0.009463515700
0.011782000000,-0.009595417410
0.011796000000,-0.009492027205
0.011809000000,-0.009485115325
0.011823000000,-0.009518810740
0.011836000000,-0.009685847840
0.011850000000,-0.009381437125
0.011863000000,-0.009491163220
0.011877000000,-0.009595993400
0.011890000000,-0.009525722620
0.011904000000,-0.009363869430
0.011917000000,-0.009511034875
0.011930000000,-0.009594265430
0.011944000000,-0.009449691940
0.011957000000,-0.009485403320
0.011971000000,-0.009619320995
0.011984000000,-0.009602041295
0.011998000000,-0.009561146005
0.012011000000,-0.009431260260
0.012025000000,-0.009681527915
0.012038000000,-0.009554522120
0.012052000000,-0.009488571265
0.012065000000,-0.009700823580
0.012079000000,-0.009629688815
0.012092000000,-0.009479067430
0.012106000000,-0.009532634500
0.012119000000,-0.009650712450
0.012132000000,-0.009628536835
0.012146000000,-0.009545018285
0.012159000000,-0.009578425705
0.012173000000,-0.009694487690
0.012186000000,-0.009608089190
0.012200000000,-0.009636888690
0.012213000000,-0.009672312075
0.012227000000,-0.009553946130
0.012240000000,-0.009528026580
0.012254000000,-0.009610105155
0.012267000000,-0.009500091065
0.012281000000,-0.009390940960
0.012294000000,-0.009706583480
0.012308000000,-0.009671448090
0.012321000000,-0.009561721995
0.012334000000,-0.009641496610
0.012348000000,-0.009518234750
0.012361000000,-0.009625944880
0.012375000000,-0.009690167765
0.012388000000,-0.009628248840
0.012402000000,-0.009749494735
0.012415000000,-0.009585337585
0.012429000000,-0.009504122995
0.012442000000,-0.009570649840
0.012456000000,-0.009689591775
0.012469000000,-0.009586201570
0.012483000000,-0.009682103905
0.012496000000,-0.009764182480
0.012509000000,-0.009630552800
0.012523000000,-0.009520538710
0.012536000000,-0.009588505530
0.012550000000,-0.009564889940
0.012563000000,-0.009816597570
0.012577000000,-0.009532922495
0.012590000000,-0.009530906530
0.012604000000,-0.009615001070
0.012617000000,-0.009597433375
0.012631000000,-0.009752086690
0.012644000000,-0.009803061805
0.012658000000,-0.009693623705
0.012671000000,-0.009717239295
0.012685000000,-0.009616153050
0.012698000000,-0.009655320370
0.012711000000,-0.009773974310
0.012725000000,-0.009784918120
0.012738000000,-0.009827829375
0.012752000000,-0.009665976185
0.012765000000,-0.009513914825
0.012779000000,-0.009768214410
0.012792000000,-0.009638328665
0.012806000000,-0.009790390025
0.012819000000,-0.009582745630
0.012833000000,-0.009589945505
0.012846000000,-0.009729911075
0.012860000000,-0.009553658135
0.012873000000,-0.009814293610
0.012887000000,-0.009570073850
0.012900000000,-0.009718391275
0.012913000000,-0.009806229750
0.012927000000,-0.009586489565
0.012940000000,-0.009612985105
0.012954000000,-0.009715223330
0.012967000000,-0.009771382355
0.012981000000,-0.009727607115
0.012994000000,-0.009915955845
0.013008000000,-0.009681239920
0.013021000000,-0.009614137085
0.013035000000,-0.009791830000
0.013048000000,-0.009735382980
0.013062000000,-0.009812565640
0.013075000000,-0.009753526665
0.013089000000,-0.009710615410
0.013102000000,-0.009681239920
0.013115000000,-0.009867572685
0.013129000000,-0.009714647340
0.013142000000,-0.009755254635
0.013156000000,-0.009726455135
0.013169000000,-0.009761878520
0.013183000000,-0.009685847840
0.013196000000,-0.009754966640
0.013210000000,-0.009840789150
0.013223000000,-0.009710615410
0.013237000000,-0.009659928290
0.013250000000,-0.009611545130
0.013264000000,-0.009697367640
0.013277000000,-0.009743446840
0.013291000000,-0.009815445590
0.013304000000,-0.009706007490
0.013317000000,-0.009706295485
0.013331000000,-0.009607801195
0.013344000000,-0.009825237420
0.013358000000,-0.009878516495
0.013371000000,-0.009821781480
0.013385000000,-0.009718967265
0.013398000000,-0.009833301280
0.013412000000,-0.009617017035
0.013425000000,-0.009871028625
0.013439000000,-0.009694775685
0.013452000000,-0.009843957095
0.013466000000,-0.009757846590
0.013479000000,-0.009905876020
0.013492000000,-0.009834165265
0.013506000000,-0.009938131460
0.013519000000,-0.009744310825
0.013533000000,-0.009745174810
0.013546000000,-0.009766774435
0.013560000000,-0.009810837670
0.013573000000,-0.009740278895
0.013587000000,-0.009818325540
0.013600000000,-0.010010706200
0.013614000000,-0.009830133335
0.013627000000,-0.009835029250
0.013641000000,-0.009872180605
0.013654000000,-0.009989682565
0.013668000000,-0.009740854885
0.013681000000,-0.009968370935
0.013694000000,-0.009770230375
0.013708000000,-0.009790102030
0.013721000000,-0.009747478770
0.013735000000,-0.009763030500
0.013748000000,-0.009877076520
0.013762000000,-0.009830421330
0.013775000000,-0.009970962890
0.013789000000,-0.009902708075
0.013802000000,-0.009839349175
0.013816000000,-0.009893780230
0.013829000000,-0.009914515870
0.013843000000,-0.009763318495
0.013856000000,-0.009682391900
0.013870000000,-0.009949939255
0.013883000000,-0.009814293610
0.013896000000,-0.010011282190
0.013910000000,-0.009993426500
0.013923000000,-0.009841941130
0.013937000000,-0.009926323665
0.013950000000,-0.009757270600
0.013964000000,-0.009895220205
0.013977000000,-0.009762454510
0.013991000000,-0.009863252760
0.014004000000,-0.009878516495
0.014018000000,-0.009782326165
0.014031000000,-0.009702839545
0.014045000000,-0.009960019080
0.014058000000,-0.009924307700
0.014072000000,-0.009959443090
0.014085000000,-0.009767926415
0.014098000000,-0.009809685690
0.014112000000,-0.009788374060
0.014125000000,-0.009867284690
0.014139000000,-0.009987666600
0.014152000000,-0.009752662680
0.014166000000,-0.009778294235
0.014179000000,-0.009937843465
0.014193000000,-0.009979026750
0.014206000000,-0.009780022205
0.014220000000,-0.009860948800
0.014233000000,-0.009896660180
0.014247000000,-0.009801045840
0.014260000000,-0.009944467350
0.014273000000,-0.009857780855
0.014287000000,-0.009891188275
0.014300000000,-0.009869876645
0.014314000000,-0.009829269350
0.014327000000,-0.009998322415
0.014341000000,-0.009941299405
0.014354000000,-0.009792981980
0.014368000000,-0.009860084815
0.014381000000,-0.009849429000
0.014395000000,-0.009843957095
0.014408000000,-0.009900692110
0.014422000000,-0.009981906700
0.014435000000,-0.009968658930
0.014449000000,-0.009746614785
0.014462000000,-0.009880244465
0.014475000000,-0.009891476270
0.014489000000,-0.009790966015
0.014502000000,-0.010076945050
0.014516000000,-0.009900116120
0.014529000000,-0.009748054760
0.014543000000,-0.009930931585
0.014556000000,-0.010026545925
0.014570000000,-0.009824949425
0.014583000000,-0.010007250260
0.014597000000,-0.009915379855
0.014610000000,-0.009694487690
0.014624000000,-0.009599737335
0.014637000000,-0.009915091860
0.014651000000,-0.009807957720
0.014664000000,-0.009859220830
0.014677000000,-0.010044689610
0.014691000000,-0.009922579730
0.014704000000,-0.009901268100
0.014718000000,-0.009937843465
0.014731000000,-0.010027409910
0.014745000000,-0.009745750800
0.014758000000,-0.009911347925
0.014772000000,-0.009849716995
0.014785000000,-0.009927475645
0.014799000000,-0.010135408035
0.014812000000,-0.009744022830
0.014826000000,-0.009962323040
0.014839000000,-0.009957139130
0.014853000000,-0.009852308950
0.014866000000,-0.009894356220
0.014879000000,-0.009916531835
0.014893000000,-0.009994290485
0.014906000000,-0.009911347925
0.014920000000,-0.009961171060
0.014933000000,-0.009981330710
0.014947000000,-0.009924883690
0.014960000000,-0.009863540755
0.014974000000,-0.009530618535
0.014987000000,-0.010005522290
0.015001000000,-0.009790678020
0.015014000000,-0.009918835795
0.015028000000,-0.009992850510
0.015041000000,-0.009870452635
0.015054000000,-0.009880820455
0.015068000000,-0.009883124415
0.015081000000,-0.009891188275
0.015095000000,-0.009866708700
0.015108000000,-0.009998034420
0.015122000000,-0.009935827500
0.015135000000,-0.010015602115
0.015149000000,-0.010015890110
0.015162000000,-0.009938131460
0.015176000000,-0.009856052885
0.015189000000,-0.009820053510
0.015203000000,-0.009856052885
0.015216000000,-0.009939571435
0.015230000000,-0.009867860680
0.015243000000,-0.009974418830
0.015256000000,-0.009808245715
0.015270000000,-0.009962899030
0.015283000000,-0.009753238670
0.015297000000,-0.009890612285
0.015310000000,-0.009983922665
0.015324000000,-0.009928915620
0.015337000000,-0.009958291110
0.015351000000,-0.010052753470
0.015364000000,-0.009995154470
0.015378000000,-0.009870740630
0.015391000000,-0.009881108450
0.015405000000,-0.009907891985
0.015418000000,-0.009847701030
0.015432000000,-0.010215182650
0.015445000000,-0.009910483940
0.015458000000,-0.009968658930
0.015472000000,-0.010044401615
0.015485000000,-0.009812277645
0.015499000000,-0.009989394570
0.015512000000,-0.009917683815
0.015526000000,-0.009779158220
0.015539000000,-0.009882260430
0.015553000000,-0.009873908575
0.015566000000,-0.009981618705
0.015580000000,-0.009963475020
0.015593000000,-0.009767062430
0.015607000000,-0.009848277020
0.015620000000,-0.009706007490
0.015634000000,-0.009899828125
0.015647000000,-0.009895796195
0.015660000000,-0.009838197195
0.015674000000,-0.009965490985
0.015687000000,-0.009955411160
0.015701000000,-0.009830133335
0.015714000000,-0.009782902155
0.015728000000,-0.009926035670
0.015741000000,-0.009892052260
0.015755000000,-0.009748918745
0.015768000000,-0.009887156345
0.015782000000,-0.010082416955
0.015795000000,-0.010036625750
0.015809000000,-0.010051889485
0.015822000000,-0.010000338380
0.015835000000,-0.009837909200
0.015849000000,-0.009950803240
0.015862000000,-0.009763894485
0.015876000000,-0.009937555470
0.015889000000,-0.009915955845
0.015903000000,-0.009966930960
0.015916000000,-0.009838197195
0.015930000000,-0.009848277020
0.015943000000,-0.010102288610
0.015957000000,-0.010020498030
0.015970000000,-0.009944179355
0.015984000000,-0.010097680690
0.015997000000,-0.009851732960
0.016011000000,-0.009874772560
0.016024000000,-0.010076369060
0.016037000000,-0.009970674895
0.016051000000,-0.010127632170
0.016064000000,-0.009964914995
0.016078000000,-0.010008690235
0.016091000000,-0.009931219580
0.016105000000,-0.009989682565
0.016118000000,-0.009932947550
0.016132000000,-0.009850868975
0.016145000000,-0.010018482065
0.016159000000,-0.009766486440
0.016172000000,-0.009952531210
0.016186000000,-0.010017042090
0.016199000000,-0.009605497235
0.016213000000,-0.010104304575
0.016226000000,-0.009845397070
0.016239000000,-0.010173135380
0.016253000000,-0.009720983230
0.016266000000,-0.010001202365
0.016280000000,-0.009880532460
0.016293000000,-0.009825813410
0.016307000000,-0.009830709325
0.016320000000,-0.009902996070
0.016334000000,-0.010067729210
0.016347000000,-0.010147503825
0.016361000000,-0.010030865850
0.016374000000,-0.009969810910
0.016388000000,-0.009836757220
0.016401000000,-0.009900692110
0.016415000000,-0.009992274520
0.016428000000,-0.009977010785
0.016441000000,-0.010059377355
0.016455000000,-0.009942739380
0.016468000000,-0.010072049135
0.016482000000,-0.009915955845
0.016495000000,-0.010142607910
0.016509000000,-0.010195310995
0.016522000000,-0.010045841590
0.016536000000,-0.009896660180
0.016549000000,-0.009850004990
0.016563000000,-0.010086448885
0.016576000000,-0.010121584275
0.016590000000,-0.009980466725
0.016603000000,-0.010115536380
0.016616000000,-0.009849141005
0.016630000000,-0.009854900905
0.016643000000,-0.009783766140
0.016657000000,-0.009890900280
0.016670000000,-0.010051601490
0.016684000000,-0.009985074645
0.016697000000,-0.009828693360
0.016711000000,-0.010064273270
0.016724000000,-0.009582169640
0.016738000000,-0.009967218955
0.016751000000,-0.010063985275
0.016765000000,-0.010221806535
0.016778000000,-0.010057073395
0.016792000000,-0.009811989650
0.016805000000,-0.010079249010
0.016818000000,-0.009930067600
0.016832000000,-0.010071473145
0.016845000000,-0.009955123165
0.016859000000,-0.010101712620
0.016872000000,-0.009843381105
0.016886000000,-0.010058225375
0.016899000000,-0.009881396445
0.016913000000,-0.009861524790
0.016926000000,-0.009843381105
0.016940000000,-0.009896372185
0.016953000000,-0.009984786650
0.016967000000,-0.009819477520
0.016980000000,-0.010201934880
0.016994000000,-0.009924307700
0.017007000000,-0.009835605240
0.017020000000,-0.009705431500
0.017034000000,-0.009819765515
0.017047000000,-0.009756982605
0.017061000000,-0.010032881815
0.017074000000,-0.009916243840
0.017088000000,-0.009896372185
0.017101000000,-0.009894356220
0.017115000000,-0.009698519620
0.017128000000,-0.009973266850
0.017142000000,-0.009766198445
0.017155000000,-0.010089040840
0.017169000000,-0.010124752220
0.017182000000,-0.009685847840
0.017196000000,-0.009856052885
0.017209000000,-0.010050449510
0.017222000000,-0.009957139130
0.017236000000,-0.009951379230
0.017249000000,-0.010133104075
0.017263000000,-0.009858356845
0.017276000000,-0.009724727165
0.017290000000,-0.009757846590
0.017303000000,-0.010208846760
0.017317000000,-0.010054193445
0.017330000000,-0.009847125040
0.017344000000,-0.009983058680
0.017357000000,-0.010164495530
0.017371000000,-0.010025105950
0.017384000000,-0.010026257930
0.017397000000,-0.009970098905
0.017411000000,-0.010001490360
0.017424000000,-0.009981906700
0.017438000000,-0.010117840340
0.017451000000,-0.009817749550
0.017465000000,-0.010188687110
0.017478000000,-0.009995730460
0.017492000000,-0.009752950675
0.017505000000,-0.009852596945


==> images/TOF-temperature/script_xfit05.txt <==
1,-0.898,-0.90096,-0.90096,-0.90096
2,-0.87329,-0.90096,-0.90096,-0.90096
3,-0.86291,-0.90096,-0.90096,-0.90096
4,-0.8625,-0.90096,-0.90096,-0.90096
5,-0.90299,-0.90096,-0.90096,-0.90096
6,-0.92093,-0.90096,-0.90096,-0.90096
7,-0.89318,-0.90096,-0.90096,-0.90096
8,-0.90651,-0.90096,-0.90096,-0.90096
9,-0.88105,-0.90096,-0.90096,-0.90096
10,-0.88621,-0.90096,-0.90096,-0.90096
11,-0.87575,-0.90096,-0.90096,-0.90096
12,-0.88373,-0.90096,-0.90096,-0.90096
13,-0.88917,-0.90096,-0.90096,-0.90096
14,-0.90379,-0.90096,-0.90096,-0.90096
15,-0.87913,-0.90096,-0.90096,-0.90096
16,-0.88656,-0.90096,-0.90096,-0.90096
17,-0.87605,-0.90096,-0.90096,-0.90096
18,-0.87906,-0.90096,-0.90096,-0.90096
19,-0.89421,-0.90096,-0.90096,-0.90096
20,-0.90168,-0.90096,-0.90096,-0.90096
21,-0.88788,-0.90096,-0.90096,-0.90096
22,-0.8934,-0.90096,-0.90096,-0.90096
23,-0.87743,-0.90096,-0.90096,-0.90096
24,-0.89928,-0.90096,-0.90096,-0.90096
25,-0.89274,-0.90096,-0.90096,-0.90096
26,-0.90624,-0.90096,-0.90096,-0.90096
27,-0.89255,-0.90096,-0.90096,-0.90096
28,-0.87372,-0.90096,-0.90096,-0.90096
29,-0.8795,-0.90096,-0.90096,-0.90096
30,-0.90092,-0.90096,-0.90096,-0.90096
31,-0.8709,-0.90096,-0.90096,-0.90096
32,-0.88232,-0.90096,-0.90096,-0.90096
33,-0.87826,-0.90096,-0.90096,-0.90096
34,-0.90139,-0.90096,-0.90096,-0.90096
35,-0.9017,-0.90096,-0.90096,-0.90096
36,-0.90385,-0.90096,-0.90096,-0.90096
37,-0.85348,-0.90096,-0.90096,-0.90096
38,-0.85484,-0.90096,-0.90096,-0.90096
39,-0.91151,-0.90096,-0.90096,-0.90096
40,-0.8797,-0.90096,-0.90096,-0.90096
41,-0.90428,-0.90096,-0.90096,-0.90096
42,-0.89126,-0.90096,-0.90096,-0.90096
43,-0.90734,-0.90096,-0.90096,-0.90096
44,-0.87716,-0.90096,-0.90096,-0.90096
45,-0.87451,-0.90096,-0.90096,-0.90096
46,-0.88849,-0.90096,-0.90096,-0.90096
47,-0.91063,-0.90096,-0.90096,-0.90096
48,-0.89815,-0.90096,-0.90096,-0.90096
49,-0.89316,-0.90096,-0.90096,-0.90096
50,-0.9029,-0.90096,-0.90096,-0.90096
51,-0.90495,-0.90096,-0.90096,-0.90096
52,-0.89201,-0.90096,-0.90096,-0.90096
53,-0.88611,-0.90096,-0.90096,-0.90096
54,-0.8926,-0.90096,-0.90096,-0.90096
55,-0.90607,-0.90096,-0.90096,-0.90096
56,-0.90033,-0.90096,-0.90096,-0.90096
57,-0.90336,-0.90096,-0.90096,-0.90096
58,-0.87489,-0.90096,-0.90096,-0.90096
59,-0.89651,-0.90096,-0.90096,-0.90096
60,-0.86379,-0.90096,-0.90096,-0.90096
61,-0.89091,-0.90096,-0.90096,-0.90096
62,-0.91048,-0.90096,-0.90096,-0.90096
63,-0.90498,-0.90096,-0.90096,-0.90096
64,-0.86878,-0.90096,-0.90096,-0.90096
65,-0.86837,-0.90096,-0.90096,-0.90096
66,-0.88555,-0.90096,-0.90096,-0.90096
67,-0.89931,-0.90096,-0.90096,-0.90096
68,-0.89892,-0.90096,-0.90096,-0.90096
69,-0.89792,-0.90096,-0.90096,-0.90096
70,-0.89328,-0.90096,-0.90096,-0.90096
71,-0.88062,-0.90096,-0.90096,-0.90096
72,-0.90101,-0.90096,-0.90096,-0.90096
73,-0.922,-0.90096,-0.90096,-0.90096
74,-0.89198,-0.90096,-0.90096,-0.90096
75,-0.8983,-0.90096,-0.90096,-0.90096
76,-0.88145,-0.90096,-0.90096,-0.90096
77,-0.91134,-0.90096,-0.90096,-0.90096
78,-0.91623,-0.90096,-0.90096,-0.90096
79,-0.91271,-0.90096,-0.90096,-0.90096
80,-0.87981,-0.90096,-0.90096,-0.90096
81,-0.88286,-0.90096,-0.90096,-0.90096
82,-0.89426,-0.90096,-0.90096,-0.90096
83,-0.90653,-0.90096,-0.90096,-0.90096
84,-0.88325,-0.90096,-0.90096,-0.90096
85,-0.91009,-0.90096,-0.90096,-0.90096
86,-0.90989,-0.90096,-0.90096,-0.90096
87,-0.90889,-0.90096,-0.90096,-0.90096
88,-0.87992,-0.90096,-0.90096,-0.90096
89,-0.8945,-0.90096,-0.90096,-0.90096
90,-0.89891,-0.90096,-0.90096,-0.90096
91,-0.90087,-0.90096,-0.90096,-0.90096
92,-0.89995,-0.90096,-0.90096,-0.90096
93,-0.88789,-0.90096,-0.90096,-0.90096
94,-0.88384,-0.90096,-0.90096,-0.90096
95,-0.91587,-0.90096,-0.90096,-0.90096
96,-0.90567,-0.90096,-0.90096,-0.90096
97,-0.9026,-0.90096,-0.90096,-0.90096
98,-0.88812,-0.90096,-0.90096,-0.90096
99,-0.88948,-0.90096,-0.90096,-0.90096
100,-0.91486,-0.90096,-0.90096,-0.90096
101,-0.90728,-0.90096,-0.90096,-0.90096
102,-0.88395,-0.90096,-0.90096,-0.90096
103,-0.87909,-0.90096,-0.90096,-0.90096
104,-0.89446,-0.90096,-0.90096,-0.90096
105,-0.89738,-0.90096,-0.90096,-0.90096
106,-0.90901,-0.90096,-0.90096,-0.90096
107,-0.8965,-0.90096,-0.90096,-0.90096
108,-0.90011,-0.90096,-0.90096,-0.90096
109,-0.91228,-0.90096,-0.90096,-0.90096
110,-0.90663,-0.90096,-0.90096,-0.90096
111,-0.89958,-0.90096,-0.90096,-0.90096
112,-0.88686,-0.90096,-0.90096,-0.90096
113,-0.91333,-0.90096,-0.90096,-0.90096
114,-0.90043,-0.90096,-0.90096,-0.90096
115,-0.89545,-0.90096,-0.90096,-0.90096
116,-0.89365,-0.90096,-0.90096,-0.90096
117,-0.89763,-0.90096,-0.90096,-0.90096
118,-0.92227,-0.90096,-0.90096,-0.90096
119,-0.88967,-0.90096,-0.90096,-0.90096
120,-0.89275,-0.90096,-0.90096,-0.90096
121,-0.86861,-0.90096,-0.90096,-0.90096
122,-0.89737,-0.90096,-0.90096,-0.90096
123,-0.89639,-0.90096,-0.90096,-0.90096
124,-0.91871,-0.90096,-0.90096,-0.90096
125,-0.90405,-0.90096,-0.90096,-0.90096
126,-0.90059,-0.90096,-0.90096,-0.90096
127,-0.89066,-0.90096,-0.90096,-0.90096
128,-0.90038,-0.90096,-0.90096,-0.90096
129,-0.91808,-0.90096,-0.90096,-0.90096
130,-0.91515,-0.90096,-0.90096,-0.90096
131,-0.88924,-0.90096,-0.90096,-0.90096
132,-0.91939,-0.90096,-0.90096,-0.90096
133,-0.90247,-0.90096,-0.90096,-0.90096
134,-0.90585,-0.90096,-0.90096,-0.90096
135,-0.90505,-0.90096,-0.90096,-0.90096
136,-0.89794,-0.90096,-0.90096,-0.90096
137,-0.86017,-0.90096,-0.90096,-0.90096
138,-0.90803,-0.90095,-0.90095,-0.90096
139,-0.91762,-0.90095,-0.90095,-0.90096
140,-0.89737,-0.90095,-0.90095,-0.90096
141,-0.89088,-0.90095,-0.90095,-0.90096
142,-0.89063,-0.90095,-0.90095,-0.90096
143,-0.89198,-0.90095,-0.90095,-0.90096
144,-0.88136,-0.90095,-0.90095,-0.90096
145,-0.89571,-0.90095,-0.90095,-0.90096
146,-0.88885,-0.90095,-0.90095,-0.90096
147,-0.89934,-0.90095,-0.90095,-0.90096
148,-0.90916,-0.90095,-0.90095,-0.90096
149,-0.88686,-0.90095,-0.90095,-0.90096
150,-0.89552,-0.90095,-0.90095,-0.90096
151,-0.90112,-0.90095,-0.90095,-0.90096
152,-0.88636,-0.90095,-0.90095,-0.90096
153,-0.90002,-0.90095,-0.90095,-0.90096
154,-0.89197,-0.90095,-0.90095,-0.90096
155,-0.8832,-0.90095,-0.90095,-0.90096
156,-0.90034,-0.90095,-0.90095,-0.90096
157,-0.89057,-0.90094,-0.90094,-0.90096
158,-0.91145,-0.90094,-0.90094,-0.90096
159,-0.90142,-0.90094,-0.90094,-0.90096
160,-0.89842,-0.90094,-0.90094,-0.90096
161,-0.88585,-0.90094,-0.90094,-0.90096
162,-0.88596,-0.90094,-0.90094,-0.90096
163,-0.91821,-0.90094,-0.90094,-0.90096
164,-0.91429,-0.90094,-0.90094,-0.90096
165,-0.91889,-0.90093,-0.90093,-0.90096
166,-0.88789,-0.90093,-0.90093,-0.90096
167,-0.88838,-0.90093,-0.90093,-0.90096
168,-0.8887,-0.90093,-0.90093,-0.90096
169,-0.91427,-0.90093,-0.90093,-0.90096
170,-0.90988,-0.90093,-0.90093,-0.90096
171,-0.87936,-0.90092,-0.90092,-0.90096
172,-0.87678,-0.90092,-0.90092,-0.90096
173,-0.89967,-0.90092,-0.90092,-0.90096
174,-0.89482,-0.90092,-0.90092,-0.90096
175,-0.90965,-0.90091,-0.90091,-0.90096
176,-0.90262,-0.90091,-0.90091,-0.90096
177,-0.89212,-0.90091,-0.90091,-0.90096
178,-0.90569,-0.90091,-0.90091,-0.90096
179,-0.89848,-0.9009,-0.9009,-0.90096
180,-0.9048,-0.9009,-0.9009,-0.90096
181,-0.91585,-0.9009,-0.9009,-0.90096
182,-0.90196,-0.90089,-0.90089,-0.90096
183,-0.88489,-0.90089,-0.90089,-0.90096
184,-0.89284,-0.90088,-0.90088,-0.90096
185,-0.8993,-0.90088,-0.90088,-0.90096
186,-0.88639,-0.90088,-0.90088,-0.90096
187,-0.88939,-0.90087,-0.90087,-0.90096
188,-0.9015,-0.90086,-0.90086,-0.90096
189,-0.9102,-0.90086,-0.90086,-0.90096
190,-0.89437,-0.90085,-0.90085,-0.90096
191,-0.90086,-0.90085,-0.90085,-0.90096
192,-0.8744,-0.90084,-0.90084,-0.90096
193,-0.88549,-0.90083,-0.90083,-0.90096
194,-0.89984,-0.90083,-0.90083,-0.90096
195,-0.89943,-0.90082,-0.90082,-0.90096
196,-0.90231,-0.90081,-0.90081,-0.90096
197,-0.89622,-0.9008,-0.9008,-0.90096
198,-0.89233,-0.90079,-0.90079,-0.90096
199,-0.89344,-0.90078,-0.90078,-0.90096
200,-0.87197,-0.90077,-0.90077,-0.90096
201,-0.87517,-0.90076,-0.90076,-0.90096
202,-0.90436,-0.90075,-0.90075,-0.90096
203,-0.89991,-0.90074,-0.90074,-0.90096
204,-0.8905,-0.90073,-0.90073,-0.90096
205,-0.87431,-0.90072,-0.90072,-0.90096
206,-0.89772,-0.9007,-0.9007,-0.90096
207,-0.89908,-0.90069,-0.90069,-0.90096
208,-0.89588,-0.90067,-0.90067,-0.90096
209,-0.90214,-0.90066,-0.90066,-0.90096
210,-0.90079,-0.90064,-0.90064,-0.90096
211,-0.89418,-0.90063,-0.90063,-0.90096
212,-0.90268,-0.90061,-0.90061,-0.90096
213,-0.90218,-0.90059,-0.90059,-0.90096
214,-0.90406,-0.90057,-0.90057,-0.90096
215,-0.88941,-0.90055,-0.90055,-0.90096
216,-0.90859,-0.90052,-0.90052,-0.90096
217,-0.88128,-0.9005,-0.9005,-0.90096
218,-0.88025,-0.90048,-0.90048,-0.90096
219,-0.89654,-0.90045,-0.90045,-0.90096
220,-0.90296,-0.90042,-0.90042,-0.90096
221,-0.88419,-0.9004,-0.9004,-0.90096
222,-0.90377,-0.90037,-0.90037,-0.90096
223,-0.88727,-0.90034,-0.90034,-0.90096
224,-0.88277,-0.9003,-0.9003,-0.90096
225,-0.89285,-0.90027,-0.90027,-0.90096
226,-0.90323,-0.90023,-0.90023,-0.90096
227,-0.90203,-0.9002,-0.9002,-0.90096
228,-0.88581,-0.90016,-0.90016,-0.90096
229,-0.8928,-0.90011,-0.90011,-0.90096
230,-0.87751,-0.90007,-0.90007,-0.90096
231,-0.86823,-0.90003,-0.90003,-0.90096
232,-0.89986,-0.89998,-0.89998,-0.90096
233,-0.89357,-0.89993,-0.89993,-0.90096
234,-0.9001,-0.89988,-0.89988,-0.90096
235,-0.89735,-0.89982,-0.89982,-0.90096
236,-0.89379,-0.89976,-0.89976,-0.90096
237,-0.87689,-0.8997,-0.8997,-0.90096
238,-0.90148,-0.89964,-0.89964,-0.90096
239,-0.90284,-0.89958,-0.89958,-0.90096
240,-0.90641,-0.89951,-0.89951,-0.90096
241,-0.89941,-0.89944,-0.89944,-0.90096
242,-0.91389,-0.89936,-0.89936,-0.90096
243,-0.89615,-0.89928,-0.89928,-0.90096
244,-0.88384,-0.8992,-0.8992,-0.90096
245,-0.87889,-0.89912,-0.89912,-0.90096
246,-0.89233,-0.89903,-0.89903,-0.90096
247,-0.91029,-0.89893,-0.89893,-0.90096
248,-0.89773,-0.89883,-0.89883,-0.90096
249,-0.88487,-0.89873,-0.89873,-0.90096
250,-0.8976,-0.89863,-0.89863,-0.90096
251,-0.89345,-0.89852,-0.89852,-0.90096
252,-0.87076,-0.8984,-0.8984,-0.90096
253,-0.87522,-0.89828,-0.89828,-0.90096
254,-0.89024,-0.89815,-0.89815,-0.90096
255,-0.88892,-0.89802,-0.89802,-0.90096
256,-0.9067,-0.89788,-0.89788,-0.90096
257,-0.87905,-0.89774,-0.89774,-0.90096
258,-0.88327,-0.89759,-0.89759,-0.90096
259,-0.89504,-0.89743,-0.89743,-0.90096
260,-0.90677,-0.89727,-0.89727,-0.90096
261,-0.88898,-0.8971,-0.8971,-0.90096
262,-0.89772,-0.89692,-0.89692,-0.90096
263,-0.86348,-0.89674,-0.89674,-0.90096
264,-0.86169,-0.89655,-0.89655,-0.90096
265,-0.9202,-0.89635,-0.89635,-0.90096
266,-0.89041,-0.89614,-0.89614,-0.90096
267,-0.89241,-0.89592,-0.89593,-0.90096
268,-0.86893,-0.8957,-0.8957,-0.90096
269,-0.89492,-0.89547,-0.89547,-0.90096
270,-0.89599,-0.89522,-0.89522,-0.90096
271,-0.90541,-0.89497,-0.89497,-0.90096
272,-0.90396,-0.8947,-0.8947,-0.90096
273,-0.89562,-0.89443,-0.89443,-0.90096
274,-0.87056,-0.89414,-0.89414,-0.90096
275,-0.87532,-0.89385,-0.89385,-0.90096
276,-0.8781,-0.89354,-0.89354,-0.90096
277,-0.88363,-0.89322,-0.89322,-0.90096
278,-0.88991,-0.89288,-0.89288,-0.90096
279,-0.89266,-0.89254,-0.89254,-0.90096
280,-0.88202,-0.89218,-0.89218,-0.90096
281,-0.85998,-0.89181,-0.89181,-0.90096
282,-0.87014,-0.89142,-0.89142,-0.90096
283,-0.87844,-0.89101,-0.89102,-0.90096
284,-0.8864,-0.8906,-0.8906,-0.90096
285,-0.89828,-0.89016,-0.89016,-0.90096
286,-0.8713,-0.88971,-0.88971,-0.90096
287,-0.88506,-0.88925,-0.88925,-0.90096
288,-0.9014,-0.88876,-0.88876,-0.90096
289,-0.8778,-0.88826,-0.88826,-0.90096
290,-0.88165,-0.88774,-0.88774,-0.90096
291,-0.88497,-0.8872,-0.8872,-0.90096
292,-0.89722,-0.88664,-0.88664,-0.90096
293,-0.87843,-0.88606,-0.88606,-0.90096
294,-0.88015,-0.88546,-0.88546,-0.90096
295,-0.87619,-0.88484,-0.88484,-0.90096
296,-0.899,-0.88419,-0.8842,-0.90096
297,-0.88727,-0.88353,-0.88353,-0.90096
298,-0.89853,-0.88284,-0.88284,-0.90096
299,-0.87442,-0.88212,-0.88212,-0.90096
300,-0.84842,-0.88138,-0.88138,-0.90096
301,-0.87048,-0.88062,-0.88062,-0.90096
302,-0.88388,-0.87982,-0.87982,-0.90096
303,-0.87351,-0.879,-0.879,-0.90096
304,-0.88303,-0.87816,-0.87816,-0.90096
305,-0.87566,-0.87728,-0.87728,-0.90096
306,-0.85117,-0.87637,-0.87637,-0.90096
307,-0.88218,-0.87544,-0.87544,-0.90096
308,-0.91761,-0.87447,-0.87447,-0.90096
309,-0.86255,-0.87347,-0.87347,-0.90096
310,-0.87564,-0.87243,-0.87244,-0.90096
311,-0.86631,-0.87137,-0.87137,-0.90096
312,-0.87719,-0.87026,-0.87027,-0.90096
313,-0.85863,-0.86913,-0.86913,-0.90096
314,-0.88663,-0.86795,-0.86795,-0.90096
315,-0.87037,-0.86674,-0.86674,-0.90096
316,-0.87976,-0.86549,-0.86549,-0.90096
317,-0.88264,-0.86419,-0.8642,-0.90096
318,-0.84704,-0.86286,-0.86287,-0.90096
319,-0.86263,-0.86149,-0.86149,-0.90096
320,-0.87175,-0.86007,-0.86007,-0.90096
321,-0.87743,-0.85861,-0.85861,-0.90096
322,-0.87102,-0.8571,-0.85711,-0.90096
323,-0.88575,-0.85555,-0.85556,-0.90096
324,-0.85292,-0.85395,-0.85396,-0.90096
325,-0.84952,-0.85231,-0.85231,-0.90095
326,-0.86624,-0.85061,-0.85061,-0.90095
327,-0.86461,-0.84886,-0.84887,-0.90095
328,-0.87647,-0.84706,-0.84707,-0.90095
329,-0.85928,-0.84521,-0.84522,-0.90095
330,-0.85842,-0.8433,-0.84331,-0.90095
331,-0.83991,-0.84134,-0.84135,-0.90095
332,-0.85621,-0.83932,-0.83933,-0.90095
333,-0.86712,-0.83724,-0.83725,-0.90095
334,-0.85922,-0.83511,-0.83512,-0.90095
335,-0.83499,-0.83291,-0.83292,-0.90095
336,-0.8464,-0.83065,-0.83066,-0.90095
337,-0.857,-0.82833,-0.82834,-0.90095
338,-0.84631,-0.82595,-0.82596,-0.90095
339,-0.8511,-0.82349,-0.8235,-0.90095
340,-0.84493,-0.82097,-0.82099,-0.90095
341,-0.86248,-0.81839,-0.8184,-0.90095
342,-0.84309,-0.81573,-0.81574,-0.90095
343,-0.83339,-0.813,-0.81302,-0.90095
344,-0.84657,-0.8102,-0.81022,-0.90094
345,-0.83385,-0.80733,-0.80734,-0.90094
346,-0.84715,-0.80438,-0.8044,-0.90094
347,-0.84195,-0.80135,-0.80137,-0.90094
348,-0.82433,-0.79825,-0.79827,-0.90094
349,-0.82974,-0.79506,-0.79508,-0.90094
350,-0.83781,-0.7918,-0.79182,-0.90094
351,-0.81921,-0.78845,-0.78848,-0.90094
352,-0.82923,-0.78502,-0.78505,-0.90094
353,-0.81773,-0.78151,-0.78153,-0.90093
354,-0.82024,-0.77791,-0.77793,-0.90093
355,-0.82654,-0.77422,-0.77424,-0.90093
356,-0.81136,-0.77044,-0.77047,-0.90093
357,-0.80154,-0.76657,-0.7666,-0.90093
358,-0.80283,-0.7626,-0.76264,-0.90093
359,-0.81883,-0.75855,-0.75859,-0.90092
360,-0.79172,-0.7544,-0.75444,-0.90092
361,-0.76277,-0.75015,-0.75019,-0.90092
362,-0.80725,-0.74581,-0.74585,-0.90092
363,-0.82444,-0.74136,-0.74141,-0.90091
364,-0.81091,-0.73682,-0.73687,-0.90091
365,-0.78591,-0.73217,-0.73223,-0.90091
366,-0.76176,-0.72742,-0.72748,-0.9009
367,-0.76963,-0.72257,-0.72263,-0.9009
368,-0.80026,-0.71761,-0.71767,-0.9009
369,-0.78372,-0.71255,-0.71261,-0.90089
370,-0.74832,-0.70737,-0.70744,-0.90089
371,-0.76098,-0.70209,-0.70216,-0.90089
372,-0.75367,-0.69669,-0.69677,-0.90088
373,-0.76761,-0.69118,-0.69127,-0.90088
374,-0.74251,-0.68556,-0.68565,-0.90087
375,-0.71715,-0.67983,-0.67992,-0.90087
376,-0.72173,-0.67398,-0.67407,-0.90086
377,-0.72321,-0.66801,-0.66811,-0.90086
378,-0.70423,-0.66192,-0.66203,-0.90085
379,-0.72134,-0.65572,-0.65583,-0.90084
380,-0.70667,-0.64939,-0.64952,-0.90084
381,-0.68774,-0.64295,-0.64308,-0.90083
382,-0.69512,-0.63638,-0.63652,-0.90082
383,-0.66787,-0.62969,-0.62983,-0.90081
384,-0.69971,-0.62288,-0.62303,-0.90081
385,-0.68067,-0.61594,-0.6161,-0.9008
386,-0.6685,-0.60887,-0.60904,-0.90079
387,-0.65204,-0.60168,-0.60186,-0.90078
388,-0.64821,-0.59436,-0.59455,-0.90077
389,-0.67314,-0.58692,-0.58712,-0.90076
390,-0.65298,-0.57934,-0.57956,-0.90075
391,-0.61762,-0.57164,-0.57186,-0.90074
392,-0.62732,-0.56381,-0.56404,-0.90072
393,-0.64319,-0.55585,-0.55609,-0.90071
394,-0.61407,-0.54775,-0.54802,-0.9007
395,-0.60289,-0.53953,-0.53981,-0.90068
396,-0.5853,-0.53117,-0.53147,-0.90067
397,-0.58794,-0.52269,-0.52299,-0.90065
398,-0.58952,-0.51407,-0.51439,-0.90063
399,-0.54925,-0.50532,-0.50566,-0.90062
400,-0.56344,-0.49643,-0.4968,-0.9006
401,-0.56333,-0.48742,-0.4878,-0.90058
402,-0.55161,-0.47827,-0.47868,-0.90056
403,-0.54941,-0.46899,-0.46942,-0.90054
404,-0.49471,-0.45958,-0.46003,-0.90051
405,-0.50743,-0.45004,-0.45051,-0.90049
406,-0.50162,-0.44037,-0.44086,-0.90046
407,-0.52028,-0.43056,-0.43108,-0.90044
408,-0.4877,-0.42063,-0.42118,-0.90041
409,-0.44866,-0.41056,-0.41114,-0.90038
410,-0.4443,-0.40037,-0.40098,-0.90035
411,-0.46773,-0.39004,-0.39068,-0.90032
412,-0.47136,-0.37959,-0.38027,-0.90029
413,-0.44996,-0.36901,-0.36972,-0.90025
414,-0.39571,-0.35831,-0.35905,-0.90022
415,-0.37568,-0.34748,-0.34826,-0.90018
416,-0.39778,-0.33652,-0.33734,-0.90014
417,-0.40467,-0.32544,-0.3263,-0.90009
418,-0.35075,-0.31424,-0.31515,-0.90005
419,-0.33121,-0.30291,-0.30387,-0.9
420,-0.32158,-0.29147,-0.29248,-0.89996
421,-0.29341,-0.27991,-0.28096,-0.89991
422,-0.30777,-0.26823,-0.26934,-0.89985
423,-0.31188,-0.25644,-0.2576,-0.8998
424,-0.29527,-0.24453,-0.24575,-0.89974
425,-0.28185,-0.23252,-0.2338,-0.89968
426,-0.23126,-0.22039,-0.22173,-0.89961
427,-0.22214,-0.20815,-0.20956,-0.89955
428,-0.18726,-0.19581,-0.19729,-0.89948
429,-0.18228,-0.18336,-0.18492,-0.89941
430,-0.21902,-0.17082,-0.17245,-0.89933
431,-0.19522,-0.15817,-0.15988,-0.89925
432,-0.16987,-0.14543,-0.14722,-0.89917
433,-0.18239,-0.13259,-0.13447,-0.89908
434,-0.13707,-0.11966,-0.12163,-0.89899
435,-0.10633,-0.10664,-0.1087,-0.89889
436,-0.081904,-0.093529,-0.095693,-0.8988
437,-0.059802,-0.080338,-0.082605,-0.89869
438,-0.031106,-0.067066,-0.069441,-0.89858
439,-0.040497,-0.053715,-0.056203,-0.89847
440,-0.0549,-0.040289,-0.042895,-0.89835
441,-0.025646,-0.026791,-0.029519,-0.89823
442,0.024916,-0.013224,-0.01608,-0.8981
443,0.046337,0.00040826,-0.0025811,-0.89797
444,0.041095,0.014103,0.010975,-0.89783
445,0.021752,0.027858,0.024584,-0.89769
446,0.052681,0.041667,0.038242,-0.89753
447,0.076655,0.055529,0.051947,-0.89738
448,0.085287,0.069439,0.065693,-0.89721
449,0.10941,0.083394,0.079476,-0.89704
450,0.10304,0.097391,0.093294,-0.89686
451,0.12437,0.11142,0.10714,-0.89668
452,0.15786,0.12549,0.12101,-0.89648
453,0.19387,0.13959,0.13491,-0.89628
454,0.21728,0.15371,0.14882,-0.89607
455,0.22952,0.16785,0.16275,-0.89585
456,0.23039,0.18201,0.17668,-0.89563
457,0.26523,0.19618,0.19061,-0.89539
458,0.24693,0.21037,0.20455,-0.89514
459,0.23832,0.22455,0.21848,-0.89489
460,0.28176,0.23874,0.2324,-0.89462
461,0.34456,0.25292,0.24631,-0.89435
462,0.35905,0.2671,0.2602,-0.89406
463,0.34701,0.28126,0.27406,-0.89376
464,0.35445,0.2954,0.28789,-0.89345
465,0.36078,0.30952,0.30169,-0.89313
466,0.37694,0.32362,0.31545,-0.89279
467,0.4014,0.33769,0.32917,-0.89244
468,0.41653,0.35172,0.34284,-0.89208
469,0.43825,0.36571,0.35645,-0.89171
470,0.45326,0.37965,0.37001,-0.89132
471,0.4707,0.39355,0.3835,-0.89091
472,0.48474,0.40739,0.39692,-0.89049
473,0.50394,0.42117,0.41027,-0.89006
474,0.50682,0.43489,0.42354,-0.88961
475,0.5197,0.44854,0.43672,-0.88914
476,0.55488,0.46212,0.44982,-0.88865
477,0.56153,0.47563,0.46282,-0.88815
478,0.55252,0.48905,0.47571,-0.88763
479,0.59436,0.50238,0.48851,-0.88708
480,0.59455,0.51563,0.50119,-0.88652
481,0.5915,0.52878,0.51376,-0.88594
482,0.58816,0.54182,0.52621,-0.88534
483,0.62352,0.55477,0.53853,-0.88472
484,0.65387,0.5676,0.55072,-0.88407
485,0.64048,0.58032,0.56277,-0.8834
486,0.6531,0.59293,0.57468,-0.88271
487,0.69229,0.60541,0.58645,-0.882
488,0.68963,0.61776,0.59806,-0.88126
489,0.71335,0.62998,0.60952,-0.88049
490,0.71617,0.64207,0.62081,-0.8797
491,0.67415,0.65402,0.63194,-0.87888
492,0.69784,0.66583,0.6429,-0.87803
493,0.72434,0.67749,0.65368,-0.87716
494,0.74236,0.68899,0.66428,-0.87625
495,0.74274,0.70034,0.6747,-0.87532
496,0.72451,0.71154,0.68493,-0.87435
497,0.77832,0.72256,0.69496,-0.87335
498,0.78748,0.73343,0.70479,-0.87232
499,0.78812,0.74412,0.71442,-0.87126
500,0.78824,0.75464,0.72384,-0.87016
501,0.78799,0.76498,0.73304,-0.86902
502,0.80522,0.77514,0.74203,-0.86785
503,0.83072,0.78512,0.7508,-0.86664
504,0.821,0.79491,0.75935,-0.86539
505,0.82469,0.80452,0.76767,-0.86411
506,0.86359,0.81393,0.77575,-0.86278
507,0.84786,0.82314,0.7836,-0.86141
508,0.84026,0.83216,0.7912,-0.86
509,0.86747,0.84097,0.79857,-0.85855
510,0.9042,0.84959,0.80568,-0.85705
511,0.8739,0.858,0.81255,-0.85551
512,0.8547,0.8662,0.81916,-0.85392
513,0.8663,0.87419,0.82551,-0.85228
514,0.87847,0.88197,0.83161,-0.8506
515,0.88736,0.88954,0.83744,-0.84886
516,0.87868,0.89689,0.84301,-0.84708
517,0.89508,0.90403,0.8483,-0.84524
518,0.90373,0.91095,0.85333,-0.84334
519,0.92045,0.91765,0.85808,-0.8414
520,0.90369,0.92413,0.86256,-0.83939
521,0.90778,0.93038,0.86676,-0.83733
522,0.90277,0.93642,0.87068,-0.83522
523,0.89943,0.94224,0.87432,-0.83304
524,0.93942,0.94783,0.87767,-0.8308
525,0.95055,0.9532,0.88074,-0.8285
526,0.9439,0.95834,0.88352,-0.82614
527,0.92506,0.96326,0.88602,-0.82371
528,0.94279,0.96796,0.88822,-0.82122
529,0.9348,0.97244,0.89014,-0.81866
530,0.94966,0.97669,0.89176,-0.81603
531,0.98157,0.98072,0.89309,-0.81334
532,0.9479,0.98452,0.89413,-0.81057
533,0.94186,0.98811,0.89488,-0.80773
534,0.98143,0.99148,0.89533,-0.80481
535,1,0.99462,0.89549,-0.80182
536,0.95391,0.99755,0.89535,-0.79876
537,0.94532,1.0003,0.89492,-0.79561
538,0.94017,1.0028,0.8942,-0.79239
539,0.9447,1.0051,0.89318,-0.78909
540,0.96363,1.0071,0.89187,-0.78571
541,0.95902,1.009,0.89027,-0.78224
542,0.95363,1.0106,0.88838,-0.77869
543,0.95045,1.0121,0.8862,-0.77505
544,0.95268,1.0134,0.88372,-0.77133
545,0.95981,1.0144,0.88096,-0.76752
546,0.95815,1.0153,0.87791,-0.76362
547,0.95967,1.0159,0.87458,-0.75963
548,0.95919,1.0164,0.87097,-0.75554
549,0.95204,1.0167,0.86707,-0.75137
550,0.96556,1.0168,0.86289,-0.74709
551,0.95043,1.0167,0.85843,-0.74272
552,0.93834,1.0164,0.8537,-0.73826
553,0.96059,1.016,0.84869,-0.73369
554,0.95899,1.0153,0.84342,-0.72903
555,0.96434,1.0146,0.83787,-0.72426
556,0.97112,1.0136,0.83206,-0.71939
557,0.94615,1.0125,0.82598,-0.71442
558,0.98768,1.0113,0.81965,-0.70935
559,0.95604,1.0099,0.81306,-0.70416
560,0.94292,1.0083,0.80621,-0.69887
561,0.95837,1.0066,0.79911,-0.69348
562,0.93091,1.0048,0.79177,-0.68797
563,0.93797,1.0028,0.78418,-0.68235
564,0.93911,1.0007,0.77635,-0.67662
565,0.93256,0.99847,0.76829,-0.67078
566,0.93496,0.99612,0.75999,-0.66482
567,0.94183,0.99366,0.75146,-0.65875
568,0.93996,0.9911,0.74271,-0.65257
569,0.94707,0.98842,0.73373,-0.64627
570,0.93306,0.98565,0.72454,-0.63985
571,0.93704,0.98278,0.71514,-0.63331
572,0.93034,0.97983,0.70553,-0.62666
573,0.91708,0.97678,0.69571,-0.61988
574,0.91093,0.97366,0.68569,-0.61299
575,0.92049,0.97047,0.67548,-0.60597
576,0.93232,0.9672,0.66508,-0.59884
577,0.94098,0.96387,0.65449,-0.59158
578,0.91361,0.96049,0.64372,-0.5842
579,0.91995,0.95705,0.63278,-0.57669
580,0.8959,0.95356,0.62166,-0.56906
581,0.93098,0.95003,0.61038,-0.56131
582,0.92056,0.94646,0.59893,-0.55343
583,0.91327,0.94286,0.58733,-0.54543
584,0.92751,0.93923,0.57558,-0.53731
585,0.91591,0.93558,0.56368,-0.52906
586,0.92155,0.93191,0.55163,-0.52068
587,0.91075,0.92823,0.53945,-0.51218
588,0.9078,0.92455,0.52714,-0.50356
589,0.90346,0.92086,0.51471,-0.49481
590,0.92545,0.91718,0.50215,-0.48593
591,0.93639,0.9135,0.48947,-0.47693
592,0.90335,0.90984,0.47669,-0.46781
593,0.92013,0.9062,0.4638,-0.45856
594,0.90694,0.90258,0.45081,-0.44919
595,0.90492,0.89898,0.43772,-0.43969
596,0.89426,0.89542,0.42454,-0.43008
597,0.91891,0.8919,0.41128,-0.42034
598,0.91449,0.88842,0.39794,-0.41048
599,0.89828,0.88498,0.38452,-0.4005
600,0.89705,0.88159,0.37103,-0.3904
601,0.89811,0.87826,0.35748,-0.38018
602,0.87896,0.87499,0.34387,-0.36984
603,0.89163,0.87178,0.33021,-0.35939
604,0.90764,0.86863,0.31649,-0.34882
605,0.90602,0.86555,0.30274,-0.33814
606,0.90466,0.86255,0.28894,-0.32735
607,0.88953,0.85963,0.27511,-0.31644
608,0.87641,0.85678,0.26125,-0.30542
609,0.89399,0.85402,0.24736,-0.2943
610,0.90497,0.85135,0.23346,-0.28307
611,0.90811,0.84876,0.21954,-0.27173
612,0.91071,0.84627,0.20561,-0.26029
613,0.88834,0.84388,0.19167,-0.24875
614,0.88857,0.84158,0.17773,-0.23711
615,0.89772,0.83939,0.1638,-0.22537
616,0.90193,0.83729,0.14988,-0.21354
617,0.91566,0.8353,0.13596,-0.20162
618,0.8888,0.83342,0.12207,-0.1896
619,0.88793,0.83165,0.10819,-0.1775
620,0.88351,0.82999,0.094343,-0.16531
621,0.90767,0.82844,0.080523,-0.15304
622,0.8921,0.82701,0.066736,-0.14069
623,0.89637,0.82569,0.052987,-0.12826
624,0.87359,0.82449,0.03928,-0.11575
625,0.85723,0.8234,0.025618,-0.10317
626,0.88313,0.82243,0.012005,-0.09053
627,0.88681,0.82159,-0.0015555,-0.077819
628,0.87358,0.82086,-0.015059,-0.065045
629,0.83478,0.82024,-0.028503,-0.052212
630,0.83786,0.81975,-0.041883,-0.039323
631,0.88797,0.81938,-0.055197,-0.026382
632,0.86495,0.81913,-0.06844,-0.013391
633,0.87382,0.81899,-0.08161,-0.00035469
634,0.84219,0.81898,-0.094703,0.012724
635,0.84352,0.81908,-0.10772,0.02584
636,0.85523,0.8193,-0.12065,0.038991
637,0.88909,0.81964,-0.1335,0.052173
638,0.86587,0.82009,-0.14625,0.065381
639,0.84154,0.82065,-0.15892,0.078613
640,0.86111,0.82133,-0.1715,0.091862
641,0.85437,0.82211,-0.18398,0.10513
642,0.87031,0.82301,-0.19636,0.1184
643,0.86203,0.82401,-0.20864,0.13168
644,0.84337,0.82511,-0.22081,0.14497
645,0.84879,0.82632,-0.23289,0.15825
646,0.85947,0.82763,-0.24485,0.17152
647,0.85817,0.82903,-0.25671,0.18478
648,0.87356,0.83053,-0.26845,0.19803
649,0.8606,0.83213,-0.28009,0.21126
650,0.88386,0.83381,-0.29161,0.22446
651,0.87091,0.83558,-0.30301,0.23763
652,0.87228,0.83743,-0.3143,0.25077
653,0.86177,0.83936,-0.32546,0.26386
654,0.85554,0.84137,-0.33651,0.27692
655,0.85619,0.84345,-0.34743,0.28992
656,0.87031,0.8456,-0.35824,0.30288
657,0.87042,0.84782,-0.36892,0.31577
658,0.86275,0.85009,-0.37947,0.3286
659,0.84389,0.85243,-0.3899,0.34137
660,0.84318,0.85482,-0.4002,0.35406
661,0.85118,0.85725,-0.41037,0.36667
662,0.83277,0.85974,-0.42042,0.3792
663,0.83983,0.86226,-0.43034,0.39164
664,0.83987,0.86483,-0.44013,0.40399
665,0.8516,0.86742,-0.44979,0.41624
666,0.85945,0.87004,-0.45931,0.42839
667,0.85158,0.87269,-0.46871,0.44044
668,0.85125,0.87535,-0.47798,0.45237
669,0.83661,0.87802,-0.48711,0.46418
670,0.86654,0.88071,-0.49612,0.47587
671,0.86731,0.8834,-0.50499,0.48743
672,0.87989,0.88609,-0.51374,0.49887
673,0.83621,0.88877,-0.52235,0.51016
674,0.84242,0.89145,-0.53083,0.52131
675,0.88247,0.8941,-0.53918,0.53232
676,0.87556,0.89674,-0.5474,0.54318
677,0.86913,0.89935,-0.55549,0.55388
678,0.89568,0.90193,-0.56345,0.56442
679,0.87778,0.90447,-0.57128,0.57479
680,0.90379,0.90698,-0.57898,0.58499
681,0.91117,0.90944,-0.58655,0.59503
682,0.91,0.91184,-0.59399,0.60488
683,0.9002,0.91419,-0.60131,0.61455
684,0.89385,0.91648,-0.6085,0.62403
685,0.89335,0.91871,-0.61557,0.63332
686,0.88247,0.92086,-0.62251,0.64241
687,0.89882,0.92294,-0.62932,0.6513
688,0.93496,0.92494,-0.63601,0.65999
689,0.91643,0.92685,-0.64258,0.66847
690,0.92104,0.92867,-0.64903,0.67674
691,0.89282,0.9304,-0.65536,0.6848
692,0.90238,0.93202,-0.66157,0.69263
693,0.8986,0.93354,-0.66765,0.70024
694,0.87611,0.93496,-0.67363,0.70762
695,0.89602,0.93626,-0.67948,0.71478
696,0.88782,0.93744,-0.68522,0.7217
697,0.90978,0.93849,-0.69084,0.72838
698,0.90981,0.93942,-0.69636,0.73482
699,0.92701,0.94022,-0.70175,0.74102
700,0.90148,0.94089,-0.70704,0.74697
701,0.91568,0.94141,-0.71222,0.75268
702,0.89938,0.94179,-0.71729,0.75813
703,0.93015,0.94203,-0.72226,0.76333
704,0.92323,0.94211,-0.72712,0.76827
705,0.90859,0.94204,-0.73187,0.77295
706,0.90027,0.94181,-0.73652,0.77737
707,0.91108,0.94142,-0.74107,0.78153
708,0.93614,0.94086,-0.74552,0.78542
709,0.92575,0.94013,-0.74987,0.78904
710,0.93804,0.93923,-0.75412,0.79239
711,0.93627,0.93816,-0.75827,0.79548
712,0.92061,0.93691,-0.76233,0.79829
713,0.92773,0.93548,-0.7663,0.80083
714,0.91556,0.93387,-0.77018,0.80309
715,0.90513,0.93207,-0.77396,0.80507
716,0.9201,0.93009,-0.77766,0.80678
717,0.92281,0.92791,-0.78126,0.80821
718,0.90591,0.92554,-0.78478,0.80936
719,0.92381,0.92298,-0.78822,0.81024
720,0.92798,0.92022,-0.79157,0.81083
721,0.89925,0.91726,-0.79484,0.81114
722,0.89646,0.91411,-0.79803,0.81118
723,0.91001,0.91075,-0.80114,0.81093
724,0.91657,0.90719,-0.80417,0.8104
725,0.89141,0.90343,-0.80712,0.8096
726,0.90402,0.89947,-0.81,0.80851
727,0.90226,0.8953,-0.81281,0.80715
728,0.85742,0.89092,-0.81554,0.8055
729,0.88242,0.88634,-0.8182,0.80358
730,0.8987,0.88155,-0.82079,0.80139
731,0.87666,0.87656,-0.82332,0.79892
732,0.88687,0.87136,-0.82577,0.79617
733,0.88167,0.86595,-0.82816,0.79315
734,0.85666,0.86033,-0.83049,0.78986
735,0.86995,0.85451,-0.83275,0.7863
736,0.83732,0.84848,-0.83495,0.78247
737,0.81459,0.84225,-0.83709,0.77838
738,0.83737,0.83581,-0.83917,0.77402
739,0.83804,0.82917,-0.8412,0.7694
740,0.83868,0.82232,-0.84316,0.76452
741,0.82219,0.81527,-0.84507,0.75938
742,0.8307,0.80802,-0.84693,0.75399
743,0.80186,0.80058,-0.84873,0.74835
744,0.79651,0.79293,-0.85048,0.74245
745,0.77171,0.78509,-0.85218,0.73631
746,0.74228,0.77705,-0.85383,0.72993
747,0.75687,0.76883,-0.85544,0.7233
748,0.78731,0.76041,-0.85699,0.71644
749,0.76691,0.7518,-0.8585,0.70934
750,0.75596,0.74301,-0.85997,0.70201
751,0.7431,0.73403,-0.86139,0.69446
752,0.73133,0.72487,-0.86276,0.68668
753,0.71186,0.71554,-0.8641,0.67867
754,0.68425,0.70602,-0.86539,0.67046
755,0.67018,0.69634,-0.86665,0.66202
756,0.67792,0.68648,-0.86786,0.65338
757,0.68836,0.67646,-0.86904,0.64454
758,0.68456,0.66627,-0.87018,0.63549
759,0.65226,0.65592,-0.87129,0.62625
760,0.66017,0.64542,-0.87236,0.61681
761,0.63245,0.63476,-0.87339,0.60719
762,0.60597,0.62394,-0.87439,0.59738
763,0.58145,0.61299,-0.87536,0.58739
764,0.60288,0.60188,-0.8763,0.57723
765,0.61925,0.59064,-0.87721,0.56689
766,0.59976,0.57926,-0.87809,0.55639
767,0.55263,0.56775,-0.87894,0.54573
768,0.53808,0.55611,-0.87976,0.53491
769,0.52047,0.54434,-0.88056,0.52394
770,0.5246,0.53246,-0.88132,0.51282
771,0.53413,0.52045,-0.88207,0.50156
772,0.52459,0.50833,-0.88278,0.49016
773,0.4946,0.49611,-0.88348,0.47863
774,0.4525,0.48378,-0.88415,0.46697
775,0.43674,0.47135,-0.88479,0.45518
776,0.45154,0.45882,-0.88542,0.44328
777,0.45842,0.4462,-0.88602,0.43126
778,0.44423,0.4335,-0.8866,0.41914
779,0.40148,0.42071,-0.88716,0.40691
780,0.3639,0.40784,-0.8877,0.39458
781,0.38419,0.3949,-0.88822,0.38216
782,0.40477,0.38189,-0.88873,0.36965
783,0.37224,0.36881,-0.88921,0.35706
784,0.35637,0.35567,-0.88968,0.34439
785,0.34648,0.34247,-0.89013,0.33164
786,0.35012,0.32922,-0.89056,0.31882
787,0.31966,0.31592,-0.89098,0.30594
788,0.29657,0.30258,-0.89139,0.293
789,0.28961,0.28919,-0.89178,0.28001
790,0.29993,0.27578,-0.89215,0.26697
791,0.27843,0.26233,-0.89251,0.25388
792,0.23865,0.24885,-0.89286,0.24075
793,0.19821,0.23535,-0.89319,0.22759
794,0.21474,0.22184,-0.89351,0.21439
795,0.24192,0.20831,-0.89382,0.20117
796,0.19696,0.19477,-0.89412,0.18793
797,0.17236,0.18122,-0.89441,0.17467
798,0.16896,0.16767,-0.89468,0.1614
799,0.17409,0.15413,-0.89495,0.14812
800,0.15268,0.14059,-0.8952,0.13484
801,0.12365,0.12707,-0.89545,0.12155
802,0.11059,0.11355,-0.89568,0.10828
803,0.10963,0.10006,-0.89591,0.095009
804,0.10763,0.086589,-0.89613,0.081755
805,0.11104,0.073145,-0.89633,0.068519
806,0.060546,0.059731,-0.89653,0.055305
807,0.068569,0.04635,-0.89673,0.042117
808,0.064673,0.033007,-0.89691,0.028958
809,0.044255,0.019704,-0.89709,0.015833
810,0.02076,0.0064467,-0.89726,0.0027453
811,0.0091223,-0.006763,-0.89742,-0.010301
812,0.010958,-0.019921,-0.89758,-0.023303
813,-0.004254,-0.033025,-0.89773,-0.036257
814,-0.017883,-0.046071,-0.89787,-0.049158
815,-0.050264,-0.059055,-0.89801,-0.062005
816,-0.071592,-0.071975,-0.89814,-0.074793
817,-0.042126,-0.084828,-0.89827,-0.087519
818,-0.061588,-0.097611,-0.89839,-0.10018
819,-0.086108,-0.11032,-0.89851,-0.11277
820,-0.10705,-0.12295,-0.89862,-0.1253
821,-0.11297,-0.13551,-0.89873,-0.13774
822,-0.14681,-0.14798,-0.89883,-0.15011
823,-0.13209,-0.16037,-0.89893,-0.16241
824,-0.14825,-0.17267,-0.89902,-0.17461
825,-0.16027,-0.18489,-0.89911,-0.18674
826,-0.15247,-0.19701,-0.89919,-0.19877
827,-0.19157,-0.20904,-0.89928,-0.21072
828,-0.19292,-0.22097,-0.89936,-0.22258
829,-0.192,-0.23281,-0.89943,-0.23434
830,-0.21701,-0.24454,-0.8995,-0.246
831,-0.2354,-0.25617,-0.89957,-0.25756
832,-0.24965,-0.2677,-0.89964,-0.26903
833,-0.24909,-0.27913,-0.8997,-0.28039
834,-0.26599,-0.29044,-0.89976,-0.29164
835,-0.27396,-0.30165,-0.89982,-0.30279
836,-0.3036,-0.31275,-0.89987,-0.31384
837,-0.27394,-0.32373,-0.89992,-0.32477
838,-0.32403,-0.3346,-0.89997,-0.33559
839,-0.32798,-0.34536,-0.90002,-0.3463
840,-0.32313,-0.356,-0.90007,-0.35689
841,-0.36574,-0.36652,-0.90011,-0.36737
842,-0.36048,-0.37693,-0.90015,-0.37774
843,-0.36054,-0.38722,-0.90019,-0.38798
844,-0.36676,-0.39738,-0.90023,-0.39811
845,-0.41048,-0.40743,-0.90027,-0.40812
846,-0.41465,-0.41735,-0.9003,-0.41801
847,-0.38956,-0.42715,-0.90033,-0.42778
848,-0.43067,-0.43683,-0.90036,-0.43742
849,-0.40227,-0.44638,-0.90039,-0.44695
850,-0.45337,-0.45581,-0.90042,-0.45635
851,-0.49283,-0.46511,-0.90045,-0.46562
852,-0.45892,-0.47429,-0.90048,-0.47478
853,-0.47185,-0.48335,-0.9005,-0.48381
854,-0.47323,-0.49227,-0.90052,-0.49271
855,-0.48657,-0.50108,-0.90055,-0.50149
856,-0.51636,-0.50975,-0.90057,-0.51015
857,-0.52448,-0.5183,-0.90059,-0.51868
858,-0.55297,-0.52673,-0.90061,-0.52708
859,-0.55983,-0.53503,-0.90062,-0.53536
860,-0.57058,-0.5432,-0.90064,-0.54352
861,-0.55742,-0.55124,-0.90066,-0.55155
862,-0.56477,-0.55917,-0.90067,-0.55945
863,-0.57354,-0.56696,-0.90069,-0.56723
864,-0.60216,-0.57463,-0.9007,-0.57489
865,-0.60386,-0.58218,-0.90072,-0.58243
866,-0.60468,-0.58961,-0.90073,-0.58984
867,-0.62297,-0.59691,-0.90074,-0.59712
868,-0.60663,-0.60408,-0.90075,-0.60429
869,-0.62686,-0.61114,-0.90076,-0.61134
870,-0.61668,-0.61807,-0.90077,-0.61826
871,-0.63571,-0.62489,-0.90078,-0.62506
872,-0.65476,-0.63158,-0.90079,-0.63175
873,-0.63946,-0.63815,-0.9008,-0.63831
874,-0.66614,-0.64461,-0.90081,-0.64476
875,-0.67214,-0.65094,-0.90082,-0.65108
876,-0.67496,-0.65716,-0.90083,-0.6573
877,-0.69577,-0.66327,-0.90083,-0.66339
878,-0.6921,-0.66926,-0.90084,-0.66938
879,-0.68894,-0.67513,-0.90085,-0.67525
880,-0.71737,-0.68089,-0.90085,-0.681
881,-0.71386,-0.68654,-0.90086,-0.68665
882,-0.74564,-0.69208,-0.90086,-0.69218
883,-0.71574,-0.69751,-0.90087,-0.6976
884,-0.74923,-0.70283,-0.90087,-0.70292
885,-0.7365,-0.70805,-0.90088,-0.70813
886,-0.72353,-0.71315,-0.90088,-0.71323
887,-0.75788,-0.71815,-0.90089,-0.71822
888,-0.7596,-0.72305,-0.90089,-0.72312
889,-0.75413,-0.72784,-0.9009,-0.72791
890,-0.74556,-0.73254,-0.9009,-0.7326
891,-0.7586,-0.73713,-0.9009,-0.73718
892,-0.7629,-0.74162,-0.90091,-0.74167
893,-0.7647,-0.74601,-0.90091,-0.74606
894,-0.78661,-0.75031,-0.90091,-0.75036
895,-0.78272,-0.75452,-0.90091,-0.75456
896,-0.77647,-0.75862,-0.90092,-0.75867
897,-0.77034,-0.76264,-0.90092,-0.76268
898,-0.77113,-0.76657,-0.90092,-0.7666
899,-0.79828,-0.7704,-0.90092,-0.77044
900,-0.79757,-0.77415,-0.90093,-0.77418
901,-0.79303,-0.7778,-0.90093,-0.77784
902,-0.79577,-0.78138,-0.90093,-0.78141
903,-0.80064,-0.78487,-0.90093,-0.78489
904,-0.79871,-0.78827,-0.90093,-0.7883
905,-0.80339,-0.79159,-0.90093,-0.79162
906,-0.81676,-0.79483,-0.90094,-0.79486
907,-0.81253,-0.798,-0.90094,-0.79802
908,-0.79513,-0.80108,-0.90094,-0.8011
909,-0.81901,-0.80409,-0.90094,-0.80411
910,-0.81,-0.80702,-0.90094,-0.80704
911,-0.82116,-0.80988,-0.90094,-0.8099
912,-0.83035,-0.81267,-0.90094,-0.81268
913,-0.8152,-0.81538,-0.90094,-0.8154
914,-0.81508,-0.81803,-0.90095,-0.81804
915,-0.82319,-0.82061,-0.90095,-0.82062
916,-0.82165,-0.82312,-0.90095,-0.82313
917,-0.80567,-0.82556,-0.90095,-0.82557
918,-0.85329,-0.82794,-0.90095,-0.82795
919,-0.82762,-0.83025,-0.90095,-0.83026
920,-0.83234,-0.8325,-0.90095,-0.83251
921,-0.81735,-0.8347,-0.90095,-0.83471
922,-0.83833,-0.83683,-0.90095,-0.83684
923,-0.82386,-0.8389,-0.90095,-0.83891
924,-0.85835,-0.84092,-0.90095,-0.84093
925,-0.85433,-0.84288,-0.90095,-0.84289
926,-0.82781,-0.84479,-0.90095,-0.84479
927,-0.83336,-0.84664,-0.90095,-0.84664
928,-0.84791,-0.84844,-0.90095,-0.84844
929,-0.84517,-0.85018,-0.90095,-0.85019
930,-0.85352,-0.85188,-0.90095,-0.85189
931,-0.83161,-0.85353,-0.90095,-0.85354
932,-0.85281,-0.85513,-0.90095,-0.85514
933,-0.84632,-0.85669,-0.90096,-0.85669
934,-0.83143,-0.8582,-0.90096,-0.8582
935,-0.85283,-0.85966,-0.90096,-0.85966
936,-0.84642,-0.86108,-0.90096,-0.86108
937,-0.84759,-0.86246,-0.90096,-0.86246
938,-0.8499,-0.86379,-0.90096,-0.8638
939,-0.85188,-0.86509,-0.90096,-0.86509
940,-0.83902,-0.86635,-0.90096,-0.86635
941,-0.84217,-0.86756,-0.90096,-0.86757
942,-0.85903,-0.86874,-0.90096,-0.86875
943,-0.84617,-0.86989,-0.90096,-0.86989
944,-0.87106,-0.871,-0.90096,-0.871
945,-0.84938,-0.87207,-0.90096,-0.87207
946,-0.88036,-0.87311,-0.90096,-0.87311
947,-0.86162,-0.87411,-0.90096,-0.87412
948,-0.85989,-0.87509,-0.90096,-0.87509
949,-0.85464,-0.87603,-0.90096,-0.87603
950,-0.87761,-0.87694,-0.90096,-0.87694
951,-0.86594,-0.87783,-0.90096,-0.87783
952,-0.85014,-0.87868,-0.90096,-0.87868
953,-0.86083,-0.87951,-0.90096,-0.87951
954,-0.86518,-0.8803,-0.90096,-0.88031
955,-0.87642,-0.88108,-0.90096,-0.88108
956,-0.87295,-0.88182,-0.90096,-0.88182
957,-0.85392,-0.88254,-0.90096,-0.88255
958,-0.86188,-0.88324,-0.90096,-0.88324
959,-0.87217,-0.88392,-0.90096,-0.88392
960,-0.86719,-0.88457,-0.90096,-0.88457
961,-0.87375,-0.88519,-0.90096,-0.88519
962,-0.86582,-0.8858,-0.90096,-0.8858
963,-0.86689,-0.88639,-0.90096,-0.88639
964,-0.87534,-0.88695,-0.90096,-0.88695
965,-0.86983,-0.8875,-0.90096,-0.8875
966,-0.87253,-0.88802,-0.90096,-0.88803
967,-0.88989,-0.88853,-0.90096,-0.88853
968,-0.86368,-0.88902,-0.90096,-0.88902
969,-0.8655,-0.8895,-0.90096,-0.8895
970,-0.86577,-0.88995,-0.90096,-0.88995
971,-0.86712,-0.89039,-0.90096,-0.89039
972,-0.9076,-0.89081,-0.90096,-0.89081
973,-0.88758,-0.89122,-0.90096,-0.89122
974,-0.88089,-0.89161,-0.90096,-0.89161
975,-0.85928,-0.89199,-0.90096,-0.89199
976,-0.879,-0.89236,-0.90096,-0.89236
977,-0.88679,-0.89271,-0.90096,-0.89271
978,-0.88288,-0.89305,-0.90096,-0.89305
979,-0.88979,-0.89337,-0.90096,-0.89337
980,-0.88037,-0.89369,-0.90096,-0.89369
981,-0.87305,-0.89399,-0.90096,-0.89399
982,-0.85842,-0.89428,-0.90096,-0.89428
983,-0.8764,-0.89456,-0.90096,-0.89456
984,-0.8644,-0.89483,-0.90096,-0.89483
985,-0.86926,-0.89508,-0.90096,-0.89508
986,-0.8755,-0.89533,-0.90096,-0.89533
987,-0.88117,-0.89557,-0.90096,-0.89557
988,-0.86195,-0.8958,-0.90096,-0.8958
989,-0.88007,-0.89602,-0.90096,-0.89602
990,-0.87651,-0.89623,-0.90096,-0.89623
991,-0.89179,-0.89644,-0.90096,-0.89644
992,-0.88372,-0.89663,-0.90096,-0.89663
993,-0.87369,-0.89682,-0.90096,-0.89682
994,-0.8791,-0.897,-0.90096,-0.897
995,-0.88708,-0.89717,-0.90096,-0.89717
996,-0.88845,-0.89734,-0.90096,-0.89734
997,-0.89869,-0.8975,-0.90096,-0.8975
998,-0.87959,-0.89765,-0.90096,-0.89765
999,-0.87273,-0.8978,-0.90096,-0.8978
1000,-0.86565,-0.89794,-0.90096,-0.89794
1001,-0.8663,-0.89807,-0.90096,-0.89807
1002,-0.88576,-0.8982,-0.90096,-0.8982
1003,-0.87572,-0.89833,-0.90096,-0.89833
1004,-0.86638,-0.89844,-0.90096,-0.89844
1005,-0.88164,-0.89856,-0.90096,-0.89856
1006,-0.86876,-0.89867,-0.90096,-0.89867
1007,-0.8821,-0.89877,-0.90096,-0.89877
1008,-0.87755,-0.89887,-0.90096,-0.89887
1009,-0.87641,-0.89897,-0.90096,-0.89897
1010,-0.9012,-0.89906,-0.90096,-0.89906
1011,-0.88711,-0.89915,-0.90096,-0.89915
1012,-0.88319,-0.89923,-0.90096,-0.89923
1013,-0.88672,-0.89931,-0.90096,-0.89931
1014,-0.87567,-0.89939,-0.90096,-0.89939
1015,-0.89597,-0.89946,-0.90096,-0.89946
1016,-0.90491,-0.89953,-0.90096,-0.89953
1017,-0.88054,-0.8996,-0.90096,-0.8996
1018,-0.89336,-0.89966,-0.90096,-0.89966
1019,-0.89204,-0.89972,-0.90096,-0.89972
1020,-0.90246,-0.89978,-0.90096,-0.89978
1021,-0.90007,-0.89984,-0.90096,-0.89984
1022,-0.88046,-0.89989,-0.90096,-0.89989
1023,-0.87076,-0.89994,-0.90096,-0.89994
1024,-0.88364,-0.89999,-0.90096,-0.89999
1025,-0.89778,-0.90004,-0.90096,-0.90004
1026,-0.87934,-0.90008,-0.90096,-0.90008
1027,-0.9019,-0.90013,-0.90096,-0.90013
1028,-0.87786,-0.90017,-0.90096,-0.90017
1029,-0.86448,-0.90021,-0.90096,-0.90021
1030,-0.88323,-0.90024,-0.90096,-0.90024
1031,-0.88889,-0.90028,-0.90096,-0.90028
1032,-0.88983,-0.90031,-0.90096,-0.90031
1033,-0.90099,-0.90034,-0.90096,-0.90034
1034,-0.88582,-0.90038,-0.90096,-0.90038
1035,-0.88161,-0.9004,-0.90096,-0.9004
1036,-0.89381,-0.90043,-0.90096,-0.90043
1037,-0.90135,-0.90046,-0.90096,-0.90046
1038,-0.89184,-0.90048,-0.90096,-0.90048
1039,-0.87322,-0.90051,-0.90096,-0.90051
1040,-0.89563,-0.90053,-0.90096,-0.90053
1041,-0.89733,-0.90055,-0.90096,-0.90055
1042,-0.8931,-0.90057,-0.90096,-0.90057
1043,-0.90883,-0.90059,-0.90096,-0.90059
1044,-0.88653,-0.90061,-0.90096,-0.90061
1045,-0.8905,-0.90063,-0.90096,-0.90063
1046,-0.88626,-0.90065,-0.90096,-0.90065
1047,-0.88244,-0.90066,-0.90096,-0.90066
1048,-0.89605,-0.90068,-0.90096,-0.90068
1049,-0.89797,-0.90069,-0.90096,-0.90069
1050,-0.92329,-0.90071,-0.90096,-0.90071
1051,-0.90116,-0.90072,-0.90096,-0.90072
1052,-0.89319,-0.90073,-0.90096,-0.90073
1053,-0.90548,-0.90074,-0.90096,-0.90074
1054,-0.87955,-0.90076,-0.90096,-0.90076
1055,-0.90042,-0.90077,-0.90096,-0.90077
1056,-0.9129,-0.90078,-0.90096,-0.90078
1057,-0.89362,-0.90079,-0.90096,-0.90079
1058,-0.90207,-0.9008,-0.90096,-0.9008
1059,-0.8953,-0.9008,-0.90096,-0.9008
1060,-0.90813,-0.90081,-0.90096,-0.90081
1061,-0.88666,-0.90082,-0.90096,-0.90082
1062,-0.89971,-0.90083,-0.90096,-0.90083
1063,-0.88008,-0.90084,-0.90096,-0.90084
1064,-0.87274,-0.90084,-0.90096,-0.90084
1065,-0.8817,-0.90085,-0.90096,-0.90085
1066,-0.89639,-0.90085,-0.90096,-0.90085
1067,-0.89606,-0.90086,-0.90096,-0.90086
1068,-0.89766,-0.90087,-0.90096,-0.90087
1069,-0.89554,-0.90087,-0.90096,-0.90087
1070,-0.90148,-0.90088,-0.90096,-0.90088
1071,-0.8974,-0.90088,-0.90096,-0.90088
1072,-0.90395,-0.90088,-0.90096,-0.90088
1073,-0.88763,-0.90089,-0.90096,-0.90089
1074,-0.9015,-0.90089,-0.90096,-0.90089
1075,-0.91552,-0.9009,-0.90096,-0.9009
1076,-0.90322,-0.9009,-0.90096,-0.9009
1077,-0.89117,-0.9009,-0.90096,-0.9009
1078,-0.91267,-0.90091,-0.90096,-0.90091
1079,-0.90057,-0.90091,-0.90096,-0.90091
1080,-0.88836,-0.90091,-0.90096,-0.90091
1081,-0.88718,-0.90092,-0.90096,-0.90092
1082,-0.88701,-0.90092,-0.90096,-0.90092
1083,-0.90111,-0.90092,-0.90096,-0.90092
1084,-0.91314,-0.90092,-0.90096,-0.90092
1085,-0.88095,-0.90092,-0.90096,-0.90092
1086,-0.87251,-0.90093,-0.90096,-0.90093
1087,-0.89007,-0.90093,-0.90096,-0.90093
1088,-0.90659,-0.90093,-0.90096,-0.90093
1089,-0.90822,-0.90093,-0.90096,-0.90093
1090,-0.87706,-0.90093,-0.90096,-0.90093
1091,-0.90574,-0.90094,-0.90096,-0.90094
1092,-0.88795,-0.90094,-0.90096,-0.90094
1093,-0.89877,-0.90094,-0.90096,-0.90094
1094,-0.88191,-0.90094,-0.90096,-0.90094
1095,-0.9113,-0.90094,-0.90096,-0.90094
1096,-0.89521,-0.90094,-0.90096,-0.90094
1097,-0.88361,-0.90094,-0.90096,-0.90094
1098,-0.89133,-0.90094,-0.90096,-0.90094
1099,-0.91807,-0.90094,-0.90096,-0.90094
1100,-0.92991,-0.90095,-0.90096,-0.90095
1101,-0.9082,-0.90095,-0.90096,-0.90095
1102,-0.89773,-0.90095,-0.90096,-0.90095
1103,-0.88055,-0.90095,-0.90096,-0.90095
1104,-0.88309,-0.90095,-0.90096,-0.90095
1105,-0.90656,-0.90095,-0.90096,-0.90095
1106,-0.89051,-0.90095,-0.90096,-0.90095
1107,-0.91153,-0.90095,-0.90096,-0.90095
1108,-0.90256,-0.90095,-0.90096,-0.90095
1109,-0.89078,-0.90095,-0.90096,-0.90095
1110,-0.90137,-0.90095,-0.90096,-0.90095
1111,-0.9117,-0.90095,-0.90096,-0.90095
1112,-0.92114,-0.90095,-0.90096,-0.90095
1113,-0.92052,-0.90095,-0.90096,-0.90095
1114,-0.90443,-0.90095,-0.90096,-0.90095
1115,-0.8985,-0.90095,-0.90096,-0.90095
1116,-0.90461,-0.90095,-0.90096,-0.90095
1117,-0.90588,-0.90095,-0.90096,-0.90095
1118,-0.90794,-0.90095,-0.90096,-0.90095
1119,-0.8948,-0.90096,-0.90096,-0.90096
1120,-0.91729,-0.90096,-0.90096,-0.90096
1121,-0.89266,-0.90096,-0.90096,-0.90096
1122,-0.90572,-0.90096,-0.90096,-0.90096
1123,-0.90811,-0.90096,-0.90096,-0.90096
1124,-0.89858,-0.90096,-0.90096,-0.90096
1125,-0.9142,-0.90096,-0.90096,-0.90096
1126,-0.91579,-0.90096,-0.90096,-0.90096
1127,-0.89446,-0.90096,-0.90096,-0.90096
1128,-0.90152,-0.90096,-0.90096,-0.90096
1129,-0.89933,-0.90096,-0.90096,-0.90096
1130,-0.90232,-0.90096,-0.90096,-0.90096
1131,-0.87646,-0.90096,-0.90096,-0.90096
1132,-0.8921,-0.90096,-0.90096,-0.90096
1133,-0.89051,-0.90096,-0.90096,-0.90096
1134,-0.90852,-0.90096,-0.90096,-0.90096
1135,-0.88189,-0.90096,-0.90096,-0.90096
1136,-0.90529,-0.90096,-0.90096,-0.90096
1137,-0.92251,-0.90096,-0.90096,-0.90096
1138,-0.91431,-0.90096,-0.90096,-0.90096
1139,-0.88911,-0.90096,-0.90096,-0.90096
1140,-0.8882,-0.90096,-0.90096,-0.90096
1141,-0.88671,-0.90096,-0.90096,-0.90096
1142,-0.9292,-0.90096,-0.90096,-0.90096
1143,-0.90466,-0.90096,-0.90096,-0.90096
1144,-0.88984,-0.90096,-0.90096,-0.90096
1145,-0.90173,-0.90096,-0.90096,-0.90096
1146,-0.91143,-0.90096,-0.90096,-0.90096
1147,-0.93162,-0.90096,-0.90096,-0.90096
1148,-0.90121,-0.90096,-0.90096,-0.90096
1149,-0.91204,-0.90096,-0.90096,-0.90096
1150,-0.89946,-0.90096,-0.90096,-0.90096
1151,-0.89137,-0.90096,-0.90096,-0.90096
1152,-0.90943,-0.90096,-0.90096,-0.90096
1153,-0.90745,-0.90096,-0.90096,-0.90096
1154,-0.90649,-0.90096,-0.90096,-0.90096
1155,-0.90789,-0.90096,-0.90096,-0.90096
1156,-0.89577,-0.90096,-0.90096,-0.90096
1157,-0.8864,-0.90096,-0.90096,-0.90096
1158,-0.89432,-0.90096,-0.90096,-0.90096
1159,-0.91736,-0.90096,-0.90096,-0.90096
1160,-0.93695,-0.90096,-0.90096,-0.90096
1161,-0.88835,-0.90096,-0.90096,-0.90096
1162,-0.87726,-0.90096,-0.90096,-0.90096
1163,-0.88259,-0.90096,-0.90096,-0.90096
1164,-0.92966,-0.90096,-0.90096,-0.90096
1165,-0.91747,-0.90096,-0.90096,-0.90096
1166,-0.91293,-0.90096,-0.90096,-0.90096
1167,-0.91336,-0.90096,-0.90096,-0.90096
1168,-0.89422,-0.90096,-0.90096,-0.90096
1169,-0.90771,-0.90096,-0.90096,-0.90096
1170,-0.90184,-0.90096,-0.90096,-0.90096
1171,-0.90008,-0.90096,-0.90096,-0.90096
1172,-0.92189,-0.90096,-0.90096,-0.90096
1173,-0.93163,-0.90096,-0.90096,-0.90096
1174,-0.90548,-0.90096,-0.90096,-0.90096
1175,-0.8972,-0.90096,-0.90096,-0.90096
1176,-0.88897,-0.90096,-0.90096,-0.90096
1177,-0.9063,-0.90096,-0.90096,-0.90096
1178,-0.89761,-0.90096,-0.90096,-0.90096
1179,-0.89034,-0.90096,-0.90096,-0.90096
1180,-0.89588,-0.90096,-0.90096,-0.90096
1181,-0.90065,-0.90096,-0.90096,-0.90096
1182,-0.90152,-0.90096,-0.90096,-0.90096
1183,-0.87848,-0.90096,-0.90096,-0.90096
1184,-0.89782,-0.90096,-0.90096,-0.90096
1185,-0.92692,-0.90096,-0.90096,-0.90096
1186,-0.90913,-0.90096,-0.90096,-0.90096
1187,-0.90565,-0.90096,-0.90096,-0.90096
1188,-0.89497,-0.90096,-0.90096,-0.90096
1189,-0.88713,-0.90096,-0.90096,-0.90096
1190,-0.93681,-0.90096,-0.90096,-0.90096
1191,-0.91313,-0.90096,-0.90096,-0.90096
1192,-0.91691,-0.90096,-0.90096,-0.90096
1193,-0.89891,-0.90096,-0.90096,-0.90096
1194,-0.90577,-0.90096,-0.90096,-0.90096
1195,-0.90878,-0.90096,-0.90096,-0.90096
1196,-0.92657,-0.90096,-0.90096,-0.90096
1197,-0.90258,-0.90096,-0.90096,-0.90096
1198,-0.8898,-0.90096,-0.90096,-0.90096
1199,-0.92186,-0.90096,-0.90096,-0.90096
1200,-0.89896,-0.90096,-0.90096,-0.90096
1201,-0.92259,-0.90096,-0.90096,-0.90096
1202,-0.92255,-0.90096,-0.90096,-0.90096
1203,-0.91037,-0.90096,-0.90096,-0.90096
1204,-0.90147,-0.90096,-0.90096,-0.90096
1205,-0.87461,-0.90096,-0.90096,-0.90096
1206,-0.93541,-0.90096,-0.90096,-0.90096
1207,-0.91139,-0.90096,-0.90096,-0.90096
1208,-0.91461,-0.90096,-0.90096,-0.90096
1209,-0.88418,-0.90096,-0.90096,-0.90096
1210,-0.87637,-0.90096,-0.90096,-0.90096
1211,-0.89825,-0.90096,-0.90096,-0.90096
1212,-0.8957,-0.90096,-0.90096,-0.90096
1213,-0.90579,-0.90096,-0.90096,-0.90096
1214,-0.91974,-0.90096,-0.90096,-0.90096
1215,-0.89946,-0.90096,-0.90096,-0.90096
1216,-0.89116,-0.90096,-0.90096,-0.90096
1217,-0.90796,-0.90096,-0.90096,-0.90096
1218,-0.90365,-0.90096,-0.90096,-0.90096
1219,-0.89883,-0.90096,-0.90096,-0.90096
1220,-0.89738,-0.90096,-0.90096,-0.90096
1221,-0.92337,-0.90096,-0.90096,-0.90096
1222,-0.93501,-0.90096,-0.90096,-0.90096
1223,-0.94004,-0.90096,-0.90096,-0.90096
1224,-0.91417,-0.90096,-0.90096,-0.90096
1225,-0.90446,-0.90096,-0.90096,-0.90096
1226,-0.91111,-0.90096,-0.90096,-0.90096
1227,-0.91374,-0.90096,-0.90096,-0.90096
1228,-0.91599,-0.90096,-0.90096,-0.90096
1229,-0.89687,-0.90096,-0.90096,-0.90096
1230,-0.89133,-0.90096,-0.90096,-0.90096
1231,-0.88286,-0.90096,-0.90096,-0.90096


==> images/TOF-temperature/script_xfit05_LockedDG.txt <==
0.000000000000,-0.009415790858,-0.009415790858,-0.009415790858
0.000181818182,-0.009415790858,-0.009415790858,-0.009415790858
0.000363636364,-0.009415790858,-0.009415790858,-0.009415790858
0.000545454545,-0.009415790858,-0.009415790858,-0.009415790858
0.000727272727,-0.009415790858,-0.009415790858,-0.009415790858
0.000909090909,-0.009415790857,-0.009415790858,-0.009415790857
0.001090909091,-0.009415790854,-0.009415790858,-0.009415790854
0.001272727273,-0.009415790844,-0.009415790858,-0.009415790844
0.001454545455,-0.009415790814,-0.009415790858,-0.009415790814
0.001636363636,-0.009415790728,-0.009415790858,-0.009415790728
0.001818181818,-0.009415790485,-0.009415790858,-0.009415790485
0.002000000000,-0.009415789820,-0.009415790858,-0.009415789820
0.002181818182,-0.009415788054,-0.009415790858,-0.009415788054
0.002363636364,-0.009415783508,-0.009415790858,-0.009415783508
0.002545454545,-0.009415772158,-0.009415790858,-0.009415772158
0.002727272727,-0.009415744687,-0.009415790858,-0.009415744687
0.002909090909,-0.009415680217,-0.009415790858,-0.009415680217
0.003090909091,-0.009415533536,-0.009415790858,-0.009415533536
0.003272727273,-0.009415210024,-0.009415790858,-0.009415210025
0.003454545455,-0.009414518405,-0.009415790857,-0.009414518407
0.003636363636,-0.009413085363,-0.009415790853,-0.009413085368
0.003818181818,-0.009410207863,-0.009415790842,-0.009410207879
0.004000000000,-0.009404609276,-0.009415790809,-0.009404609325
0.004181818182,-0.009394056096,-0.009415790714,-0.009394056240
0.004363636364,-0.009374787228,-0.009415790447,-0.009374787639
0.004545454545,-0.009340714051,-0.009415789718,-0.009340715191
0.004727272727,-0.009282375531,-0.009415787792,-0.009282378598
0.004909090909,-0.009185687639,-0.009415782853,-0.009185695644
0.005090909091,-0.009030616299,-0.009415770577,-0.009030636580
0.005272727273,-0.008790025128,-0.009415740991,-0.008790074996
0.005454545455,-0.008429085956,-0.009415671853,-0.008429204962
0.005636363636,-0.007905755142,-0.009415515227,-0.007906030774
0.005818181818,-0.007172858063,-0.009415171267,-0.007173477654
0.006000000000,-0.006182226586,-0.009414439106,-0.006183578338
0.006181818182,-0.004891050631,-0.009412928629,-0.004893912861
0.006363636364,-0.003270125125,-0.009409908831,-0.003276007153
0.006545454545,-0.001313051586,-0.009404059051,-0.001324783393
0.006727272727,0.000955181540,-0.009393080810,0.000932471492
0.006909090909,0.003472273380,-0.009373124409,0.003429606930
0.007090909091,0.006137446682,-0.009337992534,0.006059648358
0.007272727273,0.008816685362,-0.009278111357,0.008679005860
0.007454545455,0.011354975192,-0.009179316735,0.011118501068
0.007636363636,0.013594679935,-0.009021593905,0.013200482981
0.007818181818,0.015397593510,-0.008778029502,0.014759832154
0.008000000000,0.016666908251,-0.008414365842,0.015665483235
0.008181818182,0.017364733621,-0.007889652280,0.015838595043
0.008363636364,0.017521154790,-0.007158514132,0.015263878063
0.008545454545,0.017232165659,-0.006175448218,0.013991823019
0.008727272727,0.016645908346,-0.004901262698,0.012131380186
0.008909090909,0.015939046916,-0.003311304949,0.009834561007
0.009090909091,0.015287244308,-0.001404525383,0.007275978832
0.009272727273,0.014835091378,0.000788162156,0.004631138363
0.009454545455,0.014671124192,0.003198158281,0.002057175053
0.009636363636,0.014812680087,0.005718044313,-0.000321155084
0.009818181818,0.015203467519,0.008206494208,-0.002418817547
0.010000000000,0.015724256001,0.010499687562,-0.004191222420
0.010181818182,0.016214550362,0.012428329655,-0.005629570151
0.010363636364,0.016501029852,0.013837995745,-0.006752756751
0.010545454545,0.016427339390,0.014609469359,-0.007597920827
0.010727272727,0.015879756863,0.014675374935,-0.008211408931
0.010909090909,0.014804316830,0.014029889041,-0.008641363069
0.011090909091,0.013212885246,0.012729589551,-0.008932495164
0.011272727273,0.011177996401,0.010885271126,-0.009123065584
0.011454545455,0.008818445437,0.008646368441,-0.009243713862
0.011636363636,0.006279197555,0.006181022600,-0.009317615904
0.011818181818,0.003709828935,0.003655467126,-0.009361429049
0.012000000000,0.001245404944,0.001216190180,-0.009386576094
0.012181818182,-0.001007377519,-0.001022615457,-0.009400552921
0.012363636364,-0.002977444428,-0.002985158173,-0.009408077114
0.012545454545,-0.004630145986,-0.004633935815,-0.009412001029
0.012727272727,-0.005962908641,-0.005964715771,-0.009413983729
0.012909090909,-0.006997670358,-0.006998506682,-0.009414954535
0.013090909091,-0.007772117285,-0.007772492927,-0.009415415216
0.013272727273,-0.008331400134,-0.008331563888,-0.009415627105
0.013454545455,-0.008721433985,-0.008721503268,-0.009415721576
0.013636363636,-0.008984269267,-0.008984297716,-0.009415762409
0.013818181818,-0.009155509772,-0.009155521110,-0.009415779521
0.014000000000,-0.009263420221,-0.009263424606,-0.009415786473
0.014181818182,-0.009329218862,-0.009329220508,-0.009415789212
0.014363636364,-0.009368052188,-0.009368052787,-0.009415790259
0.014545454545,-0.009390241532,-0.009390241744,-0.009415790646
0.014727272727,-0.009402519832,-0.009402519904,-0.009415790786
0.014909090909,-0.009409100563,-0.009409100587,-0.009415790834
0.015090909091,-0.009412517439,-0.009412517447,-0.009415790851
0.015272727273,-0.009414236420,-0.009414236423,-0.009415790856
0.015454545455,-0.009415074450,-0.009415074451,-0.009415790858
0.015636363636,-0.009415470406,-0.009415470406,-0.009415790858
0.015818181818,-0.009415651741,-0.009415651741,-0.009415790858
0.016000000000,-0.009415732243,-0.009415732243,-0.009415790858
0.016181818182,-0.009415766889,-0.009415766889,-0.009415790858
0.016363636364,-0.009415781345,-0.009415781345,-0.009415790858
0.016545454545,-0.009415787194,-0.009415787194,-0.009415790858
0.016727272727,-0.009415789489,-0.009415789489,-0.009415790858
0.016909090909,-0.009415790361,-0.009415790361,-0.009415790858
0.017090909091,-0.009415790683,-0.009415790683,-0.009415790858
0.017272727273,-0.009415790799,-0.009415790799,-0.009415790858
0.017454545455,-0.009415790839,-0.009415790839,-0.009415790858
0.017636363636,-0.009415790852,-0.009415790852,-0.009415790858
0.017818181818,-0.009415790856,-0.009415790856,-0.009415790858
0.018000000000,-0.009415790858,-0.009415790858,-0.009415790858


==> images/TOF-temperature/script_xfit35.txt <==
1,-0.78038,-0.79686,-0.79958,-1.07
2,-0.83131,-0.79247,-0.79527,-1.0699
3,-0.79342,-0.78803,-0.79091,-1.0699
4,-0.76889,-0.78354,-0.78651,-1.0698
5,-0.78409,-0.779,-0.78206,-1.0697
6,-0.77891,-0.77441,-0.77756,-1.0696
7,-0.78136,-0.76977,-0.77301,-1.0695
8,-0.76524,-0.76507,-0.76841,-1.0694
9,-0.78121,-0.76033,-0.76377,-1.0693
10,-0.76407,-0.75553,-0.75907,-1.0692
11,-0.76674,-0.75068,-0.75433,-1.0691
12,-0.75482,-0.74578,-0.74954,-1.069
13,-0.72772,-0.74083,-0.7447,-1.0689
14,-0.75385,-0.73583,-0.73981,-1.0688
15,-0.75167,-0.73078,-0.73487,-1.0687
16,-0.7413,-0.72567,-0.72988,-1.0685
17,-0.731,-0.72051,-0.72484,-1.0684
18,-0.74278,-0.7153,-0.71976,-1.0683
19,-0.73385,-0.71004,-0.71463,-1.0682
20,-0.70795,-0.70472,-0.70944,-1.068
21,-0.69132,-0.69935,-0.70421,-1.0679
22,-0.71391,-0.69394,-0.69893,-1.0677
23,-0.72954,-0.68846,-0.6936,-1.0676
24,-0.70633,-0.68294,-0.68822,-1.0675
25,-0.7063,-0.67736,-0.6828,-1.0673
26,-0.67958,-0.67173,-0.67732,-1.0672
27,-0.64892,-0.66605,-0.6718,-1.067
28,-0.68586,-0.66032,-0.66623,-1.0668
29,-0.64708,-0.65453,-0.66061,-1.0667
30,-0.68147,-0.64869,-0.65494,-1.0665
31,-0.66528,-0.6428,-0.64923,-1.0663
32,-0.65279,-0.63686,-0.64346,-1.0661
33,-0.65055,-0.63087,-0.63765,-1.066
34,-0.64953,-0.62482,-0.6318,-1.0658
35,-0.61821,-0.61872,-0.62589,-1.0656
36,-0.6387,-0.61257,-0.61994,-1.0654
37,-0.6071,-0.60637,-0.61394,-1.0652
38,-0.6071,-0.60012,-0.6079,-1.065
39,-0.61306,-0.59381,-0.6018,-1.0648
40,-0.60918,-0.58746,-0.59567,-1.0645
41,-0.58329,-0.58105,-0.58949,-1.0643
42,-0.58261,-0.57459,-0.58326,-1.0641
43,-0.5966,-0.56808,-0.57698,-1.0638
44,-0.57251,-0.56152,-0.57067,-1.0636
45,-0.56211,-0.55492,-0.56431,-1.0634
46,-0.5525,-0.54826,-0.5579,-1.0631
47,-0.58838,-0.54155,-0.55145,-1.0628
48,-0.55093,-0.53479,-0.54496,-1.0626
49,-0.53638,-0.52798,-0.53842,-1.0623
50,-0.54511,-0.52113,-0.53184,-1.062
51,-0.5333,-0.51422,-0.52522,-1.0617
52,-0.50959,-0.50727,-0.51856,-1.0615
53,-0.5185,-0.50027,-0.51186,-1.0612
54,-0.52209,-0.49322,-0.50511,-1.0608
55,-0.51626,-0.48612,-0.49833,-1.0605
56,-0.50167,-0.47898,-0.49151,-1.0602
57,-0.47121,-0.47179,-0.48464,-1.0599
58,-0.48052,-0.46455,-0.47774,-1.0596
59,-0.48872,-0.45727,-0.4708,-1.0592
60,-0.47965,-0.44994,-0.46382,-1.0589
61,-0.48889,-0.44256,-0.45681,-1.0585
62,-0.42906,-0.43514,-0.44976,-1.0581
63,-0.43626,-0.42768,-0.44267,-1.0578
64,-0.42855,-0.42017,-0.43555,-1.0574
65,-0.42273,-0.41262,-0.42839,-1.057
66,-0.41391,-0.40503,-0.4212,-1.0566
67,-0.44244,-0.3974,-0.41397,-1.0562
68,-0.3922,-0.38972,-0.40671,-1.0557
69,-0.41504,-0.382,-0.39942,-1.0553
70,-0.39846,-0.37424,-0.3921,-1.0549
71,-0.37413,-0.36644,-0.38475,-1.0544
72,-0.38321,-0.3586,-0.37737,-1.054
73,-0.35997,-0.35072,-0.36996,-1.0535
74,-0.36486,-0.3428,-0.36252,-1.053
75,-0.34308,-0.33484,-0.35505,-1.0525
76,-0.32915,-0.32685,-0.34756,-1.052
77,-0.30994,-0.31882,-0.34004,-1.0515
78,-0.36557,-0.31075,-0.33249,-1.051
79,-0.34446,-0.30264,-0.32492,-1.0505
80,-0.32035,-0.2945,-0.31732,-1.0499
81,-0.30371,-0.28633,-0.30971,-1.0494
82,-0.3147,-0.27812,-0.30207,-1.0488
83,-0.26913,-0.26988,-0.29441,-1.0482
84,-0.29115,-0.26161,-0.28673,-1.0476
85,-0.25787,-0.2533,-0.27903,-1.047
86,-0.26271,-0.24497,-0.27131,-1.0464
87,-0.24887,-0.2366,-0.26357,-1.0458
88,-0.27677,-0.2282,-0.25582,-1.0451
89,-0.21455,-0.21978,-0.24805,-1.0445
90,-0.23423,-0.21132,-0.24027,-1.0438
91,-0.20954,-0.20284,-0.23247,-1.0431
92,-0.20907,-0.19433,-0.22466,-1.0424
93,-0.2008,-0.1858,-0.21684,-1.0417
94,-0.20073,-0.17724,-0.20901,-1.041
95,-0.16136,-0.16866,-0.20117,-1.0402
96,-0.17992,-0.16005,-0.19332,-1.0395
97,-0.19072,-0.15142,-0.18546,-1.0387
98,-0.14319,-0.14277,-0.1776,-1.0379
99,-0.14136,-0.13409,-0.16973,-1.0371
100,-0.13074,-0.1254,-0.16185,-1.0363
101,-0.1298,-0.11668,-0.15397,-1.0355
102,-0.10419,-0.10795,-0.14609,-1.0346
103,-0.13051,-0.0992,-0.13821,-1.0337
104,-0.079788,-0.090432,-0.13033,-1.0328
105,-0.080179,-0.081649,-0.12245,-1.0319
106,-0.075712,-0.07285,-0.11457,-1.031
107,-0.085828,-0.064037,-0.1067,-1.0301
108,-0.077206,-0.05521,-0.098826,-1.0291
109,-0.06412,-0.04637,-0.090962,-1.0282
110,-0.027235,-0.037519,-0.083104,-1.0272
111,-0.02087,-0.028657,-0.075254,-1.0261
112,-0.011921,-0.019785,-0.067414,-1.0251
113,-0.016682,-0.010905,-0.059584,-1.0241
114,8.5342e-05,-0.0020157,-0.051765,-1.023
115,-0.0060434,0.0068803,-0.043959,-1.0219
116,0.018254,0.015783,-0.036168,-1.0208
117,0.040451,0.02469,-0.028391,-1.0197
118,0.046578,0.033602,-0.020631,-1.0185
119,0.034581,0.042517,-0.012888,-1.0173
120,0.057199,0.051435,-0.0051649,-1.0161
121,0.074649,0.060354,0.0025385,-1.0149
122,0.10175,0.069273,0.010221,-1.0137
123,0.089337,0.078193,0.01788,-1.0124
124,0.064957,0.08711,0.025515,-1.0112
125,0.11677,0.096026,0.033126,-1.0098
126,0.13651,0.10494,0.04071,-1.0085
127,0.096696,0.11385,0.048266,-1.0072
128,0.13238,0.12275,0.055793,-1.0058
129,0.14647,0.13164,0.06329,-1.0044
130,0.13166,0.14053,0.070756,-1.003
131,0.14941,0.14942,0.078189,-1.0015
132,0.16982,0.15829,0.085588,-1
133,0.20071,0.16715,0.092952,-0.99855
134,0.18303,0.176,0.10028,-0.99702
135,0.2006,0.18484,0.10757,-0.99548
136,0.21032,0.19366,0.11482,-0.9939
137,0.22381,0.20248,0.12203,-0.9923
138,0.24113,0.21127,0.1292,-0.99067
139,0.24843,0.22005,0.13632,-0.98901
140,0.26312,0.22882,0.1434,-0.98733
141,0.25118,0.23756,0.15044,-0.98562
142,0.27594,0.24629,0.15743,-0.98388
143,0.24893,0.255,0.16437,-0.98211
144,0.28919,0.26369,0.17126,-0.98032
145,0.29831,0.27235,0.1781,-0.97849
146,0.29821,0.28099,0.18489,-0.97664
147,0.30545,0.28961,0.19162,-0.97476
148,0.32119,0.29821,0.19831,-0.97284
149,0.33671,0.30678,0.20493,-0.9709
150,0.32703,0.31532,0.2115,-0.96893
151,0.34989,0.32383,0.21801,-0.96692
152,0.32735,0.33232,0.22447,-0.96489
153,0.36395,0.34078,0.23086,-0.96282
154,0.37835,0.34921,0.23719,-0.96073
155,0.38979,0.35761,0.24346,-0.9586
156,0.42516,0.36597,0.24966,-0.95643
157,0.39182,0.37431,0.2558,-0.95424
158,0.40777,0.38261,0.26187,-0.95201
159,0.37718,0.39087,0.26788,-0.94975
160,0.42491,0.3991,0.27381,-0.94746
161,0.42614,0.40729,0.27968,-0.94513
162,0.42888,0.41545,0.28547,-0.94277
163,0.44487,0.42357,0.2912,-0.94037
164,0.46245,0.43165,0.29685,-0.93794
165,0.45977,0.43969,0.30242,-0.93547
166,0.47682,0.44769,0.30792,-0.93297
167,0.4776,0.45565,0.31334,-0.93044
168,0.49084,0.46357,0.31869,-0.92787
169,0.48006,0.47144,0.32396,-0.92526
170,0.48678,0.47928,0.32914,-0.92261
171,0.51654,0.48706,0.33425,-0.91993
172,0.52238,0.49481,0.33928,-0.91722
173,0.54117,0.5025,0.34422,-0.91446
174,0.54454,0.51015,0.34908,-0.91167
175,0.53714,0.51776,0.35385,-0.90884
176,0.54524,0.52531,0.35854,-0.90597
177,0.57938,0.53282,0.36314,-0.90307
178,0.55317,0.54027,0.36765,-0.90012
179,0.58552,0.54768,0.37208,-0.89714
180,0.57167,0.55504,0.37641,-0.89412
181,0.59173,0.56235,0.38066,-0.89106
182,0.59285,0.5696,0.38481,-0.88796
183,0.58924,0.5768,0.38888,-0.88482
184,0.62314,0.58395,0.39285,-0.88164
185,0.62022,0.59104,0.39672,-0.87842
186,0.63321,0.59808,0.4005,-0.87517
187,0.62854,0.60507,0.40419,-0.87187
188,0.63449,0.612,0.40778,-0.86853
189,0.64134,0.61887,0.41127,-0.86515
190,0.65205,0.62569,0.41467,-0.86172
191,0.61466,0.63245,0.41797,-0.85826
192,0.65708,0.63915,0.42117,-0.85476
193,0.6611,0.6458,0.42426,-0.85121
194,0.66754,0.65238,0.42726,-0.84762
195,0.67912,0.65891,0.43016,-0.844
196,0.6838,0.66538,0.43296,-0.84032
197,0.68754,0.67179,0.43565,-0.83661
198,0.68247,0.67814,0.43825,-0.83286
199,0.71244,0.68442,0.44074,-0.82906
200,0.70699,0.69065,0.44312,-0.82522
201,0.70126,0.69681,0.4454,-0.82133
202,0.73033,0.70292,0.44758,-0.81741
203,0.71658,0.70896,0.44965,-0.81344
204,0.75035,0.71493,0.45162,-0.80943
205,0.74467,0.72085,0.45348,-0.80537
206,0.73488,0.7267,0.45523,-0.80128
207,0.73944,0.73249,0.45688,-0.79713
208,0.75211,0.73821,0.45842,-0.79295
209,0.75292,0.74387,0.45985,-0.78872
210,0.75772,0.74947,0.46118,-0.78445
211,0.77233,0.755,0.46239,-0.78014
212,0.7877,0.76047,0.4635,-0.77578
213,0.78155,0.76587,0.4645,-0.77138
214,0.78386,0.77121,0.46539,-0.76693
215,0.79099,0.77648,0.46618,-0.76244
216,0.77152,0.78168,0.46685,-0.75791
217,0.78044,0.78682,0.46742,-0.75334
218,0.77885,0.7919,0.46787,-0.74872
219,0.80665,0.79691,0.46822,-0.74406
220,0.8112,0.80185,0.46845,-0.73935
221,0.82182,0.80672,0.46858,-0.7346
222,0.82814,0.81153,0.4686,-0.72981
223,0.82901,0.81628,0.46851,-0.72497
224,0.81174,0.82096,0.4683,-0.72009
225,0.83078,0.82557,0.46799,-0.71517
226,0.83971,0.83011,0.46757,-0.71021
227,0.82739,0.83459,0.46704,-0.7052
228,0.85173,0.839,0.4664,-0.70015
229,0.85149,0.84334,0.46565,-0.69506
230,0.86573,0.84762,0.4648,-0.68992
231,0.84755,0.85183,0.46383,-0.68475
232,0.87161,0.85598,0.46276,-0.67953
233,0.85539,0.86006,0.46157,-0.67426
234,0.84477,0.86407,0.46028,-0.66896
235,0.87807,0.86801,0.45889,-0.66362
236,0.88748,0.87189,0.45738,-0.65823
237,0.86584,0.87571,0.45577,-0.6528
238,0.84119,0.87945,0.45405,-0.64734
239,0.88046,0.88314,0.45222,-0.64183
240,0.85381,0.88675,0.45029,-0.63628
241,0.88596,0.8903,0.44825,-0.63069
242,0.89268,0.89379,0.44611,-0.62506
243,0.89141,0.89721,0.44386,-0.6194
244,0.88925,0.90056,0.4415,-0.61369
245,0.89804,0.90385,0.43905,-0.60794
246,0.87535,0.90707,0.43649,-0.60216
247,0.91616,0.91023,0.43383,-0.59634
248,0.90648,0.91333,0.43106,-0.59048
249,0.89693,0.91636,0.4282,-0.58458
250,0.9015,0.91933,0.42523,-0.57865
251,0.88836,0.92223,0.42216,-0.57268
252,0.93898,0.92507,0.41899,-0.56667
253,0.90303,0.92785,0.41573,-0.56063
254,0.93357,0.93056,0.41236,-0.55455
255,0.89168,0.93321,0.4089,-0.54844
256,0.91629,0.9358,0.40534,-0.54229
257,0.9195,0.93832,0.40169,-0.53611
258,0.91908,0.94079,0.39793,-0.52989
259,0.91134,0.94319,0.39409,-0.52365
260,0.92645,0.94553,0.39015,-0.51736
261,0.93176,0.94781,0.38612,-0.51105
262,0.9153,0.95003,0.38199,-0.50471
263,0.93182,0.95218,0.37777,-0.49834
264,0.93752,0.95428,0.37347,-0.49193
265,0.9419,0.95632,0.36907,-0.4855
266,0.93858,0.9583,0.36458,-0.47903
267,0.9503,0.96021,0.36001,-0.47254
268,0.93447,0.96207,0.35535,-0.46602
269,0.93434,0.96387,0.3506,-0.45948
270,0.92255,0.96561,0.34577,-0.4529
271,0.96482,0.9673,0.34086,-0.4463
272,0.94021,0.96892,0.33586,-0.43968
273,0.94295,0.97049,0.33078,-0.43303
274,0.95997,0.972,0.32561,-0.42636
275,0.94974,0.97346,0.32037,-0.41966
276,0.94714,0.97485,0.31505,-0.41294
277,0.9603,0.9762,0.30965,-0.4062
278,0.95514,0.97748,0.30418,-0.39944
279,0.94581,0.97871,0.29863,-0.39266
280,0.95072,0.97989,0.293,-0.38586
281,0.95999,0.98101,0.2873,-0.37904
282,0.95683,0.98207,0.28153,-0.3722
283,0.95249,0.98308,0.27568,-0.36535
284,0.97217,0.98404,0.26977,-0.35848
285,0.97761,0.98494,0.26379,-0.35159
286,0.95542,0.9858,0.25774,-0.34469
287,0.97459,0.98659,0.25162,-0.33777
288,0.9786,0.98734,0.24544,-0.33084
289,0.95348,0.98803,0.23919,-0.3239
290,0.97221,0.98867,0.23288,-0.31695
291,0.97568,0.98926,0.22651,-0.30999
292,0.97566,0.9898,0.22007,-0.30302
293,0.96255,0.99028,0.21358,-0.29604
294,0.95095,0.99072,0.20703,-0.28905
295,0.96669,0.9911,0.20042,-0.28206
296,0.96206,0.99144,0.19375,-0.27506
297,0.97106,0.99172,0.18704,-0.26806
298,0.96934,0.99196,0.18026,-0.26105
299,1,0.99215,0.17344,-0.25404
300,0.96176,0.99228,0.16656,-0.24702
301,0.96881,0.99237,0.15964,-0.24001
302,0.94656,0.99241,0.15266,-0.233
303,0.96922,0.9924,0.14564,-0.22599
304,0.95679,0.99235,0.13858,-0.21898
305,0.98322,0.99224,0.13147,-0.21197
306,0.9584,0.99209,0.12431,-0.20497
307,0.97646,0.99189,0.11711,-0.19797
308,0.96934,0.99165,0.10988,-0.19098
309,0.97852,0.99135,0.1026,-0.18399
310,0.9719,0.99101,0.095285,-0.17702
311,0.97666,0.99063,0.087933,-0.17005
312,0.95906,0.9902,0.080545,-0.16309
313,0.98431,0.98972,0.073123,-0.15615
314,0.97628,0.9892,0.065668,-0.14922
315,0.98471,0.98863,0.05818,-0.1423
316,0.98724,0.98801,0.050663,-0.1354
317,0.96578,0.98735,0.043115,-0.12851
318,0.98199,0.98665,0.03554,-0.12164
319,0.9707,0.9859,0.027938,-0.11479
320,0.9655,0.9851,0.02031,-0.10795
321,0.96073,0.98426,0.012658,-0.10114
322,0.97747,0.98338,0.0049835,-0.094349
323,0.96652,0.98245,-0.0027133,-0.08758
324,0.94539,0.98148,-0.010431,-0.080835
325,0.98026,0.98046,-0.018167,-0.074115
326,0.96533,0.9794,-0.025922,-0.067421
327,0.95064,0.9783,-0.033693,-0.060753
328,0.97971,0.97715,-0.04148,-0.054114
329,0.96272,0.97596,-0.049282,-0.047504
330,0.95369,0.97472,-0.057096,-0.040925
331,0.9646,0.97345,-0.064923,-0.034377
332,0.95101,0.97212,-0.07276,-0.027862
333,0.97129,0.97076,-0.080607,-0.021381
334,0.96043,0.96935,-0.088463,-0.014935
335,0.94933,0.9679,-0.096325,-0.0085246
336,0.97179,0.9664,-0.10419,-0.0021518
337,0.92635,0.96486,-0.11207,0.0041827
338,0.95153,0.96328,-0.11994,0.010478
339,0.96144,0.96165,-0.12782,0.016732
340,0.93963,0.95998,-0.13571,0.022945
341,0.96471,0.95827,-0.14359,0.029114
342,0.95664,0.95652,-0.15147,0.03524
343,0.94199,0.95472,-0.15935,0.04132
344,0.95464,0.95288,-0.16722,0.047355
345,0.95352,0.95099,-0.17509,0.053341
346,0.94419,0.94907,-0.18296,0.05928
347,0.95306,0.94709,-0.19082,0.065169
348,0.92173,0.94508,-0.19867,0.071007
349,0.95817,0.94302,-0.20652,0.076794
350,0.91613,0.94092,-0.21435,0.082527
351,0.94415,0.93877,-0.22218,0.088207
352,0.94319,0.93659,-0.22999,0.093832
353,0.93493,0.93435,-0.23779,0.0994
354,0.93113,0.93208,-0.24558,0.10491
355,0.93913,0.92976,-0.25335,0.11037
356,0.91789,0.9274,-0.26111,0.11576
357,0.91851,0.92499,-0.26885,0.12109
358,0.9343,0.92254,-0.27658,0.12637
359,0.89989,0.92004,-0.28428,0.13158
360,0.94154,0.9175,-0.29197,0.13672
361,0.91926,0.91492,-0.29964,0.14181
362,0.90849,0.91229,-0.30728,0.14682
363,0.90798,0.90961,-0.31491,0.15177
364,0.92848,0.9069,-0.32251,0.15666
365,0.91511,0.90413,-0.33009,0.16147
366,0.9106,0.90133,-0.33764,0.16622
367,0.92752,0.89847,-0.34517,0.1709
368,0.90914,0.89558,-0.35267,0.1755
369,0.92918,0.89263,-0.36015,0.18003
370,0.91907,0.88964,-0.3676,0.18449
371,0.90023,0.88661,-0.37502,0.18888
372,0.91723,0.88353,-0.38241,0.19319
373,0.88585,0.8804,-0.38977,0.19743
374,0.91106,0.87723,-0.3971,0.20159
375,0.88734,0.87402,-0.4044,0.20567
376,0.90496,0.87075,-0.41167,0.20967
377,0.89225,0.86744,-0.4189,0.2136
378,0.86527,0.86409,-0.42611,0.21745
379,0.88443,0.86068,-0.43327,0.22121
380,0.88238,0.85723,-0.44041,0.2249
381,0.88522,0.85374,-0.44751,0.2285
382,0.85871,0.85019,-0.45457,0.23202
383,0.87224,0.8466,-0.4616,0.23545
384,0.88602,0.84296,-0.46859,0.2388
385,0.84889,0.83928,-0.47554,0.24207
386,0.86309,0.83555,-0.48245,0.24525
387,0.85659,0.83177,-0.48933,0.24835
388,0.84784,0.82794,-0.49616,0.25136
389,0.8395,0.82406,-0.50296,0.25428
390,0.85759,0.82014,-0.50972,0.25711
391,0.85271,0.81617,-0.51643,0.25985
392,0.85444,0.81215,-0.52311,0.26251
393,0.84297,0.80808,-0.52974,0.26507
394,0.80077,0.80396,-0.53633,0.26755
395,0.82402,0.79979,-0.54288,0.26993
396,0.81784,0.79558,-0.54939,0.27222
397,0.82478,0.79132,-0.55585,0.27442
398,0.81921,0.78701,-0.56227,0.27653
399,0.80497,0.78265,-0.56865,0.27855
400,0.80209,0.77824,-0.57498,0.28047
401,0.80623,0.77378,-0.58127,0.2823
402,0.79227,0.76927,-0.58751,0.28403
403,0.78709,0.76471,-0.59371,0.28568
404,0.79064,0.76011,-0.59986,0.28722
405,0.78686,0.75545,-0.60596,0.28867
406,0.76965,0.75075,-0.61202,0.29003
407,0.7681,0.746,-0.61804,0.29129
408,0.76806,0.74119,-0.624,0.29245
409,0.77382,0.73634,-0.62992,0.29352
410,0.75625,0.73144,-0.6358,0.29449
411,0.75333,0.72649,-0.64162,0.29537
412,0.75041,0.72149,-0.6474,0.29614
413,0.74998,0.71644,-0.65313,0.29683
414,0.7489,0.71134,-0.65881,0.29741
415,0.7445,0.7062,-0.66445,0.2979
416,0.72475,0.701,-0.67003,0.29829
417,0.70271,0.69575,-0.67557,0.29858
418,0.72287,0.69046,-0.68106,0.29878
419,0.7184,0.68511,-0.6865,0.29887
420,0.71379,0.67972,-0.6919,0.29887
421,0.68934,0.67428,-0.69724,0.29878
422,0.68454,0.66879,-0.70254,0.29858
423,0.68846,0.66325,-0.70778,0.29829
424,0.65505,0.65766,-0.71298,0.2979
425,0.67728,0.65203,-0.71813,0.29741
426,0.67216,0.64634,-0.72323,0.29683
427,0.66479,0.64061,-0.72828,0.29615
428,0.64889,0.63483,-0.73329,0.29537
429,0.65104,0.629,-0.73824,0.29449
430,0.621,0.62312,-0.74315,0.29352
431,0.62746,0.6172,-0.748,0.29246
432,0.64571,0.61123,-0.75281,0.29129
433,0.64624,0.60521,-0.75757,0.29003
434,0.63119,0.59914,-0.76228,0.28868
435,0.62319,0.59303,-0.76694,0.28723
436,0.592,0.58687,-0.77155,0.28568
437,0.57548,0.58067,-0.77612,0.28404
438,0.58793,0.57442,-0.78063,0.28231
439,0.58793,0.56812,-0.7851,0.28048
440,0.59025,0.56178,-0.78952,0.27856
441,0.57595,0.5554,-0.79389,0.27654
442,0.55927,0.54896,-0.79821,0.27443
443,0.56549,0.54249,-0.80249,0.27223
444,0.54231,0.53597,-0.80672,0.26994
445,0.53851,0.52941,-0.8109,0.26756
446,0.54973,0.5228,-0.81503,0.26508
447,0.53063,0.51615,-0.81912,0.26252
448,0.53033,0.50945,-0.82315,0.25986
449,0.50876,0.50272,-0.82715,0.25712
450,0.51782,0.49594,-0.83109,0.25429
451,0.49245,0.48912,-0.83499,0.25137
452,0.49495,0.48226,-0.83884,0.24836
453,0.49202,0.47536,-0.84265,0.24526
454,0.48861,0.46842,-0.84641,0.24208
455,0.43204,0.46144,-0.85012,0.23882
456,0.44572,0.45442,-0.85379,0.23547
457,0.45445,0.44736,-0.85742,0.23203
458,0.44831,0.44026,-0.861,0.22851
459,0.43266,0.43312,-0.86453,0.22491
460,0.4476,0.42595,-0.86802,0.22123
461,0.42885,0.41874,-0.87147,0.21746
462,0.41855,0.41149,-0.87487,0.21361
463,0.40729,0.40421,-0.87823,0.20969
464,0.40169,0.39689,-0.88154,0.20569
465,0.40101,0.38953,-0.88482,0.2016
466,0.37212,0.38214,-0.88804,0.19744
467,0.38018,0.37472,-0.89123,0.19321
468,0.36583,0.36727,-0.89437,0.1889
469,0.36361,0.35978,-0.89748,0.18451
470,0.36197,0.35226,-0.90054,0.18005
471,0.34294,0.34471,-0.90356,0.17552
472,0.31359,0.33712,-0.90653,0.17091
473,0.31436,0.32951,-0.90947,0.16624
474,0.31715,0.32187,-0.91237,0.16149
475,0.3121,0.3142,-0.91522,0.15668
476,0.29888,0.3065,-0.91804,0.15179
477,0.25819,0.29877,-0.92082,0.14684
478,0.27365,0.29102,-0.92355,0.14182
479,0.27678,0.28323,-0.92625,0.13674
480,0.2925,0.27543,-0.92891,0.1316
481,0.25672,0.2676,-0.93154,0.12639
482,0.23107,0.25974,-0.93412,0.12111
483,0.24457,0.25186,-0.93667,0.11578
484,0.22606,0.24396,-0.93918,0.11039
485,0.23274,0.23603,-0.94165,0.10493
486,0.22499,0.22808,-0.94408,0.099421
487,0.20462,0.22012,-0.94648,0.093853
488,0.17879,0.21213,-0.94885,0.088228
489,0.18453,0.20412,-0.95117,0.082549
490,0.19947,0.1961,-0.95347,0.076815
491,0.15487,0.18805,-0.95572,0.071029
492,0.15371,0.17999,-0.95795,0.065191
493,0.18299,0.17191,-0.96013,0.059302
494,0.13353,0.16382,-0.96229,0.053364
495,0.14445,0.15571,-0.96441,0.047377
496,0.1307,0.14759,-0.9665,0.041343
497,0.11277,0.13945,-0.96855,0.035263
498,0.10723,0.13131,-0.97058,0.029137
499,0.10235,0.12315,-0.97257,0.022968
500,0.097484,0.11497,-0.97453,0.016755
501,0.09155,0.10679,-0.97645,0.010501
502,0.071674,0.098602,-0.97835,0.0042065
503,0.058493,0.090402,-0.98022,-0.0021278
504,0.057367,0.082194,-0.98205,-0.0085005
505,0.055976,0.073979,-0.98386,-0.01491
506,0.043261,0.065758,-0.98563,-0.021357
507,0.037198,0.057531,-0.98738,-0.027838
508,0.029464,0.049299,-0.98909,-0.034353
509,0.0076248,0.041063,-0.99078,-0.0409
510,-0.0053338,0.032824,-0.99244,-0.047479
511,0.014599,0.024583,-0.99407,-0.054089
512,0.017012,0.01634,-0.99568,-0.060728
513,0.0010975,0.0080956,-0.99725,-0.067395
514,-0.007886,-0.00014843,-0.9988,-0.07409
515,-0.043234,-0.0083917,-1.0003,-0.08081
516,-0.063296,-0.016633,-1.0018,-0.087555
517,-0.048829,-0.024873,-1.0033,-0.094323
518,-0.049938,-0.033109,-1.0047,-0.10111
519,-0.071682,-0.041342,-1.0062,-0.10793
520,-0.078866,-0.049569,-1.0076,-0.11476
521,-0.094571,-0.057792,-1.0089,-0.12161
522,-0.10929,-0.066008,-1.0103,-0.12848
523,-0.10314,-0.074217,-1.0116,-0.13537
524,-0.089731,-0.082418,-1.0129,-0.14227
525,-0.10501,-0.09061,-1.0142,-0.14919
526,-0.12221,-0.098794,-1.0154,-0.15612
527,-0.12295,-0.10697,-1.0166,-0.16307
528,-0.13383,-0.11513,-1.0179,-0.17002
529,-0.14501,-0.12328,-1.019,-0.17699
530,-0.17249,-0.13142,-1.0202,-0.18397
531,-0.16104,-0.13954,-1.0213,-0.19095
532,-0.18777,-0.14765,-1.0225,-0.19794
533,-0.19672,-0.15575,-1.0236,-0.20494
534,-0.21522,-0.16383,-1.0246,-0.21194
535,-0.21141,-0.1719,-1.0257,-0.21895
536,-0.20615,-0.17994,-1.0267,-0.22596
537,-0.22696,-0.18798,-1.0277,-0.23297
538,-0.21951,-0.19599,-1.0287,-0.23998
539,-0.23697,-0.20398,-1.0297,-0.247
540,-0.23913,-0.21195,-1.0307,-0.25401
541,-0.24374,-0.21991,-1.0316,-0.26102
542,-0.26346,-0.22784,-1.0326,-0.26803
543,-0.27737,-0.23575,-1.0335,-0.27503
544,-0.24611,-0.24364,-1.0343,-0.28203
545,-0.28465,-0.2515,-1.0352,-0.28903
546,-0.29125,-0.25934,-1.0361,-0.29601
547,-0.29321,-0.26716,-1.0369,-0.30299
548,-0.30212,-0.27495,-1.0377,-0.30997
549,-0.33034,-0.28272,-1.0385,-0.31693
550,-0.31394,-0.29046,-1.0393,-0.32388
551,-0.30315,-0.29817,-1.0401,-0.33082
552,-0.36366,-0.30585,-1.0409,-0.33775
553,-0.35247,-0.31351,-1.0416,-0.34466
554,-0.351,-0.32114,-1.0423,-0.35156
555,-0.36221,-0.32873,-1.043,-0.35845
556,-0.36185,-0.3363,-1.0437,-0.36532
557,-0.36568,-0.34384,-1.0444,-0.37218
558,-0.38523,-0.35135,-1.0451,-0.37901
559,-0.40015,-0.35882,-1.0457,-0.38583
560,-0.37347,-0.36626,-1.0464,-0.39263
561,-0.41125,-0.37367,-1.047,-0.39942
562,-0.41567,-0.38105,-1.0476,-0.40618
563,-0.41964,-0.38839,-1.0482,-0.41292
564,-0.44175,-0.3957,-1.0488,-0.41964
565,-0.43222,-0.40297,-1.0494,-0.42633
566,-0.41039,-0.41021,-1.0499,-0.43301
567,-0.45624,-0.41741,-1.0505,-0.43965
568,-0.44653,-0.42457,-1.051,-0.44628
569,-0.48713,-0.4317,-1.0516,-0.45288
570,-0.45766,-0.43879,-1.0521,-0.45945
571,-0.43772,-0.44584,-1.0526,-0.466
572,-0.44865,-0.45286,-1.0531,-0.47252
573,-0.48361,-0.45983,-1.0536,-0.47901
574,-0.46871,-0.46677,-1.054,-0.48547
575,-0.49713,-0.47367,-1.0545,-0.49191
576,-0.51036,-0.48053,-1.055,-0.49831
577,-0.50331,-0.48734,-1.0554,-0.50469
578,-0.5068,-0.49412,-1.0558,-0.51103
579,-0.51454,-0.50085,-1.0563,-0.51734
580,-0.52557,-0.50755,-1.0567,-0.52362
581,-0.52361,-0.5142,-1.0571,-0.52987
582,-0.54047,-0.52081,-1.0575,-0.53608
583,-0.53847,-0.52738,-1.0579,-0.54227
584,-0.53763,-0.53391,-1.0582,-0.54841
585,-0.55886,-0.54039,-1.0586,-0.55453
586,-0.54051,-0.54683,-1.059,-0.5606
587,-0.55509,-0.55322,-1.0593,-0.56665
588,-0.58465,-0.55957,-1.0597,-0.57265
589,-0.57012,-0.56588,-1.06,-0.57862
590,-0.60337,-0.57214,-1.0603,-0.58456
591,-0.58651,-0.57836,-1.0607,-0.59046
592,-0.59188,-0.58454,-1.061,-0.59632
593,-0.59233,-0.59067,-1.0613,-0.60214
594,-0.61793,-0.59675,-1.0616,-0.60792
595,-0.62167,-0.60279,-1.0619,-0.61367
596,-0.60455,-0.60878,-1.0621,-0.61938
597,-0.62593,-0.61473,-1.0624,-0.62504
598,-0.61977,-0.62063,-1.0627,-0.63067
599,-0.64439,-0.62648,-1.063,-0.63626
600,-0.63304,-0.63229,-1.0632,-0.64181
601,-0.63514,-0.63805,-1.0635,-0.64732
602,-0.64242,-0.64376,-1.0637,-0.65278
603,-0.65148,-0.64943,-1.064,-0.65821
604,-0.6544,-0.65505,-1.0642,-0.6636
605,-0.66611,-0.66063,-1.0644,-0.66894
606,-0.68007,-0.66615,-1.0647,-0.67424
607,-0.67311,-0.67163,-1.0649,-0.67951
608,-0.67184,-0.67706,-1.0651,-0.68473
609,-0.68982,-0.68245,-1.0653,-0.6899
610,-0.69028,-0.68779,-1.0655,-0.69504
611,-0.66919,-0.69308,-1.0657,-0.70013
612,-0.69346,-0.69832,-1.0659,-0.70518
613,-0.7239,-0.70352,-1.0661,-0.71019
614,-0.70792,-0.70866,-1.0663,-0.71515
615,-0.70617,-0.71377,-1.0664,-0.72008
616,-0.6816,-0.71882,-1.0666,-0.72495
617,-0.69582,-0.72382,-1.0668,-0.72979
618,-0.72389,-0.72878,-1.0669,-0.73458
619,-0.74753,-0.73369,-1.0671,-0.73933
620,-0.73835,-0.73856,-1.0673,-0.74404
621,-0.74242,-0.74337,-1.0674,-0.7487
622,-0.73918,-0.74814,-1.0676,-0.75332
623,-0.7241,-0.75286,-1.0677,-0.75789
624,-0.74027,-0.75753,-1.0679,-0.76243
625,-0.74188,-0.76216,-1.068,-0.76692
626,-0.74124,-0.76674,-1.0681,-0.77136
627,-0.7259,-0.77127,-1.0683,-0.77576
628,-0.76333,-0.77576,-1.0684,-0.78012
629,-0.74912,-0.7802,-1.0685,-0.78444
630,-0.76799,-0.78459,-1.0686,-0.78871
631,-0.77717,-0.78894,-1.0687,-0.79293
632,-0.77166,-0.79324,-1.0689,-0.79712
633,-0.77798,-0.79749,-1.069,-0.80126
634,-0.77563,-0.8017,-1.0691,-0.80536
635,-0.77247,-0.80586,-1.0692,-0.80941
636,-0.78965,-0.80997,-1.0693,-0.81342
637,-0.79384,-0.81404,-1.0694,-0.81739
638,-0.79497,-0.81806,-1.0695,-0.82132
639,-0.79352,-0.82204,-1.0696,-0.8252
640,-0.79176,-0.82598,-1.0697,-0.82904
641,-0.77983,-0.82986,-1.0698,-0.83284
642,-0.81019,-0.83371,-1.0699,-0.8366
643,-0.80136,-0.8375,-1.0699,-0.84031
644,-0.81212,-0.84126,-1.07,-0.84398
645,-0.80663,-0.84497,-1.0701,-0.84761
646,-0.81662,-0.84863,-1.0702,-0.8512
647,-0.83615,-0.85226,-1.0703,-0.85474
648,-0.82779,-0.85583,-1.0703,-0.85825
649,-0.8213,-0.85937,-1.0704,-0.86171
650,-0.82515,-0.86286,-1.0705,-0.86513
651,-0.8289,-0.86631,-1.0705,-0.86851
652,-0.84048,-0.86972,-1.0706,-0.87185
653,-0.8484,-0.87308,-1.0707,-0.87515
654,-0.83237,-0.8764,-1.0707,-0.87841
655,-0.84111,-0.87968,-1.0708,-0.88163
656,-0.85023,-0.88292,-1.0709,-0.88481
657,-0.84602,-0.88612,-1.0709,-0.88795
658,-0.84257,-0.88927,-1.071,-0.89105
659,-0.85048,-0.89239,-1.071,-0.89411
660,-0.8385,-0.89546,-1.0711,-0.89713
661,-0.8457,-0.8985,-1.0711,-0.90011
662,-0.86484,-0.90149,-1.0712,-0.90306
663,-0.86175,-0.90444,-1.0712,-0.90596
664,-0.86363,-0.90736,-1.0713,-0.90883
665,-0.85661,-0.91023,-1.0713,-0.91166
666,-0.87857,-0.91307,-1.0714,-0.91445
667,-0.87251,-0.91587,-1.0714,-0.91721
668,-0.86929,-0.91863,-1.0714,-0.91992
669,-0.86164,-0.92135,-1.0715,-0.9226
670,-0.87453,-0.92403,-1.0715,-0.92525
671,-0.88141,-0.92668,-1.0716,-0.92786
672,-0.88256,-0.92929,-1.0716,-0.93043
673,-0.8889,-0.93186,-1.0716,-0.93296
674,-0.89684,-0.93439,-1.0717,-0.93547
675,-0.88042,-0.93689,-1.0717,-0.93793
676,-0.89405,-0.93936,-1.0717,-0.94036
677,-0.89542,-0.94179,-1.0718,-0.94276
678,-0.89779,-0.94418,-1.0718,-0.94512
679,-0.89712,-0.94654,-1.0718,-0.94745
680,-0.89476,-0.94886,-1.0719,-0.94974
681,-0.89051,-0.95115,-1.0719,-0.952
682,-0.89991,-0.9534,-1.0719,-0.95423
683,-0.89772,-0.95563,-1.0719,-0.95643
684,-0.91044,-0.95781,-1.072,-0.95859
685,-0.93452,-0.95997,-1.072,-0.96072
686,-0.92264,-0.96209,-1.072,-0.96282
687,-0.90701,-0.96418,-1.072,-0.96488
688,-0.90437,-0.96624,-1.0721,-0.96692
689,-0.92368,-0.96826,-1.0721,-0.96892
690,-0.9254,-0.97026,-1.0721,-0.97089
691,-0.93996,-0.97222,-1.0721,-0.97284
692,-0.93207,-0.97416,-1.0722,-0.97475
693,-0.91109,-0.97606,-1.0722,-0.97663
694,-0.93683,-0.97793,-1.0722,-0.97849
695,-0.93162,-0.97977,-1.0722,-0.98031
696,-0.94202,-0.98159,-1.0722,-0.98211
697,-0.94758,-0.98337,-1.0722,-0.98387
698,-0.93314,-0.98513,-1.0723,-0.98561
699,-0.93493,-0.98685,-1.0723,-0.98732
700,-0.94604,-0.98855,-1.0723,-0.98901
701,-0.95088,-0.99022,-1.0723,-0.99066
702,-0.93645,-0.99187,-1.0723,-0.99229
703,-0.9339,-0.99348,-1.0723,-0.99389
704,-0.93038,-0.99507,-1.0723,-0.99547
705,-0.94757,-0.99664,-1.0724,-0.99702
706,-0.94969,-0.99817,-1.0724,-0.99854
707,-0.9325,-0.99968,-1.0724,-1
708,-0.96127,-1.0012,-1.0724,-1.0015
709,-0.95938,-1.0026,-1.0724,-1.003
710,-0.94519,-1.0041,-1.0724,-1.0044
711,-0.9549,-1.0055,-1.0724,-1.0058
712,-0.96795,-1.0069,-1.0724,-1.0072
713,-0.96635,-1.0082,-1.0725,-1.0085
714,-0.95841,-1.0096,-1.0725,-1.0098
715,-0.96224,-1.0109,-1.0725,-1.0111
716,-0.96276,-1.0122,-1.0725,-1.0124
717,-0.95224,-1.0134,-1.0725,-1.0137
718,-0.96673,-1.0147,-1.0725,-1.0149
719,-0.98011,-1.0159,-1.0725,-1.0161
720,-0.95773,-1.0171,-1.0725,-1.0173
721,-0.97646,-1.0183,-1.0725,-1.0185
722,-0.9799,-1.0194,-1.0725,-1.0197
723,-0.97153,-1.0206,-1.0725,-1.0208
724,-0.97231,-1.0217,-1.0725,-1.0219
725,-0.98792,-1.0228,-1.0726,-1.023
726,-0.97993,-1.0239,-1.0726,-1.0241
727,-0.97774,-1.0249,-1.0726,-1.0251
728,-0.9712,-1.026,-1.0726,-1.0261
729,-0.98391,-1.027,-1.0726,-1.0272
730,-0.97749,-1.028,-1.0726,-1.0282
731,-0.98305,-1.029,-1.0726,-1.0291
732,-0.98124,-1.0299,-1.0726,-1.0301
733,-0.99492,-1.0309,-1.0726,-1.031
734,-0.99781,-1.0318,-1.0726,-1.0319
735,-1.0018,-1.0327,-1.0726,-1.0328
736,-0.98912,-1.0336,-1.0726,-1.0337
737,-0.99347,-1.0345,-1.0726,-1.0346
738,-0.9929,-1.0353,-1.0726,-1.0355
739,-0.99999,-1.0362,-1.0726,-1.0363
740,-0.98932,-1.037,-1.0726,-1.0371
741,-1.0034,-1.0378,-1.0726,-1.0379
742,-0.99222,-1.0386,-1.0726,-1.0387
743,-0.99213,-1.0394,-1.0726,-1.0395
744,-1.0037,-1.0401,-1.0727,-1.0402
745,-0.99557,-1.0409,-1.0727,-1.041
746,-1.0023,-1.0416,-1.0727,-1.0417
747,-1.0087,-1.0423,-1.0727,-1.0424
748,-1.0106,-1.043,-1.0727,-1.0431
749,-1.0078,-1.0437,-1.0727,-1.0438
750,-1.0061,-1.0444,-1.0727,-1.0445
751,-1.0064,-1.0451,-1.0727,-1.0451
752,-1.0103,-1.0457,-1.0727,-1.0458
753,-0.99791,-1.0463,-1.0727,-1.0464
754,-1.0015,-1.047,-1.0727,-1.047
755,-1.0102,-1.0476,-1.0727,-1.0476
756,-1.0138,-1.0482,-1.0727,-1.0482
757,-1.009,-1.0487,-1.0727,-1.0488
758,-1.0065,-1.0493,-1.0727,-1.0494
759,-1.0079,-1.0499,-1.0727,-1.0499
760,-1.006,-1.0504,-1.0727,-1.0505
761,-1.0207,-1.051,-1.0727,-1.051
762,-1.0078,-1.0515,-1.0727,-1.0515
763,-1.0185,-1.052,-1.0727,-1.052
764,-1.0025,-1.0525,-1.0727,-1.0525
765,-1.0285,-1.053,-1.0727,-1.053
766,-1.0248,-1.0535,-1.0727,-1.0535
767,-1.0107,-1.0539,-1.0727,-1.054
768,-1.0226,-1.0544,-1.0727,-1.0544
769,-1.031,-1.0548,-1.0727,-1.0549
770,-1.0216,-1.0553,-1.0727,-1.0553
771,-1.0254,-1.0557,-1.0727,-1.0557
772,-1.0267,-1.0561,-1.0727,-1.0562
773,-1.0229,-1.0565,-1.0727,-1.0566
774,-1.0325,-1.057,-1.0727,-1.057
775,-1.0365,-1.0573,-1.0727,-1.0574
776,-1.0124,-1.0577,-1.0727,-1.0578
777,-1.0344,-1.0581,-1.0727,-1.0581
778,-1.0291,-1.0585,-1.0727,-1.0585
779,-1.023,-1.0588,-1.0727,-1.0589
780,-1.0429,-1.0592,-1.0727,-1.0592
781,-1.0271,-1.0595,-1.0727,-1.0596
782,-1.0329,-1.0599,-1.0727,-1.0599
783,-1.0256,-1.0602,-1.0727,-1.0602
784,-1.0242,-1.0605,-1.0727,-1.0605
785,-1.0215,-1.0608,-1.0727,-1.0608
786,-1.0428,-1.0611,-1.0727,-1.0612
787,-1.0353,-1.0614,-1.0727,-1.0615
788,-1.0368,-1.0617,-1.0727,-1.0617
789,-1.0304,-1.062,-1.0727,-1.062
790,-1.0355,-1.0623,-1.0727,-1.0623
791,-1.05,-1.0626,-1.0727,-1.0626
792,-1.0284,-1.0628,-1.0727,-1.0628
793,-1.0546,-1.0631,-1.0727,-1.0631
794,-1.0415,-1.0633,-1.0727,-1.0634
795,-1.0517,-1.0636,-1.0727,-1.0636
796,-1.0396,-1.0638,-1.0727,-1.0638
797,-1.0473,-1.0641,-1.0727,-1.0641
798,-1.0341,-1.0643,-1.0727,-1.0643
799,-1.0426,-1.0645,-1.0727,-1.0645
800,-1.0453,-1.0647,-1.0727,-1.0648
801,-1.0556,-1.065,-1.0727,-1.065
802,-1.0546,-1.0652,-1.0727,-1.0652
803,-1.0265,-1.0654,-1.0727,-1.0654
804,-1.0308,-1.0656,-1.0727,-1.0656
805,-1.0435,-1.0658,-1.0727,-1.0658
806,-1.0575,-1.0659,-1.0727,-1.066
807,-1.0485,-1.0661,-1.0727,-1.0661
808,-1.0493,-1.0663,-1.0727,-1.0663
809,-1.0488,-1.0665,-1.0727,-1.0665
810,-1.0651,-1.0667,-1.0727,-1.0667
811,-1.0343,-1.0668,-1.0727,-1.0668
812,-1.053,-1.067,-1.0727,-1.067
813,-1.0658,-1.0671,-1.0727,-1.0672
814,-1.0569,-1.0673,-1.0727,-1.0673
815,-1.036,-1.0675,-1.0727,-1.0675
816,-1.048,-1.0676,-1.0727,-1.0676
817,-1.0605,-1.0677,-1.0727,-1.0677
818,-1.0442,-1.0679,-1.0727,-1.0679
819,-1.0497,-1.068,-1.0727,-1.068
820,-1.0613,-1.0682,-1.0727,-1.0682
821,-1.0522,-1.0683,-1.0727,-1.0683
822,-1.0583,-1.0684,-1.0727,-1.0684
823,-1.0449,-1.0685,-1.0727,-1.0685
824,-1.0622,-1.0686,-1.0727,-1.0687
825,-1.0576,-1.0688,-1.0727,-1.0688
826,-1.0517,-1.0689,-1.0727,-1.0689
827,-1.0599,-1.069,-1.0727,-1.069
828,-1.0619,-1.0691,-1.0727,-1.0691
829,-1.0486,-1.0692,-1.0727,-1.0692
830,-1.0521,-1.0693,-1.0727,-1.0693
831,-1.0703,-1.0694,-1.0727,-1.0694
832,-1.0527,-1.0695,-1.0727,-1.0695
833,-1.0519,-1.0696,-1.0727,-1.0696
834,-1.0566,-1.0697,-1.0727,-1.0697
835,-1.0656,-1.0698,-1.0727,-1.0698
836,-1.0631,-1.0699,-1.0727,-1.0699
837,-1.0686,-1.0699,-1.0727,-1.0699
838,-1.0726,-1.07,-1.0727,-1.07
839,-1.0502,-1.0701,-1.0727,-1.0701
840,-1.0484,-1.0702,-1.0727,-1.0702
841,-1.0611,-1.0703,-1.0727,-1.0703
842,-1.0542,-1.0703,-1.0727,-1.0703
843,-1.0408,-1.0704,-1.0727,-1.0704
844,-1.0754,-1.0705,-1.0727,-1.0705
845,-1.0598,-1.0705,-1.0727,-1.0705
846,-1.0593,-1.0706,-1.0727,-1.0706
847,-1.0672,-1.0707,-1.0727,-1.0707
848,-1.0498,-1.0707,-1.0727,-1.0707
849,-1.0607,-1.0708,-1.0727,-1.0708
850,-1.0698,-1.0709,-1.0727,-1.0709
851,-1.0625,-1.0709,-1.0727,-1.0709
852,-1.0724,-1.071,-1.0727,-1.071
853,-1.0653,-1.071,-1.0727,-1.071
854,-1.0547,-1.0711,-1.0727,-1.0711
855,-1.0539,-1.0711,-1.0727,-1.0711
856,-1.0673,-1.0712,-1.0727,-1.0712
857,-1.0598,-1.0712,-1.0727,-1.0712
858,-1.065,-1.0713,-1.0727,-1.0713
859,-1.0751,-1.0713,-1.0727,-1.0713
860,-1.0712,-1.0714,-1.0727,-1.0714
861,-1.0523,-1.0714,-1.0727,-1.0714
862,-1.0641,-1.0714,-1.0727,-1.0714
863,-1.0542,-1.0715,-1.0727,-1.0715
864,-1.076,-1.0715,-1.0727,-1.0715
865,-1.0655,-1.0716,-1.0727,-1.0716
866,-1.0566,-1.0716,-1.0727,-1.0716
867,-1.0605,-1.0716,-1.0727,-1.0716
868,-1.0573,-1.0717,-1.0727,-1.0717
869,-1.0718,-1.0717,-1.0727,-1.0717
870,-1.0799,-1.0717,-1.0727,-1.0717
871,-1.0682,-1.0718,-1.0727,-1.0718
872,-1.0649,-1.0718,-1.0727,-1.0718
873,-1.06,-1.0718,-1.0727,-1.0718
874,-1.0619,-1.0719,-1.0727,-1.0719
875,-1.0735,-1.0719,-1.0727,-1.0719
876,-1.0785,-1.0719,-1.0727,-1.0719
877,-1.0798,-1.0719,-1.0727,-1.0719
878,-1.0669,-1.072,-1.0727,-1.072
879,-1.0501,-1.072,-1.0727,-1.072
880,-1.076,-1.072,-1.0727,-1.072
881,-1.0649,-1.072,-1.0727,-1.072
882,-1.0828,-1.0721,-1.0727,-1.0721
883,-1.0574,-1.0721,-1.0727,-1.0721
884,-1.059,-1.0721,-1.0727,-1.0721
885,-1.069,-1.0721,-1.0727,-1.0721
886,-1.0703,-1.0721,-1.0727,-1.0721
887,-1.0699,-1.0722,-1.0727,-1.0722
888,-1.0559,-1.0722,-1.0727,-1.0722
889,-1.0671,-1.0722,-1.0727,-1.0722
890,-1.0735,-1.0722,-1.0727,-1.0722
891,-1.0629,-1.0722,-1.0727,-1.0722
892,-1.0696,-1.0723,-1.0727,-1.0723
893,-1.0756,-1.0723,-1.0727,-1.0723
894,-1.0821,-1.0723,-1.0727,-1.0723
895,-1.081,-1.0723,-1.0727,-1.0723
896,-1.0891,-1.0723,-1.0727,-1.0723
897,-1.0627,-1.0723,-1.0727,-1.0723
898,-1.06,-1.0723,-1.0727,-1.0723
899,-1.0789,-1.0724,-1.0727,-1.0724
900,-1.0683,-1.0724,-1.0727,-1.0724
901,-1.0789,-1.0724,-1.0727,-1.0724
902,-1.075,-1.0724,-1.0727,-1.0724
903,-1.0723,-1.0724,-1.0727,-1.0724
904,-1.0661,-1.0724,-1.0727,-1.0724
905,-1.0784,-1.0724,-1.0727,-1.0724
906,-1.0707,-1.0724,-1.0727,-1.0724
907,-1.0718,-1.0725,-1.0727,-1.0725
908,-1.0737,-1.0725,-1.0727,-1.0725
909,-1.079,-1.0725,-1.0727,-1.0725
910,-1.0651,-1.0725,-1.0727,-1.0725
911,-1.0727,-1.0725,-1.0727,-1.0725
912,-1.0899,-1.0725,-1.0727,-1.0725
913,-1.0755,-1.0725,-1.0727,-1.0725
914,-1.0754,-1.0725,-1.0727,-1.0725
915,-1.0609,-1.0725,-1.0727,-1.0725
916,-1.0711,-1.0725,-1.0727,-1.0725
917,-1.0814,-1.0725,-1.0727,-1.0725
918,-1.0752,-1.0725,-1.0727,-1.0725
919,-1.0756,-1.0726,-1.0727,-1.0726
920,-1.0744,-1.0726,-1.0727,-1.0726
921,-1.0653,-1.0726,-1.0727,-1.0726
922,-1.0804,-1.0726,-1.0727,-1.0726
923,-1.0807,-1.0726,-1.0727,-1.0726
924,-1.0727,-1.0726,-1.0727,-1.0726
925,-1.0699,-1.0726,-1.0727,-1.0726
926,-1.076,-1.0726,-1.0727,-1.0726
927,-1.0648,-1.0726,-1.0727,-1.0726
928,-1.0896,-1.0726,-1.0727,-1.0726
929,-1.0763,-1.0726,-1.0727,-1.0726
930,-1.0851,-1.0726,-1.0727,-1.0726
931,-1.071,-1.0726,-1.0727,-1.0726
932,-1.0906,-1.0726,-1.0727,-1.0726
933,-1.0887,-1.0726,-1.0727,-1.0726
934,-1.1001,-1.0726,-1.0727,-1.0726
935,-1.0752,-1.0726,-1.0727,-1.0726
936,-1.0843,-1.0726,-1.0727,-1.0726
937,-1.0798,-1.0726,-1.0727,-1.0726
938,-1.0723,-1.0726,-1.0727,-1.0726
939,-1.0765,-1.0727,-1.0727,-1.0727
940,-1.087,-1.0727,-1.0727,-1.0727
941,-1.0927,-1.0727,-1.0727,-1.0727
942,-1.0961,-1.0727,-1.0727,-1.0727
943,-1.0836,-1.0727,-1.0727,-1.0727
944,-1.0808,-1.0727,-1.0727,-1.0727
945,-1.095,-1.0727,-1.0727,-1.0727
946,-1.0749,-1.0727,-1.0727,-1.0727
947,-1.0959,-1.0727,-1.0727,-1.0727
948,-1.0756,-1.0727,-1.0727,-1.0727
949,-1.0739,-1.0727,-1.0727,-1.0727
950,-1.0722,-1.0727,-1.0727,-1.0727
951,-1.0721,-1.0727,-1.0727,-1.0727
952,-1.0898,-1.0727,-1.0727,-1.0727
953,-1.0825,-1.0727,-1.0727,-1.0727
954,-1.0953,-1.0727,-1.0727,-1.0727
955,-1.0821,-1.0727,-1.0727,-1.0727
956,-1.09,-1.0727,-1.0727,-1.0727
957,-1.0902,-1.0727,-1.0727,-1.0727
958,-1.099,-1.0727,-1.0727,-1.0727
959,-1.0682,-1.0727,-1.0727,-1.0727
960,-1.0807,-1.0727,-1.0727,-1.0727
961,-1.0884,-1.0727,-1.0727,-1.0727
962,-1.0811,-1.0727,-1.0727,-1.0727
963,-1.0942,-1.0727,-1.0727,-1.0727
964,-1.0999,-1.0727,-1.0727,-1.0727
965,-1.0845,-1.0727,-1.0727,-1.0727
966,-1.0945,-1.0727,-1.0727,-1.0727
967,-1.0725,-1.0727,-1.0727,-1.0727
968,-1.0927,-1.0727,-1.0727,-1.0727
969,-1.083,-1.0727,-1.0727,-1.0727
970,-1.0816,-1.0727,-1.0727,-1.0727
971,-1.0834,-1.0727,-1.0727,-1.0727
972,-1.078,-1.0727,-1.0727,-1.0727
973,-1.0707,-1.0727,-1.0727,-1.0727
974,-1.0882,-1.0727,-1.0727,-1.0727
975,-1.0926,-1.0727,-1.0727,-1.0727
976,-1.0947,-1.0727,-1.0727,-1.0727
977,-1.0879,-1.0727,-1.0727,-1.0727
978,-1.0853,-1.0727,-1.0727,-1.0727
979,-1.0764,-1.0727,-1.0727,-1.0727
980,-1.0877,-1.0727,-1.0727,-1.0727
981,-1.0888,-1.0727,-1.0727,-1.0727
982,-1.0734,-1.0727,-1.0727,-1.0727
983,-1.0713,-1.0727,-1.0727,-1.0727
984,-1.087,-1.0727,-1.0727,-1.0727
985,-1.0952,-1.0727,-1.0727,-1.0727
986,-1.0727,-1.0727,-1.0727,-1.0727
987,-1.0833,-1.0727,-1.0727,-1.0727
988,-1.0852,-1.0727,-1.0727,-1.0727
989,-1.08,-1.0727,-1.0727,-1.0727
990,-1.0852,-1.0727,-1.0727,-1.0727
991,-1.089,-1.0727,-1.0727,-1.0727
992,-1.0907,-1.0727,-1.0727,-1.0727
993,-1.0899,-1.0727,-1.0727,-1.0727
994,-1.0763,-1.0727,-1.0727,-1.0727
995,-1.0996,-1.0727,-1.0727,-1.0727
996,-1.0919,-1.0727,-1.0727,-1.0727
997,-1.0768,-1.0727,-1.0727,-1.0727
998,-1.0846,-1.0727,-1.0727,-1.0727
999,-1.0912,-1.0727,-1.0727,-1.0727
1000,-1.0892,-1.0727,-1.0727,-1.0727
1001,-1.0909,-1.0727,-1.0727,-1.0727
1002,-1.0925,-1.0727,-1.0727,-1.0727
1003,-1.1045,-1.0727,-1.0727,-1.0727
1004,-1.0663,-1.0727,-1.0727,-1.0727
1005,-1.0891,-1.0727,-1.0727,-1.0727
1006,-1.086,-1.0727,-1.0727,-1.0727
1007,-1.0688,-1.0727,-1.0727,-1.0727
1008,-1.1107,-1.0727,-1.0727,-1.0727
1009,-1.0859,-1.0727,-1.0727,-1.0727
1010,-1.0681,-1.0727,-1.0727,-1.0727
1011,-1.1015,-1.0727,-1.0727,-1.0727
1012,-1.1024,-1.0727,-1.0727,-1.0727
1013,-1.0713,-1.0727,-1.0727,-1.0727
1014,-1.1035,-1.0727,-1.0727,-1.0727
1015,-1.0898,-1.0727,-1.0727,-1.0727
1016,-1.0765,-1.0727,-1.0727,-1.0727
1017,-1.0621,-1.0727,-1.0727,-1.0727
1018,-1.0859,-1.0727,-1.0727,-1.0727
1019,-1.0825,-1.0727,-1.0727,-1.0727
1020,-1.0865,-1.0727,-1.0727,-1.0727
1021,-1.1024,-1.0727,-1.0727,-1.0727
1022,-1.0966,-1.0727,-1.0727,-1.0727
1023,-1.096,-1.0727,-1.0727,-1.0727
1024,-1.0916,-1.0727,-1.0727,-1.0727
1025,-1.1064,-1.0727,-1.0727,-1.0727
1026,-1.0789,-1.0727,-1.0727,-1.0727
1027,-1.0783,-1.0727,-1.0727,-1.0727
1028,-1.0845,-1.0727,-1.0727,-1.0727
1029,-1.0995,-1.0727,-1.0727,-1.0727
1030,-1.1062,-1.0727,-1.0727,-1.0727
1031,-1.0773,-1.0727,-1.0727,-1.0727
1032,-1.0999,-1.0727,-1.0727,-1.0727
1033,-1.0939,-1.0727,-1.0727,-1.0727
1034,-1.0831,-1.0727,-1.0727,-1.0727
1035,-1.09,-1.0727,-1.0727,-1.0727
1036,-1.1096,-1.0727,-1.0727,-1.0727
1037,-1.1003,-1.0727,-1.0727,-1.0727
1038,-1.092,-1.0727,-1.0727,-1.0727
1039,-1.1036,-1.0727,-1.0727,-1.0727
1040,-1.0892,-1.0727,-1.0727,-1.0727
1041,-1.0882,-1.0727,-1.0727,-1.0727
1042,-1.0858,-1.0727,-1.0727,-1.0727
1043,-1.0577,-1.0727,-1.0727,-1.0727
1044,-1.0942,-1.0727,-1.0727,-1.0727
1045,-1.0901,-1.0727,-1.0727,-1.0727
1046,-1.095,-1.0727,-1.0727,-1.0727
1047,-1.0958,-1.0727,-1.0727,-1.0727
1048,-1.0866,-1.0727,-1.0727,-1.0727
1049,-1.0806,-1.0727,-1.0727,-1.0727
1050,-1.086,-1.0727,-1.0727,-1.0727
1051,-1.0881,-1.0727,-1.0727,-1.0727
1052,-1.0858,-1.0727,-1.0727,-1.0727
1053,-1.1069,-1.0727,-1.0727,-1.0727
1054,-1.0878,-1.0727,-1.0727,-1.0727
1055,-1.1047,-1.0727,-1.0727,-1.0727
1056,-1.0959,-1.0727,-1.0727,-1.0727
1057,-1.0952,-1.0727,-1.0727,-1.0727
1058,-1.0809,-1.0727,-1.0727,-1.0727
1059,-1.0777,-1.0727,-1.0727,-1.0727
1060,-1.0976,-1.0727,-1.0727,-1.0727
1061,-1.0955,-1.0727,-1.0727,-1.0727
1062,-1.0956,-1.0727,-1.0727,-1.0727
1063,-1.0842,-1.0727,-1.0727,-1.0727
1064,-1.0781,-1.0727,-1.0727,-1.0727
1065,-1.0944,-1.0727,-1.0727,-1.0727
1066,-1.0776,-1.0727,-1.0727,-1.0727
1067,-1.0916,-1.0727,-1.0727,-1.0727
1068,-1.0908,-1.0727,-1.0727,-1.0727
1069,-1.0883,-1.0727,-1.0727,-1.0727
1070,-1.0951,-1.0727,-1.0727,-1.0727
1071,-1.1114,-1.0727,-1.0727,-1.0727
1072,-1.0998,-1.0727,-1.0727,-1.0727
1073,-1.0812,-1.0727,-1.0727,-1.0727
1074,-1.0858,-1.0727,-1.0727,-1.0727
1075,-1.0895,-1.0727,-1.0727,-1.0727
1076,-1.0841,-1.0727,-1.0727,-1.0727
1077,-1.1154,-1.0727,-1.0727,-1.0727
1078,-1.0927,-1.0727,-1.0727,-1.0727
1079,-1.0955,-1.0727,-1.0727,-1.0727
1080,-1.1054,-1.0727,-1.0727,-1.0727
1081,-1.0842,-1.0727,-1.0727,-1.0727
1082,-1.0965,-1.0727,-1.0727,-1.0727
1083,-1.094,-1.0727,-1.0727,-1.0727
1084,-1.0716,-1.0727,-1.0727,-1.0727
1085,-1.0881,-1.0727,-1.0727,-1.0727
1086,-1.0948,-1.0727,-1.0727,-1.0727
1087,-1.1004,-1.0727,-1.0727,-1.0727
1088,-1.0951,-1.0727,-1.0727,-1.0727
1089,-1.074,-1.0727,-1.0727,-1.0727
1090,-1.0938,-1.0727,-1.0727,-1.0727
1091,-1.0754,-1.0727,-1.0727,-1.0727
1092,-1.0788,-1.0727,-1.0727,-1.0727
1093,-1.0959,-1.0727,-1.0727,-1.0727
1094,-1.0791,-1.0727,-1.0727,-1.0727
1095,-1.0951,-1.0727,-1.0727,-1.0727
1096,-1.0989,-1.0727,-1.0727,-1.0727
1097,-1.0972,-1.0727,-1.0727,-1.0727
1098,-1.0903,-1.0727,-1.0727,-1.0727
1099,-1.098,-1.0727,-1.0727,-1.0727
1100,-1.0883,-1.0727,-1.0727,-1.0727
1101,-1.0731,-1.0727,-1.0727,-1.0727
1102,-1.0888,-1.0727,-1.0727,-1.0727
1103,-1.1145,-1.0727,-1.0727,-1.0727
1104,-1.1044,-1.0727,-1.0727,-1.0727
1105,-1.1014,-1.0727,-1.0727,-1.0727
1106,-1.0947,-1.0727,-1.0727,-1.0727
1107,-1.0951,-1.0727,-1.0727,-1.0727
1108,-1.0792,-1.0727,-1.0727,-1.0727
1109,-1.1,-1.0727,-1.0727,-1.0727
1110,-1.0929,-1.0727,-1.0727,-1.0727
1111,-1.0921,-1.0727,-1.0727,-1.0727
1112,-1.0892,-1.0727,-1.0727,-1.0727
1113,-1.0798,-1.0727,-1.0727,-1.0727
1114,-1.0794,-1.0727,-1.0727,-1.0727
1115,-1.1028,-1.0727,-1.0727,-1.0727
1116,-1.1074,-1.0727,-1.0727,-1.0727
1117,-1.0944,-1.0727,-1.0727,-1.0727
1118,-1.1067,-1.0727,-1.0727,-1.0727
1119,-1.0897,-1.0727,-1.0727,-1.0727
1120,-1.086,-1.0727,-1.0727,-1.0727
1121,-1.1182,-1.0727,-1.0727,-1.0727
1122,-1.11,-1.0727,-1.0727,-1.0727
1123,-1.1136,-1.0727,-1.0727,-1.0727
1124,-1.1034,-1.0727,-1.0727,-1.0727
1125,-1.0948,-1.0727,-1.0727,-1.0727
1126,-1.1051,-1.0727,-1.0727,-1.0727
1127,-1.0933,-1.0727,-1.0727,-1.0727
1128,-1.092,-1.0727,-1.0727,-1.0727
1129,-1.0869,-1.0727,-1.0727,-1.0727
1130,-1.0987,-1.0727,-1.0727,-1.0727
1131,-1.0832,-1.0727,-1.0727,-1.0727
1132,-1.0831,-1.0727,-1.0727,-1.0727
1133,-1.0982,-1.0727,-1.0727,-1.0727
1134,-1.0775,-1.0727,-1.0727,-1.0727
1135,-1.1052,-1.0727,-1.0727,-1.0727
1136,-1.0812,-1.0727,-1.0727,-1.0727
1137,-1.1138,-1.0727,-1.0727,-1.0727
1138,-1.0787,-1.0727,-1.0727,-1.0727
1139,-1.0866,-1.0727,-1.0727,-1.0727
1140,-1.0872,-1.0727,-1.0727,-1.0727
1141,-1.0809,-1.0727,-1.0727,-1.0727
1142,-1.083,-1.0727,-1.0727,-1.0727
1143,-1.0935,-1.0727,-1.0727,-1.0727
1144,-1.091,-1.0727,-1.0727,-1.0727
1145,-1.1105,-1.0727,-1.0727,-1.0727
1146,-1.09,-1.0727,-1.0727,-1.0727
1147,-1.0883,-1.0727,-1.0727,-1.0727
1148,-1.0906,-1.0727,-1.0727,-1.0727
1149,-1.0959,-1.0727,-1.0727,-1.0727
1150,-1.0995,-1.0727,-1.0727,-1.0727
1151,-1.1033,-1.0727,-1.0727,-1.0727
1152,-1.1097,-1.0727,-1.0727,-1.0727
1153,-1.1089,-1.0727,-1.0727,-1.0727
1154,-1.1054,-1.0727,-1.0727,-1.0727
1155,-1.1024,-1.0727,-1.0727,-1.0727
1156,-1.1068,-1.0727,-1.0727,-1.0727
1157,-1.1227,-1.0727,-1.0727,-1.0727
1158,-1.1137,-1.0727,-1.0727,-1.0727
1159,-1.0955,-1.0727,-1.0727,-1.0727
1160,-1.0881,-1.0727,-1.0727,-1.0727
1161,-1.0924,-1.0727,-1.0727,-1.0727
1162,-1.1157,-1.0727,-1.0727,-1.0727
1163,-1.091,-1.0727,-1.0727,-1.0727
1164,-1.104,-1.0727,-1.0727,-1.0727
1165,-1.0795,-1.0727,-1.0727,-1.0727
1166,-1.0874,-1.0727,-1.0727,-1.0727
1167,-1.0629,-1.0727,-1.0727,-1.0727
1168,-1.0958,-1.0727,-1.0727,-1.0727
1169,-1.1141,-1.0727,-1.0727,-1.0727
1170,-1.0978,-1.0727,-1.0727,-1.0727
1171,-1.0888,-1.0727,-1.0727,-1.0727
1172,-1.0916,-1.0727,-1.0727,-1.0727
1173,-1.0723,-1.0727,-1.0727,-1.0727
1174,-1.0981,-1.0727,-1.0727,-1.0727
1175,-1.106,-1.0727,-1.0727,-1.0727
1176,-1.1214,-1.0727,-1.0727,-1.0727
1177,-1.104,-1.0727,-1.0727,-1.0727
1178,-1.0795,-1.0727,-1.0727,-1.0727
1179,-1.1067,-1.0727,-1.0727,-1.0727
1180,-1.0963,-1.0727,-1.0727,-1.0727
1181,-1.1039,-1.0727,-1.0727,-1.0727
1182,-1.0895,-1.0727,-1.0727,-1.0727
1183,-1.1013,-1.0727,-1.0727,-1.0727
1184,-1.0769,-1.0727,-1.0727,-1.0727
1185,-1.0953,-1.0727,-1.0727,-1.0727
1186,-1.0946,-1.0727,-1.0727,-1.0727
1187,-1.0797,-1.0727,-1.0727,-1.0727
1188,-1.091,-1.0727,-1.0727,-1.0727
1189,-1.0852,-1.0727,-1.0727,-1.0727
1190,-1.0907,-1.0727,-1.0727,-1.0727
1191,-1.0906,-1.0727,-1.0727,-1.0727
1192,-1.0971,-1.0727,-1.0727,-1.0727
1193,-1.0831,-1.0727,-1.0727,-1.0727
1194,-1.0789,-1.0727,-1.0727,-1.0727
1195,-1.0815,-1.0727,-1.0727,-1.0727
1196,-1.0944,-1.0727,-1.0727,-1.0727
1197,-1.0927,-1.0727,-1.0727,-1.0727
1198,-1.0976,-1.0727,-1.0727,-1.0727
1199,-1.0786,-1.0727,-1.0727,-1.0727
1200,-1.0883,-1.0727,-1.0727,-1.0727
1201,-1.0846,-1.0727,-1.0727,-1.0727
1202,-1.0849,-1.0727,-1.0727,-1.0727
1203,-1.1039,-1.0727,-1.0727,-1.0727
1204,-1.0794,-1.0727,-1.0727,-1.0727
1205,-1.1061,-1.0727,-1.0727,-1.0727
1206,-1.1187,-1.0727,-1.0727,-1.0727
1207,-1.0576,-1.0727,-1.0727,-1.0727
1208,-1.0876,-1.0727,-1.0727,-1.0727
1209,-1.0895,-1.0727,-1.0727,-1.0727
1210,-1.0876,-1.0727,-1.0727,-1.0727
1211,-1.1021,-1.0727,-1.0727,-1.0727
1212,-1.1127,-1.0727,-1.0727,-1.0727
1213,-1.0869,-1.0727,-1.0727,-1.0727
1214,-1.0791,-1.0727,-1.0727,-1.0727
1215,-1.0598,-1.0727,-1.0727,-1.0727
1216,-1.1226,-1.0727,-1.0727,-1.0727
1217,-1.1144,-1.0727,-1.0727,-1.0727
1218,-1.0864,-1.0727,-1.0727,-1.0727
1219,-1.0957,-1.0727,-1.0727,-1.0727
1220,-1.1136,-1.0727,-1.0727,-1.0727
1221,-1.106,-1.0727,-1.0727,-1.0727
1222,-1.1,-1.0727,-1.0727,-1.0727
1223,-1.1019,-1.0727,-1.0727,-1.0727
1224,-1.0964,-1.0727,-1.0727,-1.0727
1225,-1.091,-1.0727,-1.0727,-1.0727
1226,-1.1063,-1.0727,-1.0727,-1.0727
1227,-1.0916,-1.0727,-1.0727,-1.0727
1228,-1.1199,-1.0727,-1.0727,-1.0727
1229,-1.1096,-1.0727,-1.0727,-1.0727
1230,-1.0734,-1.0727,-1.0727,-1.0727
1231,-1.0939,-1.0727,-1.0727,-1.0727


==> images/TOF-temperature/script_xfit35_LockedDG.txt <==
0.000000000000,-0.008724523541,-0.009716034810,-0.008732866969
0.000181818182,-0.008436145363,-0.009711694980,-0.008448828621
0.000363636364,-0.008084012304,-0.009705328552,-0.008103061990
0.000545454545,-0.007659963497,-0.009696108909,-0.007688232826
0.000727272727,-0.007156422167,-0.009682929257,-0.007197871148
0.000909090909,-0.006566892214,-0.009664332404,-0.006626938048
0.001090909091,-0.005886491736,-0.009638432847,-0.005972437127
0.001272727273,-0.005112488730,-0.009602834392,-0.005234032576
0.001454545455,-0.004244796707,-0.009554548385,-0.004414626560
0.001636363636,-0.003286383604,-0.009489919853,-0.003520841989
0.001818181818,-0.002243547329,-0.009404571078,-0.002563354488
0.002000000000,-0.001126016495,-0.009293374267,-0.001557020466
0.002181818182,0.000053154335,-0.009150466593,-0.000520757310
0.002363636364,0.001277909679,-0.008969321689,0.000522853130
0.002545454545,0.002529733287,-0.008742891135,0.001548246184
0.002727272727,0.003788376402,-0.008463827323,0.002527825486
0.002909090909,0.005032725643,-0.008124794931,0.003433142336
0.003090909091,0.006241744002,-0.007718872028,0.004236237793
0.003272727273,0.007395406359,-0.007240033643,0.004911061765
0.003454545455,0.008475547204,-0.006683700912,0.005434869879
0.003636363636,0.009466543974,-0.006047328432,0.005789494168
0.003818181818,0.010355774795,-0.005330992197,0.005962388754
0.004000000000,0.011133813036,-0.004537931819,0.005947366618
0.004181818182,0.011794350416,-0.003674994957,0.005744967135
0.004363636364,0.012333871797,-0.002752930366,0.005362423926
0.004545454545,0.012751134233,-0.001786479703,0.004813235699
0.004727272727,0.013046526090,-0.000794227726,0.004116375578
0.004909090909,0.013221395949,0.000201814199,0.003295203512
0.005090909091,0.013277443213,0.001176896343,0.002376168632
0.005272727273,0.013216252419,0.002104472275,0.001387401906
0.005454545455,0.013039032385,0.002957351234,0.000357302914
0.005636363636,0.012746592240,0.003708995634,-0.000686781631
0.005818181818,0.012339553132,0.004334879607,-0.001719704713
0.006000000000,0.011818761521,0.004813812628,-0.002719429345
0.006181818182,0.011185842027,0.005129129027,-0.003667665238
0.006363636364,0.010443808510,0.005269650405,-0.004550220133
0.006545454545,0.009597643936,0.005230343472,-0.005357077774
0.006727272727,0.008654763428,0.005012619325,-0.006082234135
0.006909090909,0.007625289845,0.004624249360,-0.006723337752
0.007090909091,0.006522094889,0.004078904787,-0.007281188136
0.007272727273,0.005360587632,0.003395357825,-0.007759148431
0.007454545455,0.004158262422,0.002596409619,-0.008162525435
0.007636363636,0.002934045475,0.001707630241,-0.008497963004
0.007818181818,0.001707500730,0.000756007619,-0.008772885127
0.008000000000,0.000497968517,-0.000231395671,-0.008995014049
0.008181818182,-0.000676285722,-0.001228686015,-0.009171977945
0.008363636364,-0.001798840719,-0.002212206042,-0.009311012915
0.008545454545,-0.002855747448,-0.003161369620,-0.009418756065
0.008727272727,-0.003835974791,-0.004059232443,-0.009501120586
0.008909090909,-0.004731652142,-0.004892790348,-0.009563240033
0.009090909091,-0.005538108725,-0.005653019663,-0.009609467300
0.009272727273,-0.006253727459,-0.006334692006,-0.009643413691
0.009454545455,-0.006879645104,-0.006936008751,-0.009668014590
0.009636363636,-0.007419339298,-0.007458107349,-0.009685610187
0.009818181818,-0.007878146736,-0.007904493029,-0.009698031945
0.010000000000,-0.008262755565,-0.008280445887,-0.009706687915
0.010181818182,-0.008580710073,-0.008592446142,-0.009712642169
0.010363636364,-0.008839958114,-0.008847650839,-0.009716685512
0.010545454545,-0.009048462710,-0.009053444764,-0.009719396183
0.010727272727,-0.009213890137,-0.009217078057,-0.009721190318
0.010909090909,-0.009343378437,-0.009345393910,-0.009722362765
0.011090909091,-0.009443383391,-0.009444642367,-0.009723119262
0.011272727273,-0.009519593907,-0.009520370920,-0.009723601225
0.011454545455,-0.009576905547,-0.009577379363,-0.009723904422
0.011636363636,-0.009619439461,-0.009619724933,-0.009724092767
0.011818181818,-0.009650593938,-0.009650763874,-0.009724208302
0.012000000000,-0.009673116837,-0.009673216786,-0.009724278289
0.012181818182,-0.009689188888,-0.009689246970,-0.009724320156
0.012363636364,-0.009700509872,-0.009700543221,-0.009724344889
0.012545454545,-0.009708381857,-0.009708400776,-0.009724359319
0.012727272727,-0.009713785560,-0.009713796164,-0.009724367634
0.012909090909,-0.009717447610,-0.009717453482,-0.009724372366
0.013090909091,-0.009719897801,-0.009719901014,-0.009724375025
0.013272727273,-0.009721516383,-0.009721518121,-0.009724376501
0.013454545455,-0.009722572092,-0.009722573020,-0.009724377310
0.013636363636,-0.009723251988,-0.009723252478,-0.009724377748
0.013818181818,-0.009723684344,-0.009723684600,-0.009724377982
0.014000000000,-0.009723955836,-0.009723955967,-0.009724378106
0.014181818182,-0.009724124179,-0.009724124246,-0.009724378171
0.014363636364,-0.009724227259,-0.009724227293,-0.009724378204
0.014545454545,-0.009724289590,-0.009724289606,-0.009724378221
0.014727272727,-0.009724326810,-0.009724326818,-0.009724378230
0.014909090909,-0.009724348760,-0.009724348764,-0.009724378234
0.015090909091,-0.009724361543,-0.009724361545,-0.009724378236
0.015272727273,-0.009724368896,-0.009724368897,-0.009724378237
0.015454545455,-0.009724373073,-0.009724373074,-0.009724378237
0.015636363636,-0.009724375417,-0.009724375417,-0.009724378238
0.015818181818,-0.009724376715,-0.009724376715,-0.009724378238
0.016000000000,-0.009724377426,-0.009724377426,-0.009724378238
0.016181818182,-0.009724377810,-0.009724377810,-0.009724378238
0.016363636364,-0.009724378015,-0.009724378015,-0.009724378238
0.016545454545,-0.009724378123,-0.009724378123,-0.009724378238
0.016727272727,-0.009724378180,-0.009724378180,-0.009724378238
0.016909090909,-0.009724378209,-0.009724378209,-0.009724378238
0.017090909091,-0.009724378223,-0.009724378223,-0.009724378238
0.017272727273,-0.009724378231,-0.009724378231,-0.009724378238
0.017454545455,-0.009724378234,-0.009724378234,-0.009724378238
0.017636363636,-0.009724378236,-0.009724378236,-0.009724378238
0.017818181818,-0.009724378237,-0.009724378237,-0.009724378238
0.018000000000,-0.009724378237,-0.009724378237,-0.009724378238


==> images/TOF-temperature/script_ydata05_LockedDG.txt <==
0.003743400000,-0.020455708860
0.003756900000,-0.020120482680
0.003770400000,-0.020502940040
0.003783800000,-0.020242304565
0.003797300000,-0.020284927825
0.003810800000,-0.020149282180
0.003824200000,-0.020142370300
0.003837700000,-0.020312575345
0.003851100000,-0.020422589435
0.003864600000,-0.020523675680
0.003878100000,-0.020313439330
0.003891500000,-0.020319487225
0.003905000000,-0.020249216445
0.003918500000,-0.020284063840
0.003931900000,-0.020588186560
0.003945400000,-0.020541243375
0.003958900000,-0.020110114860
0.003972300000,-0.020340222865
0.003985800000,-0.020237120655
0.003999300000,-0.020448508985
0.004012700000,-0.020225024865
0.004026200000,-0.020305375470
0.004039700000,-0.019893830615
0.004053100000,-0.020254976345
0.004066600000,-0.020265344165
0.004080100000,-0.020312287350
0.004093500000,-0.020409629660
0.004107000000,-0.020371902315
0.004120500000,-0.020076707440
0.004133900000,-0.020252096395
0.004147400000,-0.020295295645
0.004160900000,-0.020466940665
0.004174300000,-0.020663065260
0.004187800000,-0.020147842205
0.004201300000,-0.020228480805
0.004214700000,-0.020499196105
0.004228200000,-0.020495740165
0.004241600000,-0.020353182640
0.004255100000,-0.020193057420
0.004268600000,-0.020165697895
0.004282000000,-0.020561979015
0.004295500000,-0.020204289225
0.004309000000,-0.020338206900
0.004322400000,-0.020378814195
0.004335900000,-0.020087075260
0.004349400000,-0.020617274055
0.004362800000,-0.020256416320
0.004376300000,-0.020239136620
0.004389800000,-0.020286943790
0.004403200000,-0.020350878680
0.004416700000,-0.020269376095
0.004430200000,-0.020257856295
0.004443600000,-0.020534043500
0.004457100000,-0.020462620740
0.004470600000,-0.020548443250
0.004484000000,-0.020405309735
0.004497500000,-0.020258720280
0.004511000000,-0.020402429785
0.004524400000,-0.020478748460
0.004537900000,-0.020051075885
0.004551400000,-0.020167425865
0.004564800000,-0.020111266840
0.004578300000,-0.020009316610
0.004591800000,-0.020379390185
0.004605200000,-0.020530011570
0.004618700000,-0.020393213945
0.004632200000,-0.020246336495
0.004645600000,-0.020091683180
0.004659100000,-0.020085347290
0.004672500000,-0.020293279680
0.004686000000,-0.020041860045
0.004699500000,-0.020177793685
0.004712900000,-0.020520795730
0.004726400000,-0.020249216445
0.004739900000,-0.020168865840
0.004753300000,-0.020212353085
0.004766800000,-0.020241440580
0.004780300000,-0.020126530575
0.004793700000,-0.019956037535
0.004807200000,-0.020191329450
0.004820700000,-0.020255264340
0.004834100000,-0.020463772720
0.004847600000,-0.020526555630
0.004861100000,-0.020135170425
0.004874500000,-0.020283487850
0.004888000000,-0.020053091850
0.004901500000,-0.020004708690
0.004914900000,-0.020368446375
0.004928400000,-0.020307967425
0.004941900000,-0.020121346665
0.004955300000,-0.020363262465
0.004968800000,-0.020334750960
0.004982300000,-0.020007876635
0.004995700000,-0.019931845955
0.005009200000,-0.020097731075
0.005022700000,-0.019957477510
0.005036100000,-0.019967845330
0.005049600000,-0.020172897770
0.005063000000,-0.020225600855
0.005076500000,-0.020055107815
0.005090000000,-0.020066915610
0.005103400000,-0.019860711190
0.005116900000,-0.019983685055
0.005130400000,-0.019894694600
0.005143800000,-0.020084771300
0.005157300000,-0.020182689600
0.005170800000,-0.020267936120
0.005184200000,-0.020077283430
0.005197700000,-0.020206017195
0.005211200000,-0.020168865840
0.005224600000,-0.019953445580
0.005238100000,-0.020077283430
0.005251600000,-0.019966981345
0.005265000000,-0.019847751415
0.005278500000,-0.019980805105
0.005292000000,-0.020225312860
0.005305400000,-0.020089091225
0.005318900000,-0.019951717610
0.005332400000,-0.020186145540
0.005345800000,-0.020233664715
0.005359300000,-0.020126818570
0.005372800000,-0.020163681930
0.005386200000,-0.019882022820
0.005399700000,-0.020128834535
0.005413200000,-0.020064323655
0.005426600000,-0.020191041455
0.005440100000,-0.019984837035
0.005453500000,-0.019798504270
0.005467000000,-0.019928102020
0.005480500000,-0.020062595685
0.005493900000,-0.020011620570
0.005507400000,-0.020048483930
0.005520900000,-0.019910534325
0.005534300000,-0.019861287180
0.005547800000,-0.019743785220
0.005561300000,-0.020402429785
0.005574700000,-0.020117890725
0.005588200000,-0.019784968505
0.005601700000,-0.019930693975
0.005615100000,-0.019942789765
0.005628600000,-0.019714121735
0.005642100000,-0.020424317405
0.005655500000,-0.019834503645
0.005669000000,-0.019647306895
0.005682500000,-0.020210049125
0.005695900000,-0.020018244455
0.005709400000,-0.020057699770
0.005722900000,-0.019799944245
0.005736300000,-0.019874822945
0.005749800000,-0.019539020775
0.005763300000,-0.019793032365
0.005776700000,-0.019757320985
0.005790200000,-0.019765672840
0.005803700000,-0.019514541200
0.005817100000,-0.020033508190
0.005830600000,-0.019688490180
0.005844100000,-0.019881734825
0.005857500000,-0.019656810730
0.005871000000,-0.019747529155
0.005884400000,-0.019736009355
0.005897900000,-0.019965541370
0.005911400000,-0.019674378425
0.005924800000,-0.019911398310
0.005938300000,-0.019823271840
0.005951800000,-0.019524333030
0.005965200000,-0.019650186845
0.005978700000,-0.019930693975
0.005992200000,-0.019856967255
0.006005600000,-0.019592011855
0.006019100000,-0.019621963335
0.006032600000,-0.019832775675
0.006046000000,-0.019654506770
0.006059500000,-0.020021988390
0.006073000000,-0.019453774255
0.006086400000,-0.019837095600
0.006099900000,-0.019583084010
0.006113400000,-0.019840263545
0.006126800000,-0.019560620400
0.006140300000,-0.019796488305
0.006153800000,-0.019655370755
0.006167200000,-0.019744361210
0.006180700000,-0.019683306270
0.006194200000,-0.019399631195
0.006207600000,-0.019889798685
0.006221100000,-0.019810888055
0.006234600000,-0.019676106395
0.006248000000,-0.019517709145
0.006261500000,-0.019464430070
0.006274900000,-0.019494381550
0.006288400000,-0.019459246160
0.006301900000,-0.019451470295
0.006315300000,-0.019300272920
0.006328800000,-0.019568396265
0.006342300000,-0.019387823400
0.006355700000,-0.019560620400
0.006369200000,-0.019604107645
0.006382700000,-0.019232018105
0.006396100000,-0.019426702725
0.006409600000,-0.019465582050
0.006423100000,-0.019273489385
0.006436500000,-0.019376015605
0.006450000000,-0.019525485010
0.006463500000,-0.019405679090
0.006476900000,-0.019181042990
0.006490400000,-0.019164627275
0.006503900000,-0.019183058955
0.006517300000,-0.019302288885
0.006530800000,-0.019096948450
0.006544300000,-0.019458958165
0.006557700000,-0.019004790050
0.006571200000,-0.019007382005
0.006584700000,-0.019271761415
0.006598100000,-0.018969366665
0.006611600000,-0.018946039070
0.006625100000,-0.018950934985
0.006638500000,-0.019260817605
0.006652000000,-0.018939127190
0.006665400000,-0.018869432400
0.006678900000,-0.019269169460
0.006692400000,-0.018815001345
0.006705800000,-0.018955254910
0.006719300000,-0.018605052990
0.006732800000,-0.019200050660
0.006746200000,-0.018723706930
0.006759700000,-0.018649404220
0.006773200000,-0.018887864080
0.006786600000,-0.018783609890
0.006800100000,-0.018964470750
0.006813600000,-0.018931063330
0.006827000000,-0.018721114975
0.006840500000,-0.018443775790
0.006854000000,-0.018969654660
0.006867400000,-0.018879800220
0.006880900000,-0.018349313430
0.006894400000,-0.018986358370
0.006907800000,-0.018382432855
0.006921300000,-0.018499646820
0.006934800000,-0.018772090090
0.006948200000,-0.018519806470
0.006961700000,-0.018496478875
0.006975200000,-0.018764602220
0.006988600000,-0.018245923225
0.007002100000,-0.018743866580
0.007015600000,-0.018189476205
0.007029000000,-0.018482655115
0.007042500000,-0.018578845445
0.007055900000,-0.018372353030
0.007069400000,-0.018629532565
0.007082900000,-0.018146564950
0.007096300000,-0.018378688920
0.007109800000,-0.018581437400
0.007123300000,-0.018237859365
0.007136700000,-0.018175940440
0.007150200000,-0.018420160200
0.007163700000,-0.018139653070
0.007177100000,-0.017771307465
0.007190600000,-0.018101925725
0.007204100000,-0.018038854820
0.007217500000,-0.018124389335
0.007231000000,-0.018114021515
0.007244500000,-0.017778219345
0.007257900000,-0.017709100545
0.007271400000,-0.017932584665
0.007284900000,-0.017779947315
0.007298300000,-0.017812778745
0.007311800000,-0.017510096000
0.007325300000,-0.017520463820
0.007338700000,-0.018066502340
0.007352200000,-0.017635373825
0.007365700000,-0.017145782325
0.007379100000,-0.017443857150
0.007392600000,-0.017533423595
0.007406100000,-0.017184373655
0.007419500000,-0.017386258150
0.007433000000,-0.017546095375
0.007446500000,-0.017144918340
0.007459900000,-0.017315123385
0.007473400000,-0.017075223550
0.007486800000,-0.016924314170
0.007500300000,-0.017171125885
0.007513800000,-0.016730781530
0.007527200000,-0.016693342180
0.007540700000,-0.016708605915
0.007554200000,-0.016915674320
0.007567600000,-0.016776860730
0.007581100000,-0.016514785280
0.007594600000,-0.016574112250
0.007608000000,-0.016862683240
0.007621500000,-0.016292165145
0.007635000000,-0.016212390530
0.007648400000,-0.016009930045
0.007661900000,-0.016219590405
0.007675400000,-0.016249829880
0.007688800000,-0.016000138215
0.007702300000,-0.015704943340
0.007715800000,-0.015635824540
0.007729200000,-0.016094024585
0.007742700000,-0.015913451720
0.007756200000,-0.015166968680
0.007769600000,-0.015808621540
0.007783100000,-0.015612784940
0.007796600000,-0.015173016575
0.007810000000,-0.015154008905
0.007823500000,-0.015064154465
0.007837000000,-0.015217367805
0.007850400000,-0.014846430245
0.007863900000,-0.014575138955
0.007877300000,-0.014924476890
0.007890800000,-0.014082955500
0.007904300000,-0.014456197020
0.007917700000,-0.014943484560
0.007931200000,-0.014201609440
0.007944700000,-0.013951629780
0.007958100000,-0.014265256335
0.007971600000,-0.013842479675
0.007985100000,-0.013719793805
0.007998500000,-0.013407319230
0.008012000000,-0.013038973625
0.008025500000,-0.013264761705
0.008038900000,-0.013102044530
0.008052400000,-0.012699139525
0.008065900000,-0.012961214975
0.008079300000,-0.012907647905
0.008092800000,-0.011847826305
0.008106300000,-0.012013999420
0.008119700000,-0.012402792670
0.008133200000,-0.012048846815
0.008146700000,-0.011406905960
0.008160100000,-0.011513176115
0.008173600000,-0.011192637680
0.008187100000,-0.010847907665
0.008200500000,-0.010834659895
0.008214000000,-0.010359756140
0.008227500000,-0.010086736880
0.008240900000,-0.009584473600
0.008254400000,-0.009604057260
0.008267800000,-0.010011570185
0.008281300000,-0.009708023455
0.008294800000,-0.009281502860
0.008308200000,-0.008833958630
0.008321700000,-0.008257680635
0.008335200000,-0.008596362755
0.008348600000,-0.008124050955
0.008362100000,-0.007664122940
0.008375600000,-0.007954133905
0.008389000000,-0.007388799720
0.008402500000,-0.006408176745
0.008416000000,-0.006224435935
0.008429400000,-0.006706539565
0.008442900000,-0.005913977325
0.008456400000,-0.004997577235
0.008469800000,-0.005065256060
0.008483300000,-0.004899946930
0.008496800000,-0.004616559850
0.008510200000,-0.004141944090
0.008523700000,-0.003133385600
0.008537200000,-0.002581644779
0.008550600000,-0.002808440842
0.008564100000,-0.002730538194
0.008577600000,-0.002137470091
0.008591000000,-0.001454259552
0.008604500000,-0.001001013021
0.008618000000,0.000129900145
0.008631400000,-0.000013313721
0.008644900000,0.000172892038
0.008658400000,0.000850391636
0.008671800000,0.001789140138
0.008685300000,0.002480299339
0.008698700000,0.002360781414
0.008712200000,0.002663953750
0.008725700000,0.002818664664
0.008739100000,0.003382789270
0.008752600000,0.004274133795
0.008766100000,0.005545343725
0.008779500000,0.006650380540
0.008793000000,0.007120388380
0.008806500000,0.007313921020
0.008819900000,0.008179921985
0.008833400000,0.009106401900
0.008846900000,0.009393820910
0.008860300000,0.010125040215
0.008873800000,0.011207325425
0.008887300000,0.011715060610
0.008900700000,0.011094719380
0.008914200000,0.011553495415
0.008927700000,0.013009310140
0.008941100000,0.015192888230
0.008954600000,0.016722141680
0.008968100000,0.016024617790
0.008981500000,0.016501825505
0.008995000000,0.017510671990
0.009008500000,0.019008245990
0.009021900000,0.020664217240
0.009035400000,0.021120977310
0.009048900000,0.020692728745
0.009062300000,0.020922836750
0.009075800000,0.022217662270
0.009089200000,0.024271930605
0.009102700000,0.026244696355
0.009116200000,0.026031004065
0.009129600000,0.025903134285
0.009143100000,0.026476244335
0.009156600000,0.027923995200
0.009170000000,0.030239475000
0.009183500000,0.031060260750
0.009197000000,0.030547629650
0.009210400000,0.030227955200
0.009223900000,0.030441071500
0.009237400000,0.033940210750
0.009250800000,0.035982095300
0.009264300000,0.035668180750
0.009277800000,0.034038129050
0.009291200000,0.034300204500
0.009304700000,0.036730882300
0.009318200000,0.039918986950
0.009331600000,0.039184599700
0.009345100000,0.038859165350
0.009358600000,0.038530851050
0.009372000000,0.039815308750
0.009385500000,0.040993208300
0.009399000000,0.043153170800
0.009412400000,0.042893975300
0.009425900000,0.041517359200
0.009439400000,0.042254626400
0.009452800000,0.044875380900
0.009466300000,0.046375834850
0.009479700000,0.045477290450
0.009493200000,0.043933637250
0.009506700000,0.043950916950
0.009520100000,0.045768165400
0.009533600000,0.048406199600
0.009547100000,0.047571014100
0.009560500000,0.044443388400
0.009574000000,0.044607545550
0.009587500000,0.048478198350
0.009600900000,0.049998811950
0.009614400000,0.048613556000
0.009627900000,0.045756645600
0.009641300000,0.046208797750
0.009654800000,0.049586979100
0.009668300000,0.050154329250
0.009681700000,0.048806512650
0.009695200000,0.046755988250
0.009708700000,0.046995024100
0.009722100000,0.050306966600
0.009735600000,0.051242950350
0.009749100000,0.047913728150
0.009762500000,0.047092942400
0.009776000000,0.047787010350
0.009789500000,0.049160746500
0.009802900000,0.049108907400
0.009816400000,0.047703491800
0.009829900000,0.046727188750
0.009843300000,0.046001441350
0.009856800000,0.049059948250
0.009870300000,0.049010989100
0.009883700000,0.045724966150
0.009897200000,0.045105776900
0.009910600000,0.047199500550
0.009924100000,0.047847489300
0.009937600000,0.046678229600
0.009951000000,0.043432525950
0.009964500000,0.043029332950
0.009978000000,0.046718548900
0.009991400000,0.047000784000
0.010005000000,0.043153170800
0.010018000000,0.041747755200
0.010032000000,0.042245986550
0.010045000000,0.044711223750
0.010059000000,0.043778119950
0.010072000000,0.040728252900
0.010086000000,0.039979465900
0.010099000000,0.040990328350
0.010113000000,0.042084709350
0.010126000000,0.040235781450
0.010140000000,0.037704305400
0.010153000000,0.037825263300
0.010166000000,0.039812428800
0.010180000000,0.038582690150
0.010193000000,0.036368008600
0.010207000000,0.034815715550
0.010220000000,0.036440007350
0.010234000000,0.037041916900
0.010247000000,0.035483863950
0.010261000000,0.031834967300
0.010274000000,0.032537675100
0.010288000000,0.034153327050
0.010301000000,0.033992049850
0.010315000000,0.030605228650
0.010328000000,0.030337393300
0.010342000000,0.030610988550
0.010355000000,0.031086180300
0.010368000000,0.028321428300
0.010382000000,0.025645378760
0.010395000000,0.027923419210
0.010409000000,0.028170518920
0.010422000000,0.025859359045
0.010436000000,0.023884577330
0.010449000000,0.023905312970
0.010463000000,0.024967726525
0.010476000000,0.023585062530
0.010490000000,0.020657305360
0.010503000000,0.020777687270
0.010517000000,0.022495577445
0.010530000000,0.021277358595
0.010544000000,0.018370049070
0.010557000000,0.017478992540
0.010570000000,0.019087156620
0.010584000000,0.018806937485
0.010597000000,0.015657136170
0.010611000000,0.014624674095
0.010624000000,0.015352437460
0.010638000000,0.015881484275
0.010651000000,0.013593939990
0.010665000000,0.011912049190
0.010678000000,0.011893617510
0.010692000000,0.013167707390
0.010705000000,0.010518729380
0.010719000000,0.008973060215
0.010732000000,0.009323838125
0.010746000000,0.009505562970
0.010759000000,0.008240976925
0.010772000000,0.006558510135
0.010786000000,0.006975238900
0.010799000000,0.007081221060
0.010813000000,0.005124295035
0.010826000000,0.003282855005
0.010840000000,0.003655232540
0.010853000000,0.003691807905
0.010867000000,0.002927757170
0.010880000000,0.001826089897
0.010894000000,0.001698364114
0.010907000000,0.001095763376
0.010921000000,-0.000351757093
0.010934000000,-0.001185128225
0.010947000000,-0.001720107737
0.010961000000,-0.001921963432
0.010974000000,-0.001736033860
0.010988000000,-0.002421145166
0.011001000000,-0.002985356170
0.011015000000,-0.003682592065
0.011028000000,-0.005155398495
0.011042000000,-0.005615902500
0.011055000000,-0.006042423095
0.011069000000,-0.006098006130
0.011082000000,-0.007060773415
0.011096000000,-0.007556700805
0.011109000000,-0.007956149870
0.011123000000,-0.008138450705
0.011136000000,-0.008379214525
0.011149000000,-0.008673833410
0.011163000000,-0.009504410990
0.011176000000,-0.010178319290
0.011190000000,-0.010669926755
0.011203000000,-0.010725509790
0.011217000000,-0.010857699495
0.011230000000,-0.011173630010
0.011244000000,-0.011553207420
0.011257000000,-0.012333097880
0.011271000000,-0.012467879540
0.011284000000,-0.012394728810
0.011298000000,-0.012942207305
0.011311000000,-0.013776240825
0.011325000000,-0.013906414565
0.011338000000,-0.013753777215
0.011351000000,-0.013725265710
0.011365000000,-0.014290599895
0.011378000000,-0.014777311445


==> images/TOF-temperature/script_ydata35_LockedDG.txt <==
0.003743400000,-0.001314466779
0.003756900000,-0.001397150144
0.003770400000,-0.001569572750
0.003783800000,-0.001176401976
0.003797300000,-0.000512141509
0.003810800000,0.000106307594
0.003824200000,-0.000477697307
0.003837700000,0.000235490632
0.003851100000,-0.000029755643
0.003864600000,0.000430581325
0.003878100000,0.000519082188
0.003891500000,0.000842414175
0.003905000000,0.000801000494
0.003918500000,0.001236535332
0.003931900000,0.001256118992
0.003945400000,0.001839481664
0.003958900000,0.002054700328
0.003972300000,0.002115611270
0.003985800000,0.002439173653
0.003999300000,0.002671211224
0.004012700000,0.002331492322
0.004026200000,0.003097098230
0.004039700000,0.003523330830
0.004053100000,0.003383653255
0.004066600000,0.003799806030
0.004080100000,0.003981530875
0.004093500000,0.004270677855
0.004107000000,0.004369748135
0.004120500000,0.004836876025
0.004133900000,0.004837452015
0.004147400000,0.005140998745
0.004160900000,0.005425825800
0.004174300000,0.005324739555
0.004187800000,0.005836794665
0.004201300000,0.005991159985
0.004214700000,0.006213780120
0.004228200000,0.006719211345
0.004241600000,0.007196419060
0.004255100000,0.007506013685
0.004268600000,0.007070853240
0.004282000000,0.007464254410
0.004295500000,0.008068467920
0.004309000000,0.008096115440
0.004322400000,0.008111379175
0.004335900000,0.008568427240
0.004349400000,0.008917189185
0.004362800000,0.008933316905
0.004376300000,0.009129729495
0.004389800000,0.009956275145
0.004403200000,0.010352268270
0.004416700000,0.010434634840
0.004430200000,0.010353996240
0.004443600000,0.010360332130
0.004457100000,0.010777924880
0.004470600000,0.011243324800
0.004484000000,0.011254844600
0.004497500000,0.011384730345
0.004511000000,0.011803187080
0.004524400000,0.011741268155
0.004537900000,0.012325898005
0.004551400000,0.012500422975
0.004564800000,0.012604389170
0.004578300000,0.013131132025
0.004591800000,0.012738018850
0.004605200000,0.013698194180
0.004618700000,0.013998860960
0.004632200000,0.013863791305
0.004645600000,0.013868399225
0.004659100000,0.013893742785
0.004672500000,0.014713088560
0.004686000000,0.015079706195
0.004699500000,0.014537987600
0.004712900000,0.014875517740
0.004726400000,0.015130969305
0.004739900000,0.015695727500
0.004753300000,0.015699759430
0.004766800000,0.015810349510
0.004780300000,0.016082504785
0.004793700000,0.016361859935
0.004807200000,0.016536672900
0.004820700000,0.016661662730
0.004834100000,0.017165365985
0.004847600000,0.017099127135
0.004861100000,0.017264724260
0.004874500000,0.017417361610
0.004888000000,0.017287187870
0.004901500000,0.018027623015
0.004914900000,0.017567119010
0.004928400000,0.017922504840
0.004941900000,0.018659484045
0.004955300000,0.018282498590
0.004968800000,0.018245059240
0.004982300000,0.018514334565
0.004995700000,0.018663227980
0.005009200000,0.018980022480
0.005022700000,0.018909463705
0.005036100000,0.018521534440
0.005049600000,0.018592093215
0.005063000000,0.019115380130
0.005076500000,0.019322160540
0.005090000000,0.019160019355
0.005103400000,0.019834503645
0.005116900000,0.019558604435
0.005130400000,0.019494669545
0.005143800000,0.019881734825
0.005157300000,0.020395229910
0.005170800000,0.020082755335
0.005184200000,0.019952293600
0.005197700000,0.019962085430
0.005211200000,0.020136610400
0.005224600000,0.020166561880
0.005238100000,0.020761559550
0.005251600000,0.020091971175
0.005265000000,0.020720952255
0.005278500000,0.020243456545
0.005292000000,0.020523387685
0.005305400000,0.020518203775
0.005318900000,0.020253536370
0.005332400000,0.021088145880
0.005345800000,0.020707704485
0.005359300000,0.020187297520
0.005372800000,0.020521083725
0.005386200000,0.020678328995
0.005399700000,0.021210543755
0.005413200000,0.020158210025
0.005426600000,0.020019972425
0.005440100000,0.020827798400
0.005453500000,0.020585018615
0.005467000000,0.020375358255
0.005480500000,0.020308831410
0.005493900000,0.020826934415
0.005507400000,0.020625625910
0.005520900000,0.019988292975
0.005534300000,0.020580410695
0.005547800000,0.020422013445
0.005561300000,0.020403869760
0.005574700000,0.020061731700
0.005588200000,0.019882886805
0.005601700000,0.019891238660
0.005615100000,0.019486605685
0.005628600000,0.019361327860
0.005642100000,0.019883174800
0.005655500000,0.019325904475
0.005669000000,0.019529228945
0.005682500000,0.019058933110
0.005695900000,0.019241233945
0.005709400000,0.019441966460
0.005722900000,0.019044245365
0.005736300000,0.018891320020
0.005749800000,0.018788217810
0.005763300000,0.019003350075
0.005776700000,0.018376672955
0.005790200000,0.018232963450
0.005803700000,0.017968008050
0.005817100000,0.018654588130
0.005830600000,0.017530831640
0.005844100000,0.017826602505
0.005857500000,0.017440113215
0.005871000000,0.017345362860
0.005884400000,0.016928634095
0.005897900000,0.017282291955
0.005911400000,0.016556256560
0.005924800000,0.017218645060
0.005938300000,0.016837627675
0.005951800000,0.016360419960
0.005965200000,0.015964138840
0.005978700000,0.015660304115
0.005992200000,0.015773486150
0.006005600000,0.015633232585
0.006019100000,0.015454963680
0.006032600000,0.015482323205
0.006046000000,0.015092089980
0.006059500000,0.015135001235
0.006073000000,0.014609410360
0.006086400000,0.014548067425
0.006099900000,0.014098219235
0.006113400000,0.013638291220
0.006126800000,0.013697618190
0.006140300000,0.013922830280
0.006153800000,0.013159067540
0.006167200000,0.013128540070
0.006180700000,0.012562629895
0.006194200000,0.012603237190
0.006207600000,0.012487751195
0.006221100000,0.012364201340
0.006234600000,0.012080238270
0.006248000000,0.011312731595
0.006261500000,0.011389914255
0.006274900000,0.011273564275
0.006288400000,0.011035104415
0.006301900000,0.010961665690
0.006315300000,0.010494249805
0.006328800000,0.010026833920
0.006342300000,0.009587065555
0.006355700000,0.009497499110
0.006369200000,0.009864692735
0.006382700000,0.009422620410
0.006396100000,0.009155649045
0.006409600000,0.008563531325
0.006423100000,0.007973717565
0.006436500000,0.007868311395
0.006450000000,0.008141330655
0.006463500000,0.007851031695
0.006476900000,0.007380159870
0.006490400000,0.006954215265
0.006503900000,0.006661036355
0.006517300000,0.006485935395
0.006530800000,0.006672556155
0.006544300000,0.006184980620
0.006557700000,0.006115285830
0.006571200000,0.006210612175
0.006584700000,0.005496096580
0.006598100000,0.005399906250
0.006611600000,0.004982601495
0.006625100000,0.004921834550
0.006638500000,0.004694606495
0.006652000000,0.004224598655
0.006665400000,0.003946395485
0.006678900000,0.003495395315
0.006692400000,0.003931419745
0.006705800000,0.003274503150
0.006719300000,0.002560073954
0.006732800000,0.002453890197
0.006746200000,0.002267989425
0.006759700000,0.002119959995
0.006773200000,0.002269688595
0.006786600000,0.002056082704
0.006800100000,0.001554107419
0.006813600000,0.001792308083
0.006827000000,0.001191464115
0.006840500000,0.000718403528
0.006854000000,0.000633531401
0.006867400000,0.000474298966
0.006880900000,0.000130614372
0.006894400000,0.000094206044
0.006907800000,-0.000604645503
0.006921300000,-0.000660257337
0.006934800000,-0.000838727839
0.006948200000,-0.001023217436
0.006961700000,-0.001572395101
0.006975200000,-0.001320428276
0.006988600000,-0.001757115094
0.007002100000,-0.002078200720
0.007015600000,-0.001991399027
0.007029000000,-0.002201232184
0.007042500000,-0.002547517372
0.007055900000,-0.003097098230
0.007069400000,-0.002985068175
0.007082900000,-0.003066858755
0.007096300000,-0.003274503150
0.007109800000,-0.003515842960
0.007123300000,-0.003692383895
0.007136700000,-0.004174199530
0.007150200000,-0.004391059765
0.007163700000,-0.004882955225
0.007177100000,-0.004762285320
0.007190600000,-0.004935082320
0.007204100000,-0.004558384860
0.007217500000,-0.004892747055
0.007231000000,-0.005449153395
0.007244500000,-0.005740604335
0.007257900000,-0.005589694955
0.007271400000,-0.006191028515
0.007284900000,-0.006885960450
0.007298300000,-0.006067190665
0.007311800000,-0.006334738020
0.007325300000,-0.006317170325
0.007338700000,-0.006793514055
0.007352200000,-0.007108580585
0.007365700000,-0.007422783130
0.007379100000,-0.007371808015
0.007392600000,-0.007613723815
0.007406100000,-0.007541437070
0.007419500000,-0.008221393265
0.007433000000,-0.008344367130
0.007446500000,-0.008450637285
0.007459900000,-0.008450061295
0.007473400000,-0.008682185265
0.007486800000,-0.008547979595
0.007500300000,-0.009058018740
0.007513800000,-0.009489723245
0.007527200000,-0.009724151175
0.007540700000,-0.009246079475
0.007554200000,-0.009502395025
0.007567600000,-0.010036913745
0.007581100000,-0.010078385025
0.007594600000,-0.010095952720
0.007608000000,-0.010076657055
0.007621500000,-0.010171119415
0.007635000000,-0.010508649555
0.007648400000,-0.010620679610
0.007661900000,-0.010667910790
0.007675400000,-0.011232668985
0.007688800000,-0.011200413545
0.007702300000,-0.011174781990
0.007715800000,-0.011412377865
0.007729200000,-0.011547447520
0.007742700000,-0.011321659440
0.007756200000,-0.011291995955
0.007769600000,-0.011691445020
0.007783100000,-0.012140429225
0.007796600000,-0.012388104925
0.007810000000,-0.012301130435
0.007823500000,-0.012519430645
0.007837000000,-0.012574437690
0.007850400000,-0.012349513595
0.007863900000,-0.012430728185
0.007877300000,-0.012528934480
0.007890800000,-0.012939039360
0.007904300000,-0.013070365080
0.007917700000,-0.013663058790
0.007931200000,-0.013707122025
0.007944700000,-0.013178075210
0.007958100000,-0.013351448200
0.007971600000,-0.013439286675
0.007985100000,-0.013390039530
0.007998500000,-0.013565428485
0.008012000000,-0.013959693640
0.008025500000,-0.013919950330
0.008038900000,-0.014245672675
0.008052400000,-0.014539427575
0.008065900000,-0.014160426155
0.008079300000,-0.013875887095
0.008092800000,-0.014266696310
0.008106300000,-0.014316519445
0.008119700000,-0.014901725285
0.008133200000,-0.014919868970
0.008146700000,-0.015145081060
0.008160100000,-0.014657505525
0.008173600000,-0.014721152420
0.008187100000,-0.014426245540
0.008200500000,-0.014983515865
0.008214000000,-0.015541938170
0.008227500000,-0.015672399905
0.008240900000,-0.016014825960
0.008254400000,-0.015653392235
0.008267800000,-0.015211319910
0.008281300000,-0.015513714660
0.008294800000,-0.015477715285
0.008308200000,-0.015831373145
0.008321700000,-0.016077608870
0.008335200000,-0.015677295820
0.008348600000,-0.016169767270
0.008362100000,-0.016023177815
0.008375600000,-0.016074728920
0.008389000000,-0.016186758975
0.008402500000,-0.016370499785
0.008416000000,-0.016269989530
0.008429400000,-0.016591967940
0.008442900000,-0.016424066855
0.008456400000,-0.016585056060
0.008469800000,-0.016621919420
0.008483300000,-0.016569216335
0.008496800000,-0.016438178610
0.008510200000,-0.016557696535
0.008523700000,-0.016909338430
0.008537200000,-0.017093367235
0.008550600000,-0.016948217755
0.008564100000,-0.016958585575
0.008577600000,-0.017022232470
0.008591000000,-0.017131958565
0.008604500000,-0.017165365985
0.008618000000,-0.017369266445
0.008631400000,-0.017328659150
0.008644900000,-0.017724076285
0.008658400000,-0.017405553815
0.008671800000,-0.017344498875
0.008685300000,-0.017386546145
0.008698700000,-0.017701324680
0.008712200000,-0.017986439730
0.008725700000,-0.017963400130
0.008739100000,-0.017716300420
0.008752600000,-0.017536015550
0.008766100000,-0.017622702045
0.008779500000,-0.017875849650
0.008793000000,-0.018164708635
0.008806500000,-0.018421600175
0.008819900000,-0.018162692670
0.008833400000,-0.018048934645
0.008846900000,-0.017835242355
0.008860300000,-0.018021575120
0.008873800000,-0.018205315930
0.008887300000,-0.018711611140
0.008900700000,-0.018487839025
0.008914200000,-0.018058150485
0.008927700000,-0.017983559780
0.008941100000,-0.018376384960
0.008954600000,-0.018903703805
0.008968100000,-0.019102996345
0.008981500000,-0.018734938735
0.008995000000,-0.018064198380
0.009008500000,-0.018145988960
0.009021900000,-0.018391936690
0.009035400000,-0.018905143780
0.009048900000,-0.018824217185
0.009062300000,-0.019012853910
0.009075800000,-0.018662076000
0.009089200000,-0.018538238150
0.009102700000,-0.018776122020
0.009116200000,-0.019131507850
0.009129600000,-0.018974550575
0.009143100000,-0.018947767040
0.009156600000,-0.018866840445
0.009170000000,-0.018646236275
0.009183500000,-0.019267729485
0.009197000000,-0.019441966460
0.009210400000,-0.019246993845
0.009223900000,-0.018977430525
0.009237400000,-0.018893047990
0.009250800000,-0.019076788800
0.009264300000,-0.019529804935
0.009277800000,-0.019552556540
0.009291200000,-0.019068148950
0.009304700000,-0.019168659205
0.009318200000,-0.019244113895
0.009331600000,-0.019420366835
0.009345100000,-0.019774888680
0.009358600000,-0.019602667670
0.009372000000,-0.019236338030
0.009385500000,-0.019149363540
0.009399000000,-0.019493805560
0.009412400000,-0.019673802435
0.009425900000,-0.019955461545
0.009439400000,-0.019419214855
0.009452800000,-0.019276657330
0.009466300000,-0.019644426945
0.009479700000,-0.019807720110
0.009493200000,-0.019926950040
0.009506700000,-0.019634347120
0.009520100000,-0.019511373255
0.009533600000,-0.019569836240
0.009547100000,-0.019901606480
0.009560500000,-0.020017668465
0.009574000000,-0.019668042535
0.009587500000,-0.019689066170
0.009600900000,-0.019820679885
0.009614400000,-0.019916006230
0.009627900000,-0.020096291100
0.009641300000,-0.019774600685
0.009654800000,-0.019917158210
0.009668300000,-0.019844007480
0.009681700000,-0.020384286100
0.009695200000,-0.020035236160
0.009708700000,-0.020076995435
0.009722100000,-0.019954021570
0.009735600000,-0.020126818570
0.009749100000,-0.020288095770
0.009762500000,-0.020248928450
0.009776000000,-0.020171457795
0.009789500000,-0.019866759085
0.009802900000,-0.020034372175
0.009816400000,-0.020198241330
0.009829900000,-0.020107810900
0.009843300000,-0.020256128325
0.009856800000,-0.020076419445
0.009870300000,-0.020153602105
0.009883700000,-0.020039556085
0.009897200000,-0.020338206900
0.009910600000,-0.020256128325
0.009924100000,-0.019884038785
0.009937600000,-0.020296735620
0.009951000000,-0.020509275930
0.009964500000,-0.020417405525
0.009978000000,-0.020311999355
0.009991400000,-0.020591642500
0.010005000000,-0.020353758630
0.010018000000,-0.020415965550
0.010032000000,-0.020680056965
0.010045000000,-0.020408189685
0.010059000000,-0.020454268885
0.010072000000,-0.020697048670
0.010086000000,-0.020431517280
0.010099000000,-0.020394941915
0.010113000000,-0.020437853170
0.010126000000,-0.020566298940
0.010140000000,-0.020611802150
0.010153000000,-0.020519931745
0.010166000000,-0.020481340415
0.010180000000,-0.020889141335
0.010193000000,-0.020709144460
0.010207000000,-0.020809942710
0.010220000000,-0.020585306610
0.010234000000,-0.020700504610
0.010247000000,-0.020715192355
0.010261000000,-0.020549883225
0.010274000000,-0.020625049920
0.010288000000,-0.020499196105
0.010301000000,-0.020782295190
0.010315000000,-0.020679480975
0.010328000000,-0.020568890895
0.010342000000,-0.020765303485
0.010355000000,-0.020986195650
0.010368000000,-0.020906133040
0.010382000000,-0.020739383935
0.010395000000,-0.020452540915
0.010409000000,-0.020920532790
0.010422000000,-0.020781143210
0.010436000000,-0.020890293315
0.010449000000,-0.020835862260
0.010463000000,-0.020876181560
0.010476000000,-0.020967187980
0.010490000000,-0.020918804820
0.010503000000,-0.020950484270
0.010517000000,-0.020824918450
0.010530000000,-0.020808790730
0.010544000000,-0.021132497110
0.010557000000,-0.020898645170
0.010570000000,-0.020887125370
0.010584000000,-0.021030258885
0.010597000000,-0.020876181560
0.010611000000,-0.021036594775
0.010624000000,-0.021055314450
0.010638000000,-0.020987635625
0.010651000000,-0.020977555800
0.010665000000,-0.020876469555
0.010678000000,-0.020963444045
0.010692000000,-0.020877045545
0.010705000000,-0.021136241045
0.010719000000,-0.021109457510
0.010732000000,-0.021105425580
0.010746000000,-0.021073746130
0.010759000000,-0.020926004695
0.010772000000,-0.021088145880
0.010786000000,-0.020847382060
0.010799000000,-0.021242511200
0.010813000000,-0.021150928790
0.010826000000,-0.020944148380
0.010840000000,-0.021012691190
0.010853000000,-0.021011539210
0.010867000000,-0.021173104405
0.010880000000,-0.020997427455
0.010894000000,-0.021215151675
0.010907000000,-0.021214863680
0.010921000000,-0.021184624205
0.010934000000,-0.021232143380
0.010947000000,-0.020935508530
0.010961000000,-0.021246543130
0.010974000000,-0.021145456885
0.010988000000,-0.021000019410
0.011001000000,-0.021166192525
0.011015000000,-0.021120689315
0.011028000000,-0.021136241045
0.011042000000,-0.021192112075
0.011055000000,-0.021181456260
0.011069000000,-0.021113201445
0.011082000000,-0.021219471600
0.011096000000,-0.021065682270
0.011109000000,-0.021224079520
0.011123000000,-0.021150640795
0.011136000000,-0.021114065430
0.011149000000,-0.021058482395
0.011163000000,-0.021022483020
0.011176000000,-0.021179440295
0.011190000000,-0.021268718745
0.011203000000,-0.021173392400
0.011217000000,-0.021459947425
0.011230000000,-0.021306446090
0.011244000000,-0.021364621080
0.011257000000,-0.021334093610
0.011271000000,-0.021705895155
0.011284000000,-0.021346765390
0.011298000000,-0.021383052760
0.011311000000,-0.021357421205
0.011325000000,-0.021418764140
0.011338000000,-0.021226383480
0.011351000000,-0.021455627500
0.011365000000,-0.021495946800
0.011378000000,-0.021307310075


==> images/TOF-temperature/script_yfit05.txt <==
1,-0.39787,-0.38339
2,-0.39767,-0.38339
3,-0.39047,-0.38339
4,-0.39625,-0.38339
5,-0.38717,-0.38339
6,-0.39355,-0.38339
7,-0.39844,-0.38339
8,-0.3936,-0.38339
9,-0.4004,-0.38339
10,-0.40295,-0.38339
11,-0.39791,-0.38339
12,-0.39189,-0.38339
13,-0.39647,-0.38339
14,-0.38365,-0.38339
15,-0.39635,-0.38339
16,-0.39243,-0.38339
17,-0.39556,-0.38339
18,-0.39981,-0.38339
19,-0.39581,-0.38339
20,-0.39512,-0.38339
21,-0.39674,-0.38339
22,-0.40379,-0.38339
23,-0.39869,-0.38339
24,-0.39395,-0.38339
25,-0.39975,-0.38339
26,-0.40065,-0.38339
27,-0.39978,-0.38339
28,-0.40014,-0.38339
29,-0.39812,-0.38339
30,-0.39086,-0.38339
31,-0.4022,-0.38339
32,-0.39788,-0.38339
33,-0.39627,-0.38339
34,-0.38951,-0.38339
35,-0.39464,-0.38339
36,-0.4028,-0.38339
37,-0.3991,-0.38339
38,-0.39822,-0.38339
39,-0.39996,-0.38339
40,-0.4065,-0.38339
41,-0.39845,-0.38339
42,-0.40414,-0.38339
43,-0.39683,-0.38339
44,-0.39901,-0.38339
45,-0.3987,-0.38339
46,-0.3932,-0.38339
47,-0.39605,-0.38339
48,-0.39902,-0.38339
49,-0.39822,-0.38339
50,-0.39786,-0.38339
51,-0.39344,-0.38339
52,-0.40054,-0.38339
53,-0.40187,-0.38339
54,-0.39797,-0.38339
55,-0.39238,-0.38339
56,-0.39191,-0.38339
57,-0.39839,-0.38339
58,-0.39743,-0.38339
59,-0.39602,-0.38339
60,-0.39476,-0.38339
61,-0.40152,-0.38339
62,-0.39481,-0.38339
63,-0.39881,-0.38339
64,-0.39734,-0.38339
65,-0.40203,-0.38339
66,-0.39739,-0.38339
67,-0.39405,-0.38339
68,-0.39655,-0.38339
69,-0.40055,-0.38339
70,-0.4003,-0.38339
71,-0.40012,-0.38339
72,-0.40017,-0.38339
73,-0.40186,-0.38339
74,-0.39778,-0.38339
75,-0.39753,-0.38339
76,-0.39643,-0.38339
77,-0.39695,-0.38339
78,-0.39589,-0.38339
79,-0.39376,-0.38339
80,-0.39712,-0.38339
81,-0.40008,-0.38339
82,-0.39991,-0.38339
83,-0.4004,-0.38339
84,-0.39551,-0.38339
85,-0.39828,-0.38339
86,-0.40099,-0.38339
87,-0.4012,-0.38339
88,-0.39587,-0.38339
89,-0.40028,-0.38339
90,-0.39042,-0.38339
91,-0.39787,-0.38339
92,-0.3956,-0.38339
93,-0.39719,-0.38339
94,-0.40041,-0.38339
95,-0.39499,-0.38339
96,-0.39609,-0.38339
97,-0.40185,-0.38339
98,-0.40394,-0.38339
99,-0.40159,-0.38339
100,-0.39126,-0.38339
101,-0.40216,-0.38339
102,-0.39296,-0.38339
103,-0.4009,-0.38339
104,-0.39711,-0.38339
105,-0.39779,-0.38339
106,-0.39681,-0.38339
107,-0.40291,-0.38339
108,-0.40069,-0.38339
109,-0.3997,-0.38339
110,-0.39184,-0.38339
111,-0.39754,-0.38339
112,-0.39683,-0.38339
113,-0.39863,-0.38339
114,-0.39421,-0.38339
115,-0.39375,-0.38339
116,-0.39567,-0.38339
117,-0.3992,-0.38339
118,-0.39266,-0.38339
119,-0.40012,-0.38339
120,-0.39504,-0.38339
121,-0.39587,-0.38339
122,-0.39322,-0.38339
123,-0.39309,-0.38339
124,-0.39641,-0.38339
125,-0.39855,-0.38339
126,-0.40052,-0.38339
127,-0.39642,-0.38339
128,-0.39654,-0.38339
129,-0.39517,-0.38339
130,-0.39585,-0.38339
131,-0.40179,-0.38339
132,-0.40087,-0.38339
133,-0.39245,-0.38339
134,-0.39694,-0.38339
135,-0.39493,-0.38339
136,-0.39906,-0.38339
137,-0.3947,-0.38339
138,-0.39627,-0.38339
139,-0.38823,-0.38339
140,-0.39528,-0.38339
141,-0.39548,-0.38339
142,-0.3964,-0.38339
143,-0.3983,-0.38339
144,-0.39756,-0.38339
145,-0.3918,-0.38339
146,-0.39523,-0.38339
147,-0.39607,-0.38339
148,-0.39942,-0.38339
149,-0.40325,-0.38339
150,-0.39319,-0.38339
151,-0.39477,-0.38339
152,-0.40005,-0.38339
153,-0.39998,-0.38339
154,-0.3972,-0.38339
155,-0.39407,-0.38339
156,-0.39354,-0.38339
157,-0.40127,-0.38339
158,-0.39429,-0.38339
159,-0.39691,-0.38339
160,-0.3977,-0.38339
161,-0.39201,-0.38339
162,-0.40235,-0.38339
163,-0.39531,-0.38339
164,-0.39497,-0.38339
165,-0.39591,-0.38339
166,-0.39715,-0.38339
167,-0.39557,-0.38339
168,-0.39534,-0.38339
169,-0.40073,-0.38339
170,-0.39934,-0.38339
171,-0.40101,-0.38339
172,-0.39822,-0.38339
173,-0.39536,-0.38339
174,-0.39816,-0.38339
175,-0.39965,-0.38339
176,-0.3913,-0.38339
177,-0.39357,-0.38339
178,-0.39248,-0.38339
179,-0.39049,-0.38339
180,-0.39771,-0.38339
181,-0.40065,-0.38339
182,-0.39798,-0.38339
183,-0.39511,-0.38339
184,-0.39209,-0.38339
185,-0.39197,-0.38339
186,-0.39603,-0.38339
187,-0.39112,-0.38339
188,-0.39378,-0.38339
189,-0.40047,-0.38339
190,-0.39517,-0.38339
191,-0.3936,-0.38339
192,-0.39445,-0.38339
193,-0.39502,-0.38339
194,-0.39278,-0.38339
195,-0.38945,-0.38339
196,-0.39404,-0.38339
197,-0.39529,-0.38339
198,-0.39936,-0.38339
199,-0.40059,-0.38339
200,-0.39294,-0.38339
201,-0.39584,-0.38339
202,-0.39134,-0.38339
203,-0.3904,-0.38339
204,-0.3975,-0.38339
205,-0.39632,-0.38339
206,-0.39267,-0.38339
207,-0.3974,-0.38339
208,-0.39684,-0.38339
209,-0.39046,-0.38339
210,-0.38898,-0.38339
211,-0.39222,-0.38339
212,-0.38948,-0.38339
213,-0.38968,-0.38339
214,-0.39368,-0.38339
215,-0.39471,-0.38339
216,-0.39138,-0.38339
217,-0.39161,-0.38339
218,-0.38759,-0.38339
219,-0.38999,-0.38339
220,-0.38825,-0.38339
221,-0.39196,-0.38339
222,-0.39387,-0.38339
223,-0.39554,-0.38339
224,-0.39182,-0.38339
225,-0.39433,-0.38339
226,-0.3936,-0.38339
227,-0.3894,-0.38339
228,-0.39182,-0.38339
229,-0.38966,-0.38339
230,-0.38734,-0.38339
231,-0.38993,-0.38339
232,-0.3947,-0.38339
233,-0.39205,-0.38339
234,-0.38937,-0.38339
235,-0.39394,-0.38339
236,-0.39487,-0.38339
237,-0.39278,-0.38339
238,-0.3935,-0.38339
239,-0.388,-0.38339
240,-0.39282,-0.38339
241,-0.39156,-0.38339
242,-0.39404,-0.38339
243,-0.39001,-0.38339
244,-0.38637,-0.38339
245,-0.3889,-0.38339
246,-0.39153,-0.38339
247,-0.39053,-0.38339
248,-0.39125,-0.38339
249,-0.38856,-0.38339
250,-0.3876,-0.38339
251,-0.3853,-0.38339
252,-0.39816,-0.38339
253,-0.39261,-0.38339
254,-0.38611,-0.38339
255,-0.38896,-0.38339
256,-0.38919,-0.38339
257,-0.38473,-0.38339
258,-0.39859,-0.38339
259,-0.38708,-0.38339
260,-0.38342,-0.38339
261,-0.39441,-0.38339
262,-0.39066,-0.38339
263,-0.39144,-0.38339
264,-0.3864,-0.38339
265,-0.38786,-0.38339
266,-0.38131,-0.38339
267,-0.38627,-0.38339
268,-0.38557,-0.38339
269,-0.38573,-0.38339
270,-0.38083,-0.38339
271,-0.39096,-0.38339
272,-0.38423,-0.38339
273,-0.388,-0.38339
274,-0.38361,-0.38339
275,-0.38538,-0.38339
276,-0.38515,-0.38339
277,-0.38963,-0.38339
278,-0.38395,-0.38339
279,-0.38858,-0.38339
280,-0.38686,-0.38339
281,-0.38102,-0.38339
282,-0.38348,-0.38339
283,-0.38895,-0.38339
284,-0.38751,-0.38339
285,-0.38235,-0.38339
286,-0.38293,-0.38339
287,-0.38704,-0.38339
288,-0.38356,-0.38339
289,-0.39073,-0.38339
290,-0.37965,-0.38339
291,-0.38713,-0.38339
292,-0.38217,-0.38339
293,-0.38719,-0.38339
294,-0.38173,-0.38339
295,-0.38633,-0.38339
296,-0.38358,-0.38339
297,-0.38532,-0.38338
298,-0.38412,-0.38338
299,-0.37859,-0.38338
300,-0.38816,-0.38338
301,-0.38662,-0.38338
302,-0.38399,-0.38338
303,-0.38089,-0.38338
304,-0.37985,-0.38338
305,-0.38044,-0.38338
306,-0.37975,-0.38338
307,-0.3796,-0.38337
308,-0.37665,-0.38337
309,-0.38188,-0.38337
310,-0.37836,-0.38337
311,-0.38173,-0.38337
312,-0.38258,-0.38336
313,-0.37532,-0.38336
314,-0.37912,-0.38336
315,-0.37988,-0.38336
316,-0.37613,-0.38335
317,-0.37813,-0.38335
318,-0.38105,-0.38335
319,-0.37871,-0.38334
320,-0.37433,-0.38334
321,-0.37401,-0.38333
322,-0.37437,-0.38333
323,-0.37669,-0.38332
324,-0.37268,-0.38332
325,-0.37975,-0.38331
326,-0.37089,-0.3833
327,-0.37093,-0.38329
328,-0.37609,-0.38329
329,-0.37019,-0.38328
330,-0.36974,-0.38327
331,-0.36983,-0.38326
332,-0.37588,-0.38325
333,-0.3696,-0.38324
334,-0.36824,-0.38322
335,-0.37605,-0.38321
336,-0.36718,-0.38319
337,-0.36992,-0.38318
338,-0.36308,-0.38316
339,-0.3747,-0.38314
340,-0.3654,-0.38312
341,-0.36395,-0.3831
342,-0.3686,-0.38308
343,-0.36657,-0.38305
344,-0.3701,-0.38303
345,-0.36945,-0.383
346,-0.36535,-0.38297
347,-0.35994,-0.38294
348,-0.3702,-0.3829
349,-0.36845,-0.38287
350,-0.35809,-0.38283
351,-0.37052,-0.38278
352,-0.35874,-0.38274
353,-0.36103,-0.38269
354,-0.36635,-0.38264
355,-0.36142,-0.38258
356,-0.36097,-0.38252
357,-0.3662,-0.38246
358,-0.35608,-0.38239
359,-0.36579,-0.38232
360,-0.35498,-0.38224
361,-0.3607,-0.38216
362,-0.36257,-0.38208
363,-0.35854,-0.38198
364,-0.36356,-0.38188
365,-0.35414,-0.38178
366,-0.35867,-0.38167
367,-0.36262,-0.38155
368,-0.35592,-0.38142
369,-0.35471,-0.38128
370,-0.35948,-0.38114
371,-0.354,-0.38099
372,-0.34681,-0.38083
373,-0.35326,-0.38065
374,-0.35204,-0.38047
375,-0.35371,-0.38028
376,-0.3535,-0.38007
377,-0.34695,-0.37986
378,-0.3456,-0.37962
379,-0.34996,-0.37938
380,-0.34698,-0.37912
381,-0.34762,-0.37885
382,-0.34171,-0.37856
383,-0.34192,-0.37825
384,-0.35257,-0.37793
385,-0.34416,-0.37758
386,-0.33461,-0.37722
387,-0.34042,-0.37684
388,-0.34217,-0.37644
389,-0.33536,-0.37601
390,-0.3393,-0.37556
391,-0.34242,-0.37509
392,-0.33459,-0.37459
393,-0.33791,-0.37406
394,-0.33323,-0.3735
395,-0.33029,-0.37292
396,-0.3351,-0.3723
397,-0.32651,-0.37166
398,-0.32577,-0.37098
399,-0.32607,-0.37026
400,-0.33011,-0.36951
401,-0.32741,-0.36872
402,-0.32229,-0.36789
403,-0.32345,-0.36701
404,-0.32908,-0.3661
405,-0.31795,-0.36514
406,-0.31639,-0.36413
407,-0.31244,-0.36307
408,-0.31653,-0.36197
409,-0.31712,-0.36081
410,-0.31225,-0.3596
411,-0.30648,-0.35833
412,-0.30514,-0.357
413,-0.31408,-0.35561
414,-0.31056,-0.35415
415,-0.29599,-0.35263
416,-0.30851,-0.35104
417,-0.30469,-0.34939
418,-0.29611,-0.34766
419,-0.29573,-0.34585
420,-0.29398,-0.34397
421,-0.29697,-0.342
422,-0.28973,-0.33995
423,-0.28444,-0.33782
424,-0.29126,-0.3356
425,-0.27483,-0.33329
426,-0.28212,-0.33088
427,-0.29163,-0.32837
428,-0.27715,-0.32577
429,-0.27227,-0.32306
430,-0.27839,-0.32025
431,-0.27014,-0.31732
432,-0.26775,-0.31429
433,-0.26165,-0.31114
434,-0.25446,-0.30787
435,-0.25887,-0.30449
436,-0.25569,-0.30097
437,-0.24783,-0.29733
438,-0.25294,-0.29356
439,-0.2519,-0.28966
440,-0.23121,-0.28562
441,-0.23446,-0.28144
442,-0.24204,-0.27712
443,-0.23514,-0.27265
444,-0.22261,-0.26804
445,-0.22468,-0.26327
446,-0.21843,-0.25835
447,-0.2117,-0.25327
448,-0.21144,-0.24803
449,-0.20217,-0.24262
450,-0.19685,-0.23705
451,-0.18704,-0.23131
452,-0.18743,-0.2254
453,-0.19538,-0.21932
454,-0.18946,-0.21306
455,-0.18113,-0.20662
456,-0.1724,-0.19999
457,-0.16115,-0.19319
458,-0.16776,-0.1862
459,-0.15855,-0.17902
460,-0.14957,-0.17165
461,-0.15523,-0.16409
462,-0.1442,-0.15633
463,-0.12506,-0.14839
464,-0.12147,-0.14024
465,-0.13088,-0.1319
466,-0.11541,-0.12336
467,-0.097527,-0.11462
468,-0.09885,-0.10569
469,-0.095625,-0.096549
470,-0.090093,-0.08721
471,-0.080829,-0.077672
472,-0.061149,-0.067933
473,-0.050381,-0.057994
474,-0.054807,-0.047855
475,-0.053286,-0.037518
476,-0.041713,-0.026983
477,-0.02838,-0.016251
478,-0.019534,-0.0053246
479,0.002536,0.0057955
480,-0.00025895,0.017107
481,0.003375,0.028608
482,0.016597,0.040296
483,0.034917,0.052167
484,0.048405,0.06422
485,0.046072,0.076451
486,0.051989,0.088855
487,0.055008,0.10143
488,0.066018,0.11417
489,0.08341,0.12708
490,0.10822,0.14014
491,0.12979,0.15335
492,0.13896,0.16671
493,0.14274,0.18021
494,0.15964,0.19385
495,0.17772,0.20762
496,0.18332,0.22151
497,0.1976,0.23552
498,0.21872,0.24964
499,0.22862,0.26386
500,0.21652,0.27818
501,0.22547,0.29258
502,0.25388,0.30707
503,0.29649,0.32162
504,0.32634,0.33624
505,0.31273,0.35092
506,0.32204,0.36564
507,0.34173,0.38039
508,0.37096,0.39518
509,0.40327,0.40998
510,0.41218,0.42479
511,0.40383,0.43959
512,0.40832,0.45439
513,0.43359,0.46916
514,0.47368,0.48389
515,0.51218,0.49859
516,0.50801,0.51323
517,0.50551,0.5278
518,0.5167,0.5423
519,0.54495,0.55671
520,0.59012,0.57102
521,0.60616,0.58522
522,0.59616,0.59929
523,0.58994,0.61324
524,0.59409,0.62704
525,0.66235,0.64069
526,0.70222,0.65417
527,0.69608,0.66747
528,0.66425,0.68058
529,0.6694,0.69349
530,0.71682,0.70618
531,0.77903,0.71866
532,0.76468,0.73089
533,0.75836,0.74289
534,0.75195,0.75462
535,0.77701,0.76609
536,0.79999,0.77729
537,0.84214,0.78819
538,0.83709,0.7988
539,0.81025,0.8091
540,0.82462,0.81908
541,0.87574,0.82874
542,0.90502,0.83805
543,0.88748,0.84703
544,0.8574,0.85565
545,0.85773,0.86391
546,0.89318,0.8718
547,0.94469,0.87931
548,0.92835,0.88643
549,0.86736,0.89316
550,0.87054,0.8995
551,0.94608,0.90543
552,0.97577,0.91095
553,0.94869,0.91605
554,0.89296,0.92073
555,0.90176,0.92499
556,0.96773,0.92881
557,0.97879,0.9322
558,0.95248,0.93515
559,0.91244,0.93766
560,0.91714,0.93973
561,0.98178,0.94135
562,1,0.94253
563,0.93504,0.94326
564,0.91903,0.94354
565,0.93259,0.94336
566,0.95942,0.94274
567,0.95839,0.94168
568,0.93096,0.94016
569,0.91189,0.9382
570,0.89774,0.93579
571,0.95744,0.93295
572,0.95649,0.92966
573,0.89235,0.92594
574,0.88026,0.92179
575,0.92112,0.91721
576,0.93373,0.91221
577,0.91097,0.90679
578,0.84761,0.90096
579,0.83975,0.89472
580,0.91172,0.88808
581,0.91725,0.88105
582,0.84215,0.87363
583,0.8147,0.86584
584,0.82445,0.85767
585,0.87258,0.84913
586,0.85433,0.84024
587,0.79482,0.83101
588,0.78023,0.82143
589,0.79992,0.81153
590,0.8213,0.8013
591,0.78524,0.79077
592,0.73583,0.77993
593,0.7382,0.76881
594,0.77696,0.75741
595,0.75297,0.74573
596,0.70975,0.7338
597,0.67944,0.72162
598,0.71116,0.7092
599,0.72292,0.69656
600,0.69247,0.6837
601,0.6213,0.67063
602,0.63499,0.65738
603,0.6665,0.64394
604,0.66334,0.63033
605,0.59725,0.61657
606,0.59205,0.60266
607,0.5974,0.58861
608,0.60667,0.57444
609,0.55271,0.56015
610,0.50048,0.54577
611,0.54494,0.53129
612,0.54976,0.51673
613,0.50466,0.50211
614,0.46612,0.48743
615,0.46652,0.4727
616,0.48726,0.45794
617,0.46027,0.44315
618,0.40313,0.42834
619,0.40548,0.41353
620,0.43901,0.39873
621,0.41524,0.38394
622,0.3585,0.36918
623,0.34111,0.35445
624,0.37249,0.33976
625,0.36702,0.32513
626,0.30556,0.31056
627,0.28541,0.29606
628,0.29961,0.28163
629,0.30993,0.26729
630,0.26529,0.25305
631,0.23247,0.2389
632,0.23211,0.22487
633,0.25697,0.21095
634,0.20528,0.19715
635,0.17511,0.18348
636,0.18196,0.16994
637,0.1855,0.15655
638,0.16083,0.1433
639,0.12799,0.1302
640,0.13612,0.11726
641,0.1382,0.10448
642,0.1,0.091861
643,0.064066,0.079415
644,0.071335,0.067142
645,0.072047,0.055046
646,0.057136,0.043131
647,0.035638,0.031399
648,0.033145,0.019853
649,0.021385,0.0084955
650,-0.0068637,-0.0026708
651,-0.023127,-0.013644
652,-0.033567,-0.024423
653,-0.037507,-0.035005
654,-0.033878,-0.04539
655,-0.047249,-0.055576
656,-0.058258,-0.065563
657,-0.071867,-0.07535
658,-0.10061,-0.084937
659,-0.1096,-0.094323
660,-0.11792,-0.10351
661,-0.119,-0.1125
662,-0.13779,-0.12128
663,-0.14747,-0.12987
664,-0.15527,-0.13826
665,-0.15883,-0.14645
666,-0.16352,-0.15444
667,-0.16927,-0.16224
668,-0.18548,-0.16985
669,-0.19864,-0.17726
670,-0.20823,-0.18449
671,-0.20931,-0.19153
672,-0.21189,-0.19838
673,-0.21806,-0.20504
674,-0.22547,-0.21153
675,-0.24068,-0.21783
676,-0.24331,-0.22396
677,-0.24189,-0.22991
678,-0.25257,-0.23569
679,-0.26885,-0.2413
680,-0.27139,-0.24674
681,-0.26841,-0.25202
682,-0.26786,-0.25714
683,-0.27888,-0.2621
684,-0.28838,-0.26691
685,-0.29265,-0.27156
686,-0.2949,-0.27606
687,-0.29945,-0.28042
688,-0.30103,-0.28463
689,-0.30869,-0.2887
690,-0.31743,-0.29264
691,-0.31354,-0.29644
692,-0.31028,-0.30011
693,-0.32227,-0.30365
694,-0.32996,-0.30707
695,-0.32587,-0.31037
696,-0.32671,-0.31354
697,-0.32831,-0.31661
698,-0.33662,-0.31955
699,-0.33963,-0.32239
700,-0.33197,-0.32513
701,-0.34353,-0.32776
702,-0.34907,-0.33028
703,-0.34949,-0.33272
704,-0.34879,-0.33505
705,-0.3462,-0.3373
706,-0.33928,-0.33945
707,-0.35326,-0.34152
708,-0.34993,-0.3435
709,-0.35261,-0.34541
710,-0.35944,-0.34723
711,-0.35364,-0.34898
712,-0.35337,-0.35065
713,-0.36494,-0.35226
714,-0.35553,-0.35379
715,-0.36144,-0.35526
716,-0.35403,-0.35667
717,-0.3621,-0.35801
718,-0.36647,-0.3593
719,-0.36284,-0.36052
720,-0.35912,-0.36169
721,-0.36037,-0.36281
722,-0.37397,-0.36388
723,-0.36919,-0.3649
724,-0.36114,-0.36587
725,-0.36532,-0.3668
726,-0.37338,-0.36768
727,-0.37482,-0.36852
728,-0.37248,-0.36932
729,-0.37045,-0.37008
730,-0.37451,-0.37081
731,-0.37185,-0.3715
732,-0.38003,-0.37215
733,-0.37442,-0.37277
734,-0.37275,-0.37337
735,-0.37755,-0.37393
736,-0.37784,-0.37446
737,-0.36971,-0.37497
738,-0.37194,-0.37545
739,-0.37574,-0.3759
740,-0.37716,-0.37634
741,-0.37781,-0.37674
742,-0.37734,-0.37713
743,-0.37606,-0.3775
744,-0.37934,-0.37785
745,-0.37567,-0.37817
746,-0.37804,-0.37849
747,-0.36989,-0.37878
748,-0.38307,-0.37906
749,-0.37674,-0.37932
750,-0.38057,-0.37957
751,-0.37855,-0.3798
752,-0.38095,-0.38002
753,-0.37176,-0.38023
754,-0.38482,-0.38043
755,-0.37886,-0.38061
756,-0.37876,-0.38079
757,-0.37841,-0.38095
758,-0.37873,-0.38111
759,-0.37847,-0.38125
760,-0.38506,-0.38139
761,-0.36971,-0.38152
762,-0.37674,-0.38164
763,-0.38493,-0.38175
764,-0.3782,-0.38186
765,-0.37538,-0.38196
766,-0.37709,-0.38205
767,-0.3782,-0.38214
768,-0.38412,-0.38223
769,-0.3832,-0.3823
770,-0.38541,-0.38238
771,-0.38007,-0.38245
772,-0.38791,-0.38251
773,-0.38032,-0.38257
774,-0.38777,-0.38263
775,-0.39293,-0.38268
776,-0.37811,-0.38273
777,-0.39192,-0.38277
778,-0.38245,-0.38282


==> images/TOF-temperature/script_yfit05_LockedDG.txt <==
0.000000000000,-0.019330802879
0.000181818182,-0.019330802879
0.000363636364,-0.019330802879
0.000545454545,-0.019330802879
0.000727272727,-0.019330802879
0.000909090909,-0.019330802879
0.001090909091,-0.019330802879
0.001272727273,-0.019330802879
0.001454545455,-0.019330802879
0.001636363636,-0.019330802879
0.001818181818,-0.019330802879
0.002000000000,-0.019330802879
0.002181818182,-0.019330802879
0.002363636364,-0.019330802879
0.002545454545,-0.019330802879
0.002727272727,-0.019330802879
0.002909090909,-0.019330802879
0.003090909091,-0.019330802879
0.003272727273,-0.019330802879
0.003454545455,-0.019330802879
0.003636363636,-0.019330802879
0.003818181818,-0.019330802879
0.004000000000,-0.019330802879
0.004181818182,-0.019330802879
0.004363636364,-0.019330802879
0.004545454545,-0.019330802879
0.004727272727,-0.019330802876
0.004909090909,-0.019330802864
0.005090909091,-0.019330802800
0.005272727273,-0.019330802498
0.005454545455,-0.019330801160
0.005636363636,-0.019330795593
0.005818181818,-0.019330773858
0.006000000000,-0.019330694262
0.006181818182,-0.019330420894
0.006363636364,-0.019329540559
0.006545454545,-0.019326883064
0.006727272727,-0.019319365272
0.006909090909,-0.019299442731
0.007090909091,-0.019250006020
0.007272727273,-0.019135195930
0.007454545455,-0.018885815689
0.007636363636,-0.018379575889
0.007818181818,-0.017420095208
0.008000000000,-0.015724370803
0.008181818182,-0.012934416434
0.008363636364,-0.008670610098
0.008545454545,-0.002636478409
0.008727272727,0.005235854496
0.008909090909,0.014639288473
0.009090909091,0.024808024156
0.009272727273,0.034560450966
0.009454545455,0.042497769040
0.009636363636,0.047324325642
0.009818181818,0.048192138427
0.010000000000,0.044944267509
0.010181818182,0.038161168019
0.010363636364,0.028991237109
0.010545454545,0.018833448775
0.010727272727,0.008992354700
0.010909090909,0.000420693955
0.011090909091,-0.006387897222
0.011272727273,-0.011361194431
0.011454545455,-0.014719585338
0.011636363636,-0.016823725925
0.011818181818,-0.018049968000
0.012000000000,-0.018715920491
0.012181818182,-0.019053429748
0.012363636364,-0.019213229188
0.012545454545,-0.019283972320
0.012727272727,-0.019313275299
0.012909090909,-0.019324638519
0.013090909091,-0.019328765708
0.013272727273,-0.019330170263
0.013454545455,-0.019330618281
0.013636363636,-0.019330752263
0.013818181818,-0.019330789838
0.014000000000,-0.019330799722
0.014181818182,-0.019330802161
0.014363636364,-0.019330802726
0.014545454545,-0.019330802848
0.014727272727,-0.019330802873
0.014909090909,-0.019330802878
0.015090909091,-0.019330802879
0.015272727273,-0.019330802879
0.015454545455,-0.019330802879
0.015636363636,-0.019330802879
0.015818181818,-0.019330802879
0.016000000000,-0.019330802879
0.016181818182,-0.019330802879
0.016363636364,-0.019330802879
0.016545454545,-0.019330802879
0.016727272727,-0.019330802879
0.016909090909,-0.019330802879
0.017090909091,-0.019330802879
0.017272727273,-0.019330802879
0.017454545455,-0.019330802879
0.017636363636,-0.019330802879
0.017818181818,-0.019330802879
0.018000000000,-0.019330802879


==> images/TOF-temperature/script_yfit35.txt <==
1,-0.70946,-0.83485
2,-0.69505,-0.8318
3,-0.72042,-0.8287
4,-0.69838,-0.82554
5,-0.68872,-0.82232
6,-0.69315,-0.81905
7,-0.69263,-0.81572
8,-0.69753,-0.81233
9,-0.68734,-0.80888
10,-0.6829,-0.80537
11,-0.69401,-0.8018
12,-0.67871,-0.79817
13,-0.67174,-0.79447
14,-0.67807,-0.79072
15,-0.67066,-0.7869
16,-0.66329,-0.78302
17,-0.6679,-0.77907
18,-0.66601,-0.77506
19,-0.66394,-0.77098
20,-0.66461,-0.76684
21,-0.65052,-0.76263
22,-0.65629,-0.75836
23,-0.65896,-0.75401
24,-0.63967,-0.7496
25,-0.62145,-0.74512
26,-0.63106,-0.74057
27,-0.62237,-0.73595
28,-0.63215,-0.73126
29,-0.61989,-0.7265
30,-0.61834,-0.72167
31,-0.62617,-0.71676
32,-0.60416,-0.71179
33,-0.6024,-0.70674
34,-0.6194,-0.70161
35,-0.59626,-0.69642
36,-0.58284,-0.69115
37,-0.60476,-0.6858
38,-0.59706,-0.68038
39,-0.58409,-0.67488
40,-0.59155,-0.66931
41,-0.58243,-0.66367
42,-0.54862,-0.65794
43,-0.55314,-0.65214
44,-0.56652,-0.64626
45,-0.54374,-0.64031
46,-0.56144,-0.63427
47,-0.54272,-0.62816
48,-0.55129,-0.62197
49,-0.55412,-0.6157
50,-0.53873,-0.60936
51,-0.53519,-0.60293
52,-0.53149,-0.59643
53,-0.5479,-0.58984
54,-0.52767,-0.58318
55,-0.50958,-0.57643
56,-0.52876,-0.56961
57,-0.5145,-0.56271
58,-0.51628,-0.55573
59,-0.50061,-0.54867
60,-0.47415,-0.54153
61,-0.48349,-0.53431
62,-0.49251,-0.527
63,-0.47937,-0.51962
64,-0.45515,-0.51216
65,-0.45547,-0.50463
66,-0.44789,-0.49701
67,-0.44814,-0.48931
68,-0.42006,-0.48153
69,-0.42352,-0.47368
70,-0.40549,-0.46574
71,-0.42814,-0.45773
72,-0.41787,-0.44964
73,-0.4156,-0.44148
74,-0.39081,-0.43323
75,-0.41983,-0.42491
76,-0.40337,-0.41651
77,-0.39185,-0.40804
78,-0.38844,-0.39949
79,-0.37528,-0.39086
80,-0.37021,-0.38216
81,-0.36672,-0.37339
82,-0.36217,-0.36454
83,-0.33961,-0.35562
84,-0.33627,-0.34663
85,-0.32015,-0.33757
86,-0.34139,-0.32843
87,-0.33215,-0.31923
88,-0.31368,-0.30995
89,-0.30941,-0.30061
90,-0.30182,-0.2912
91,-0.2739,-0.28172
92,-0.2875,-0.27218
93,-0.26138,-0.26257
94,-0.25658,-0.25289
95,-0.27237,-0.24316
96,-0.26942,-0.23336
97,-0.25308,-0.2235
98,-0.24322,-0.21358
99,-0.22899,-0.2036
100,-0.2242,-0.19356
101,-0.23484,-0.18346
102,-0.21894,-0.17331
103,-0.17956,-0.16311
104,-0.19099,-0.15285
105,-0.19012,-0.14254
106,-0.1675,-0.13218
107,-0.18896,-0.12177
108,-0.16324,-0.11131
109,-0.14043,-0.10081
110,-0.13855,-0.090259
111,-0.13742,-0.079667
112,-0.11856,-0.069032
113,-0.12161,-0.058357
114,-0.10747,-0.047643
115,-0.088116,-0.036891
116,-0.060984,-0.026104
117,-0.061973,-0.015282
118,-0.065871,-0.0044284
119,-0.074,0.0064563
120,-0.055464,0.01737
121,-0.024146,0.028311
122,0.0050121,0.039277
123,-0.022522,0.050267
124,0.011103,0.061279
125,-0.0014028,0.072311
126,0.020301,0.083361
127,0.024473,0.094427
128,0.039717,0.10551
129,0.037765,0.1166
130,0.058298,0.1277
131,0.059222,0.13881
132,0.086725,0.14993
133,0.096871,0.16105
134,0.099744,0.17218
135,0.115,0.1833
136,0.12594,0.19442
137,0.10992,0.20554
138,0.14602,0.21665
139,0.16611,0.22775
140,0.15953,0.23884
141,0.17915,0.24992
142,0.18771,0.26098
143,0.20135,0.27202
144,0.20602,0.28305
145,0.22805,0.29405
146,0.22806,0.30503
147,0.24237,0.31598
148,0.25581,0.32691
149,0.25105,0.3378
150,0.27518,0.34866
151,0.28247,0.35948
152,0.29296,0.37026
153,0.31679,0.38101
154,0.33929,0.39171
155,0.35388,0.40236
156,0.33337,0.41297
157,0.35191,0.42352
158,0.3804,0.43403
159,0.3817,0.44448
160,0.38243,0.45487
161,0.40397,0.4652
162,0.42041,0.47547
163,0.42117,0.48567
164,0.43044,0.49581
165,0.46941,0.50588
166,0.48808,0.51587
167,0.49196,0.5258
168,0.48816,0.53564
169,0.48845,0.54541
170,0.50814,0.55509
171,0.53008,0.56469
172,0.53063,0.57421
173,0.53675,0.58364
174,0.55648,0.59297
175,0.55357,0.60221
176,0.58112,0.61136
177,0.58935,0.62041
178,0.59425,0.62936
179,0.61909,0.63821
180,0.60055,0.64695
181,0.64582,0.65559
182,0.66,0.66412
183,0.65363,0.67253
184,0.65385,0.68084
185,0.65504,0.68902
186,0.69367,0.69709
187,0.71096,0.70504
188,0.68542,0.71287
189,0.70132,0.72058
190,0.71337,0.72815
191,0.74001,0.73561
192,0.74019,0.74293
193,0.74541,0.75012
194,0.75824,0.75717
195,0.77141,0.76409
196,0.77965,0.77087
197,0.78553,0.77752
198,0.80928,0.78402
199,0.80616,0.79038
200,0.81397,0.79659
201,0.82117,0.80266
202,0.81503,0.80858
203,0.84993,0.81435
204,0.82823,0.81997
205,0.84498,0.82544
206,0.87973,0.83075
207,0.86196,0.83591
208,0.86019,0.84091
209,0.87289,0.84575
210,0.87991,0.85043
211,0.89484,0.85495
212,0.89151,0.85931
213,0.87322,0.86351
214,0.87655,0.86754
215,0.90122,0.8714
216,0.91097,0.8751
217,0.90332,0.87863
218,0.93512,0.88199
219,0.92211,0.88518
220,0.91911,0.8882
221,0.93736,0.89105
222,0.96156,0.89372
223,0.94683,0.89622
224,0.94068,0.89855
225,0.94115,0.90071
226,0.94937,0.90269
227,0.95078,0.90449
228,0.97884,0.90611
229,0.94726,0.90756
230,0.97692,0.90884
231,0.95441,0.90993
232,0.9676,0.91085
233,0.96736,0.91159
234,0.95489,0.91215
235,0.99423,0.91253
236,0.9763,0.91273
237,0.95177,0.91276
238,0.96749,0.9126
239,0.97491,0.91227
240,1,0.91176
241,0.95038,0.91107
242,0.94388,0.91021
243,0.98195,0.90916
244,0.97052,0.90794
245,0.96063,0.90654
246,0.95749,0.90496
247,0.98192,0.90321
248,0.97243,0.90128
249,0.94238,0.89917
250,0.97029,0.89689
251,0.96283,0.89444
252,0.96197,0.89181
253,0.94585,0.88901
254,0.93741,0.88604
255,0.9378,0.8829
256,0.91872,0.87958
257,0.91282,0.8761
258,0.93742,0.87245
259,0.91115,0.86863
260,0.92074,0.86465
261,0.89857,0.8605
262,0.90716,0.85619
263,0.91662,0.85171
264,0.89786,0.84708
265,0.89066,0.84228
266,0.8858,0.83732
267,0.89594,0.83221
268,0.86639,0.82694
269,0.85963,0.82152
270,0.84713,0.81594
271,0.8795,0.81021
272,0.82652,0.80433
273,0.84047,0.7983
274,0.82224,0.79213
275,0.81778,0.78581
276,0.79812,0.77935
277,0.8148,0.77274
278,0.78057,0.766
279,0.81179,0.75912
280,0.79384,0.7521
281,0.77134,0.74495
282,0.75265,0.73766
283,0.73833,0.73025
284,0.74367,0.72271
285,0.73705,0.71504
286,0.72865,0.70724
287,0.72994,0.69933
288,0.71154,0.69129
289,0.71357,0.68313
290,0.68879,0.67486
291,0.68589,0.66648
292,0.66468,0.65798
293,0.643,0.64938
294,0.64579,0.64066
295,0.65642,0.63184
296,0.62041,0.62292
297,0.61897,0.6139
298,0.59229,0.60478
299,0.59419,0.59556
300,0.58875,0.58625
301,0.58293,0.57685
302,0.56954,0.56736
303,0.53335,0.55778
304,0.537,0.54812
305,0.53151,0.53838
306,0.52027,0.52855
307,0.51681,0.51865
308,0.49477,0.50868
309,0.47273,0.49863
310,0.45199,0.48851
311,0.44778,0.47833
312,0.46508,0.46807
313,0.44424,0.45776
314,0.43165,0.44739
315,0.40374,0.43695
316,0.37593,0.42646
317,0.37096,0.41592
318,0.38383,0.40533
319,0.37014,0.39469
320,0.34795,0.384
321,0.32787,0.37327
322,0.31405,0.3625
323,0.30579,0.35168
324,0.31458,0.34084
325,0.29159,0.32995
326,0.28832,0.31904
327,0.29281,0.30809
328,0.25912,0.29712
329,0.25458,0.28613
330,0.23492,0.27511
331,0.23205,0.26407
332,0.22133,0.25301
333,0.19917,0.24194
334,0.18605,0.23085
335,0.1648,0.21975
336,0.18535,0.20864
337,0.15437,0.19753
338,0.1207,0.18641
339,0.11569,0.17528
340,0.10693,0.16416
341,0.099949,0.15304
342,0.10701,0.14192
343,0.096937,0.13081
344,0.073271,0.1197
345,0.084501,0.1086
346,0.056173,0.097521
347,0.03387,0.086451
348,0.029868,0.075396
349,0.022361,0.064359
350,0.0061577,0.053342
351,0.0044412,0.042345
352,-0.028507,0.031372
353,-0.031129,0.020424
354,-0.039543,0.0095023
355,-0.048242,-0.0013906
356,-0.074134,-0.012253
357,-0.062253,-0.023084
358,-0.082842,-0.033881
359,-0.09798,-0.044643
360,-0.093888,-0.055367
361,-0.10378,-0.066054
362,-0.12011,-0.0767
363,-0.14601,-0.087304
364,-0.14073,-0.097866
365,-0.14459,-0.10838
366,-0.15438,-0.11885
367,-0.16576,-0.12928
368,-0.17409,-0.13965
369,-0.1968,-0.14998
370,-0.20702,-0.16025
371,-0.23022,-0.17047
372,-0.22453,-0.18063
373,-0.23267,-0.19074
374,-0.21492,-0.2008
375,-0.23068,-0.21079
376,-0.25691,-0.22073
377,-0.27065,-0.23061
378,-0.26354,-0.24043
379,-0.29188,-0.25018
380,-0.32466,-0.25987
381,-0.28605,-0.2695
382,-0.29866,-0.27906
383,-0.29783,-0.28856
384,-0.32029,-0.29799
385,-0.33515,-0.30735
386,-0.34996,-0.31664
387,-0.34756,-0.32587
388,-0.35896,-0.33502
389,-0.35556,-0.34411
390,-0.38761,-0.35312
391,-0.39341,-0.36206
392,-0.39841,-0.37093
393,-0.3984,-0.37972
394,-0.40933,-0.38844
395,-0.40301,-0.39709
396,-0.42706,-0.40566
397,-0.44741,-0.41415
398,-0.45847,-0.42257
399,-0.43592,-0.43091
400,-0.448,-0.43918
401,-0.47321,-0.44737
402,-0.47516,-0.45548
403,-0.47599,-0.46351
404,-0.47508,-0.47147
405,-0.47953,-0.47935
406,-0.49545,-0.48715
407,-0.50073,-0.49487
408,-0.50295,-0.50251
409,-0.52958,-0.51007
410,-0.52806,-0.51755
411,-0.52686,-0.52495
412,-0.53805,-0.53227
413,-0.54442,-0.53952
414,-0.53378,-0.54668
415,-0.53238,-0.55376
416,-0.55121,-0.56077
417,-0.57238,-0.56769
418,-0.58406,-0.57454
419,-0.57996,-0.5813
420,-0.59025,-0.58799
421,-0.59285,-0.59459
422,-0.58224,-0.60112
423,-0.58606,-0.60757
424,-0.59069,-0.61394
425,-0.61003,-0.62023
426,-0.61622,-0.62644
427,-0.64417,-0.63257
428,-0.64624,-0.63863
429,-0.6213,-0.64461
430,-0.62947,-0.65051
431,-0.63361,-0.65633
432,-0.6313,-0.66207
433,-0.63956,-0.66774
434,-0.65815,-0.67334
435,-0.65628,-0.67885
436,-0.67164,-0.68429
437,-0.68549,-0.68966
438,-0.66762,-0.69495
439,-0.65421,-0.70017
440,-0.67262,-0.70531
441,-0.67497,-0.71038
442,-0.70257,-0.71538
443,-0.70342,-0.72031
444,-0.71404,-0.72516
445,-0.69105,-0.72994
446,-0.69405,-0.73465
447,-0.68015,-0.73929
448,-0.70643,-0.74386
449,-0.73275,-0.74836
450,-0.7389,-0.75279
451,-0.75505,-0.75715
452,-0.73801,-0.76145
453,-0.71716,-0.76567
454,-0.73141,-0.76983
455,-0.72972,-0.77393
456,-0.7464,-0.77796
457,-0.758,-0.78192
458,-0.73914,-0.78582
459,-0.76235,-0.78966
460,-0.75543,-0.79343
461,-0.75787,-0.79714
462,-0.76315,-0.80079
463,-0.77181,-0.80438
464,-0.76708,-0.8079
465,-0.78225,-0.81137
466,-0.77433,-0.81478
467,-0.78193,-0.81812
468,-0.78366,-0.82141
469,-0.78118,-0.82465
470,-0.775,-0.82782
471,-0.78064,-0.83094
472,-0.79722,-0.834
473,-0.80589,-0.83701
474,-0.79905,-0.83997
475,-0.79954,-0.84287
476,-0.80254,-0.84572
477,-0.80771,-0.84851
478,-0.80929,-0.85126
479,-0.8189,-0.85395
480,-0.81698,-0.85659
481,-0.83564,-0.85919
482,-0.82061,-0.86173
483,-0.81774,-0.86423
484,-0.81971,-0.86667
485,-0.83456,-0.86907
486,-0.848,-0.87143
487,-0.84691,-0.87374
488,-0.83527,-0.876
489,-0.82676,-0.87822
490,-0.83085,-0.88039
491,-0.84279,-0.88253
492,-0.85641,-0.88462
493,-0.86852,-0.88666
494,-0.85631,-0.88867
495,-0.85094,-0.89063
496,-0.84088,-0.89256
497,-0.84965,-0.89444
498,-0.85832,-0.89629
499,-0.88219,-0.8981
500,-0.87164,-0.89987
501,-0.85138,-0.9016
502,-0.84786,-0.9033
503,-0.86638,-0.90496
504,-0.89125,-0.90658
505,-0.90065,-0.90817
506,-0.88329,-0.90973
507,-0.85167,-0.91125
508,-0.85552,-0.91274
509,-0.86712,-0.9142
510,-0.89132,-0.91562
511,-0.8875,-0.91702
512,-0.89639,-0.91838
513,-0.87985,-0.91971
514,-0.87402,-0.92102
515,-0.88523,-0.92229
516,-0.90199,-0.92353
517,-0.89459,-0.92475
518,-0.89332,-0.92594
519,-0.8895,-0.9271
520,-0.8791,-0.92824
521,-0.90842,-0.92935
522,-0.91662,-0.93043
523,-0.90744,-0.93149
524,-0.89473,-0.93252
525,-0.89074,-0.93353
526,-0.89941,-0.93451
527,-0.92077,-0.93547
528,-0.92183,-0.93641
529,-0.899,-0.93733
530,-0.90373,-0.93822
531,-0.90729,-0.9391
532,-0.9156,-0.93995
533,-0.93232,-0.94078
534,-0.92421,-0.94159
535,-0.90693,-0.94238
536,-0.90283,-0.94315
537,-0.91907,-0.9439
538,-0.92755,-0.94464
539,-0.94083,-0.94535
540,-0.91555,-0.94605
541,-0.90883,-0.94673
542,-0.92617,-0.94739
543,-0.93387,-0.94804
544,-0.93949,-0.94866
545,-0.92569,-0.94928
546,-0.9199,-0.94987
547,-0.92265,-0.95046
548,-0.93829,-0.95102
549,-0.94377,-0.95158
550,-0.92728,-0.95211
551,-0.92827,-0.95264
552,-0.93448,-0.95315
553,-0.93897,-0.95364
554,-0.94747,-0.95413
555,-0.93231,-0.9546
556,-0.93903,-0.95505
557,-0.93557,-0.9555
558,-0.96106,-0.95593
559,-0.94459,-0.95636
560,-0.94656,-0.95677
561,-0.94077,-0.95716
562,-0.94891,-0.95755
563,-0.95652,-0.95793
564,-0.95467,-0.9583
565,-0.95101,-0.95866
566,-0.93665,-0.959
567,-0.94456,-0.95934
568,-0.95227,-0.95967
569,-0.94801,-0.95999
570,-0.955,-0.9603
571,-0.94653,-0.9606
572,-0.95017,-0.96089
573,-0.9448,-0.96118
574,-0.95888,-0.96145
575,-0.955,-0.96172
576,-0.93746,-0.96198
577,-0.95692,-0.96223
578,-0.96694,-0.96248
579,-0.96261,-0.96272
580,-0.95765,-0.96295
581,-0.97083,-0.96318
582,-0.95961,-0.96339
583,-0.96254,-0.96361
584,-0.975,-0.96381
585,-0.96217,-0.96401
586,-0.96436,-0.9642
587,-0.97579,-0.96439
588,-0.96327,-0.96457
589,-0.96156,-0.96475
590,-0.96357,-0.96492
591,-0.96963,-0.96509
592,-0.97177,-0.96525
593,-0.96744,-0.96541
594,-0.96563,-0.96556
595,-0.98485,-0.9657
596,-0.97637,-0.96585
597,-0.98111,-0.96599
598,-0.97053,-0.96612
599,-0.97596,-0.96625
600,-0.97665,-0.96637
601,-0.96886,-0.9665
602,-0.9724,-0.96661
603,-0.96647,-0.96673
604,-0.97981,-0.96684
605,-0.97497,-0.96694
606,-0.96976,-0.96705
607,-0.97902,-0.96715
608,-0.98942,-0.96725
609,-0.98566,-0.96734
610,-0.97779,-0.96743
611,-0.96427,-0.96752
612,-0.98633,-0.9676
613,-0.97976,-0.96769
614,-0.9849,-0.96777
615,-0.98234,-0.96784
616,-0.98425,-0.96792
617,-0.98853,-0.96799
618,-0.98626,-0.96806
619,-0.98774,-0.96813
620,-0.98183,-0.96819
621,-0.98106,-0.96826
622,-0.99633,-0.96832
623,-0.9853,-0.96838
624,-0.98476,-0.96843
625,-0.99151,-0.96849
626,-0.98425,-0.96854
627,-0.99181,-0.96859
628,-0.99268,-0.96864
629,-0.9895,-0.96869
630,-0.98902,-0.96874
631,-0.98425,-0.96878
632,-0.98836,-0.96882
633,-0.98429,-0.96887
634,-0.9965,-0.96891
635,-0.99524,-0.96895
636,-0.99505,-0.96898
637,-0.99356,-0.96902
638,-0.98658,-0.96905
639,-0.99423,-0.96909
640,-0.98289,-0.96912
641,-1.0015,-0.96915
642,-0.99719,-0.96918
643,-0.98744,-0.96921
644,-0.99068,-0.96924
645,-0.99062,-0.96927
646,-0.99824,-0.96929
647,-0.98996,-0.96932
648,-1.0002,-0.96934
649,-1.0002,-0.96937
650,-0.99879,-0.96939
651,-1.001,-0.96941
652,-0.98703,-0.96943
653,-1.0017,-0.96945
654,-0.99693,-0.96947
655,-0.99008,-0.96949
656,-0.99792,-0.96951
657,-0.99577,-0.96953
658,-0.99651,-0.96954
659,-0.99913,-0.96956
660,-0.99864,-0.96958
661,-0.99541,-0.96959
662,-1.0004,-0.96961
663,-0.99317,-0.96962
664,-1.0006,-0.96963
665,-0.99717,-0.96965
666,-0.99545,-0.96966
667,-0.99283,-0.96967
668,-0.99114,-0.96968
669,-0.99854,-0.96969
670,-1.0027,-0.9697
671,-0.99825,-0.96971
672,-1.0118,-0.96972
673,-1.0045,-0.96973
674,-1.0073,-0.96974
675,-1.0058,-0.96975
676,-1.0234,-0.96976
677,-1.0064,-0.96977
678,-1.0081,-0.96977
679,-1.0069,-0.96978
680,-1.0098,-0.96979
681,-1.0008,-0.9698
682,-1.0116,-0.9698
683,-1.0135,-0.96981
684,-1.0046,-0.96982
685,-1.008,-0.96982
686,-0.99826,-0.96983
687,-1.0035,-0.96983
688,-1.0097,-0.96984
689,-1.0097,-0.96984
690,-1.0051,-0.96985
691,-1.0163,-0.96985
692,-1.0007,-0.96986
693,-1.0018,-0.96986
694,-1.0146,-0.96987
695,-1.006,-0.96987
696,-1.0113,-0.96987
697,-1.0087,-0.96988
698,-1.0134,-0.96988
699,-1.0078,-0.96988
700,-1.007,-0.96989
701,-1.0121,-0.96989
702,-0.99567,-0.96989
703,-1.0119,-0.9699
704,-1.0185,-0.9699
705,-1.0101,-0.9699
706,-1.0177,-0.9699
707,-1.0201,-0.96991
708,-1.0069,-0.96991
709,-1.0113,-0.96991
710,-1.0233,-0.96991
711,-1.0092,-0.96991
712,-1.0044,-0.96992
713,-1.0061,-0.96992
714,-1.0153,-0.96992
715,-1.0142,-0.96992
716,-1.0192,-0.96992
717,-1.0049,-0.96992
718,-1.0252,-0.96993
719,-1.0193,-0.96993
720,-1.0111,-0.96993
721,-1.0254,-0.96993
722,-1.0104,-0.96993
723,-1.0149,-0.96993
724,-1.0192,-0.96993
725,-1.0043,-0.96993
726,-1.0076,-0.96994
727,-1.0107,-0.96994
728,-1.0184,-0.96994
729,-1.0056,-0.96994
730,-1.0063,-0.96994
731,-1.0081,-0.96994
732,-1.0163,-0.96994
733,-1.002,-0.96994
734,-1.0101,-0.96994
735,-1.0168,-0.96994
736,-1.0156,-0.96994
737,-1.009,-0.96994
738,-1.0114,-0.96994
739,-1.0227,-0.96995
740,-1.0053,-0.96995
741,-0.99951,-0.96995
742,-1.0203,-0.96995
743,-1.0165,-0.96995
744,-1.0117,-0.96995
745,-1.0136,-0.96995
746,-1.0149,-0.96995
747,-1.0202,-0.96995
748,-1.0271,-0.96995
749,-1.0082,-0.96995
750,-1.0245,-0.96995
751,-1.0222,-0.96995
752,-1.0286,-0.96995
753,-1.0259,-0.96995
754,-1.0119,-0.96995
755,-1.0158,-0.96995
756,-1.0228,-0.96995
757,-1.0188,-0.96995
758,-1.0241,-0.96995
759,-1.0147,-0.96995
760,-1.0145,-0.96995
761,-1.0127,-0.96995
762,-1.0123,-0.96995
763,-1.0213,-0.96995
764,-1.0228,-0.96995
765,-1.018,-0.96995
766,-1.0171,-0.96995
767,-1.0218,-0.96995
768,-1.0212,-0.96995
769,-1.0186,-0.96995
770,-1.0119,-0.96995
771,-1.0158,-0.96995
772,-1.0178,-0.96995
773,-1.0236,-0.96996
774,-1.0151,-0.96996
775,-1.0192,-0.96996
776,-1.0112,-0.96996
777,-1.0134,-0.96996
778,-1.0097,-0.96996


==> images/TOF-temperature/script_yfit35_LockedDG.txt <==
0.000000000000,-0.020253435485
0.000181818182,-0.020246096330
0.000363636364,-0.020233922225
0.000545454545,-0.020214131498
0.000727272727,-0.020182604767
0.000909090909,-0.020133396015
0.001090909091,-0.020058147122
0.001272727273,-0.019945429000
0.001454545455,-0.019780058891
0.001636363636,-0.019542476385
0.001818181818,-0.019208297007
0.002000000000,-0.018748196323
0.002181818182,-0.018128300981
0.002363636364,-0.017311266121
0.002545454545,-0.016258190750
0.002727272727,-0.014931456035
0.002909090909,-0.013298462991
0.003090909091,-0.011336100823
0.003272727273,-0.009035609891
0.003454545455,-0.006407338751
0.003636363636,-0.003484765043
0.003818181818,-0.000327089699
0.004000000000,0.002980247275
0.004181818182,0.006327626543
0.004363636364,0.009586114266
0.004545454545,0.012615007382
0.004727272727,0.015271542457
0.004909090909,0.017421884795
0.005090909091,0.018952241916
0.005272727273,0.019778824550
0.005454545455,0.019855443681
0.005636363636,0.019177785434
0.005818181818,0.017783813349
0.006000000000,0.015750245848
0.006181818182,0.013185563633
0.006363636364,0.010220433689
0.006545454545,0.006996724830
0.006727272727,0.003656393984
0.006909090909,0.000331437305
0.007090909091,-0.002864145954
0.007272727273,-0.005839781655
0.007454545455,-0.008530938476
0.007636363636,-0.010899098887
0.007818181818,-0.012929535115
0.008000000000,-0.014627520182
0.008181818182,-0.016013665490
0.008363636364,-0.017119034003
0.008545454545,-0.017980559686
0.008727272727,-0.018637143576
0.008909090909,-0.019126627905
0.009090909091,-0.019483698426
0.009272727273,-0.019738648585
0.009454545455,-0.019916864034
0.009636363636,-0.020038850906
0.009818181818,-0.020120628824
0.010000000000,-0.020174329800
0.010181818182,-0.020208876886
0.010363636364,-0.020230652825
0.010545454545,-0.020244102938
0.010727272727,-0.020252244369
0.010909090909,-0.020257074284
0.011090909091,-0.020259882795
0.011272727273,-0.020261483612
0.011454545455,-0.020262378080
0.011636363636,-0.020262868051
0.011818181818,-0.020263131188
0.012000000000,-0.020263269742
0.012181818182,-0.020263341275
0.012363636364,-0.020263377487
0.012545454545,-0.020263395463
0.012727272727,-0.020263404214
0.012909090909,-0.020263408390
0.013090909091,-0.020263410346
0.013272727273,-0.020263411243
0.013454545455,-0.020263411648
0.013636363636,-0.020263411826
0.013818181818,-0.020263411903
0.014000000000,-0.020263411936
0.014181818182,-0.020263411950
0.014363636364,-0.020263411956
0.014545454545,-0.020263411958
0.014727272727,-0.020263411959
0.014909090909,-0.020263411959
0.015090909091,-0.020263411959
0.015272727273,-0.020263411959
0.015454545455,-0.020263411959
0.015636363636,-0.020263411959
0.015818181818,-0.020263411959
0.016000000000,-0.020263411959
0.016181818182,-0.020263411959
0.016363636364,-0.020263411959
0.016545454545,-0.020263411959
0.016727272727,-0.020263411959
0.016909090909,-0.020263411959
0.017090909091,-0.020263411959
0.017272727273,-0.020263411959
0.017454545455,-0.020263411959
0.017636363636,-0.020263411959
0.017818181818,-0.020263411959
0.018000000000,-0.020263411959


==> images/TOF-temperature/tof-data.txt <==
0.000025000000,0.000001107536,0.000000529269,0.000000004121,0.000000003018
0.000036000000,0.000001147333,0.000000560663,0.000000004083,0.000000003104
0.000049000000,0.000001159830,0.000000574120,0.000000004131,0.000000003355
0.000064000000,0.000001190472,0.000000607385,0.000000004097,0.000000003528
0.000081000000,0.000001214872,0.000000645656,0.000000004053,0.000000003806
0.000100000000,0.000001241484,0.000000667014,0.000000003936,0.000000004000
0.000121000000,0.000001280611,0.000000712175,0.000000003958,0.000000004370
0.000144000000,0.000001313833,0.000000728076,0.000000004117,0.000000004540
0.000169000000,0.000001351759,0.000000763494,0.000000004188,0.000000005038
0.000196000000,0.000001386713,0.000000801800,0.000000004369,0.000000005238
0.000225000000,0.000001423714,0.000000837988,0.000000004786,0.000000005755
0.000256000000,0.000001450402,0.000000866497,0.000000004711,0.000000005980
0.000289000000,0.000001486995,0.000000908506,0.000000004574,0.000000006217
0.000324000000,0.000001524696,0.000000968759,0.000000005155,0.000000006715
0.000361000000,0.000001557055,0.000000982998,0.000000005296,0.000000007034
0.000400000000,0.000001602041,0.000001057645,0.000000005507,0.000000007373
0.000441000000,0.000001649087,0.000001117226,0.000000005355,0.000000007944
0.000484000000,0.000001725395,0.000001179640,0.000000005921,0.000000009008
0.000529000000,0.000001754193,0.000001184263,0.000000005585,0.000000009558
0.000576000000,0.000001841545,0.000001298257,0.000000005693,0.000000009959
0.000625000000,0.000001860212,0.000001310230,0.000000006027,0.000000010737
0.000676000000,0.000001910861,0.000001349087,0.000000006493,0.000000010947
0.000729000000,0.000002072313,0.000001574587,0.000000007641,0.000000010335
0.000784000000,0.000002131474,0.000001619983,0.000000007760,0.000000009863
0.000841000000,0.000002124257,0.000001549402,0.000000008589,0.000000009881
0.000900000000,0.000002205058,0.000001638613,0.000000009368,0.000000008604
0.000961000000,0.000002358906,0.000001817735,0.000000010410,0.000000006862
0.001024000000,0.000002251954,0.000001665890,0.000000010769,0.000000008166
0.001089000000,0.000002428083,0.000001888026,0.000000012423,0.000000008207
0.001156000000,0.000002329055,0.000001755390,0.000000012074,0.000000009972


==> images/TOF-temperature/tof-data_LockedDG.txt <==
0.000025000000,1.105673688086,0.531212095320,0.004010187270,0.003260898168,2.692801918078
0.000036000000,1.143018393750,0.562499659398,0.004020624284,0.003374301154,2.730146623743
0.000049000000,1.157766893769,0.575544844644,0.004033518201,0.003630545000,2.744895123762
0.000064000000,1.185510060231,0.608134423225,0.004061453108,0.003811563659,2.772638290224
0.000081000000,1.213249886223,0.646583470719,0.004022828206,0.004120655846,2.800378116215
0.000100000000,1.240820627811,0.667700114132,0.003813900793,0.004344159784,2.827948857804
0.000121000000,1.279925575821,0.711449177061,0.003906457740,0.004716892757,2.867053805814
0.000144000000,1.310711224715,0.725740708269,0.004164646682,0.004886142241,2.897839454708
0.000169000000,1.350140222972,0.758994014119,0.004473151999,0.005364974643,2.937268452964
0.000196000000,1.385765458261,0.795153806349,0.004675211591,0.005524315391,2.972893688254
0.000225000000,1.423922445549,0.828196562014,0.005127606696,0.006006280484,3.011050675541
0.000256000000,1.452379845370,0.853712417303,0.005191330894,0.006188669346,3.039508075362
0.000289000000,1.492790925985,0.891890937903,0.005097583898,0.006347182784,3.079919155977
0.000324000000,1.529788803359,0.945632814872,0.005515097946,0.006702058442,3.116917033351
0.000361000000,1.568043274890,0.952287903474,0.005987286321,0.006764200204,3.155171504883
0.000400000000,1.617149834814,1.018387250831,0.006222673567,0.006890820026,3.204278064807
0.000441000000,1.675344866693,1.063954680877,0.006826071260,0.007085435876,3.262473096685
0.000484000000,1.780972443712,1.113031356392,0.008453701155,0.008000159988,3.368100673705
0.000529000000,1.823423363261,1.106805481423,0.008594992050,0.008394427661,3.410551593254
0.000576000000,1.933232762511,1.206076761362,0.009119015449,0.009044143719,3.520360992504
0.000625000000,1.980586024193,1.204609246914,0.010265511843,0.009868360574,3.567714254185
0.000676000000,2.052761312042,1.239510257916,0.010751948016,0.010666206159,3.639889542035
0.000729000000,2.274718793405,1.470868246679,0.011944063065,0.011738000384,3.861847023398
0.000784000000,2.359928953590,1.532035559801,0.011888259816,0.012062883431,3.947057183582
0.000841000000,2.383904557409,1.475702840807,0.013237084839,0.011885204250,3.971032787401
0.000900000000,2.486592951983,1.593604481956,0.013424242652,0.010808871605,4.073721181976
0.000961000000,2.647941193394,1.793921165777,0.012928351775,0.008498172446,4.235069423386
0.001024000000,2.530993342830,1.637660452979,0.013674128978,0.008650380883,4.118121572823
0.001089000000,2.727556490151,1.855469573482,0.013695502264,0.007659314511,4.314684720143
0.001156000000,2.647868476193,1.708219069088,0.014547825190,0.008475870151,4.234996706186
0.001225000000,2.745449832511,1.744737311534,0.014891275183,0.009621157461,4.332578062503


==> images/setup-chip-tophat-atoms/powell-profile-data1-shifted.txt <==
-15.2745,0.
-15.269,0.
-15.263499999999999,0.
-15.258,0.
-15.2525,0.
-15.247,0.
-15.241499999999998,0.
-15.235999999999999,0.
-15.2305,0.
-15.225,0.
-15.2195,0.
-15.213999999999999,0.
-15.208499999999999,0.
-15.203,0.
-15.1975,0.
-15.192,0.
-15.186499999999999,0.
-15.181,0.
-15.1755,0.
-15.17,0.
-15.164499999999999,0.
-15.158999999999999,0.
-15.1535,0.
-15.148,0.
-15.1425,0.
-15.136999999999999,0.
-15.131499999999999,0.
-15.126,0.
-15.1205,0.
-15.115,0.
-15.109499999999999,0.
-15.104,0.
-15.0985,0.
-15.093,0.
-15.087499999999999,0.
-15.081999999999999,0.
-15.0765,0.
-15.071,0.
-15.0655,0.
-15.059999999999999,0.
-15.054499999999999,0.
-15.049,0.
-15.0435,0.
-15.038,0.
-15.032499999999999,0.
-15.027,0.
-15.0215,0.
-15.016,0.
-15.010499999999999,0.
-15.004999999999999,0.
-14.9995,0.04585880163511307
-14.994,0.04912690014244297
-14.9885,0.04722929455754173
-14.982999999999999,0.04759827342127253
-14.9775,0.04564795657012404
-14.972,0.051077216993591454
-14.9665,0.05281668877975091
-14.960999999999999,0.04928503394118473
-14.955499999999999,0.04512084390765148
-14.95,0.042590703127783174
-14.9445,0.050181125467388094
-14.939,0.054029047903437814
-14.933499999999999,0.05308024511098719
-14.927999999999999,0.04759827342127253
-14.9225,0.047123872025047225
-14.917,0.04501542137515697
-14.9115,0.04353950592023379
-14.905999999999999,0.04680760442756369
-14.9005,0.048968766343701196
-14.895,0.05250042118226737
-14.8895,0.047914541018756064
-14.883999999999999,0.043223238322750254
-14.878499999999999,0.051709752188558535
-14.873,0.05503056196213568
-14.8675,0.042643414394030424
-14.862,0.04649133683008015
-14.856499999999999,0.046016935433854836
-14.850999999999999,0.044172041115200865
-14.8455,0.04707116075879997
-14.84,0.04960130153866827
-14.8345,0.04591151290136032
-14.828999999999999,0.04222172426405238
-14.8235,0.04285425945901945
-14.818,0.047809118486261556
-14.8125,0.04564795657012404
-14.806999999999999,0.045068132641404225
-14.801499999999999,0.04227443553029964
-14.796,0.04496271010890971
-14.7905,0.04649133683008015
-14.785,0.0465440480963274
-14.779499999999999,0.04870521001246492
-14.774,0.04680760442756369
-14.7685,0.04522626644014599
-14.763,0.04496271010890971
-14.7575,0.047650984687519785
-14.751999999999999,0.049706724071162785
-14.7465,0.04823080861623961
-14.741,0.04975943533741005
-14.7355,0.04733471709003625
-14.729999999999999,0.0444883087126844
-14.724499999999999,0.04285425945901945
-14.719,0.0481253860837451
-14.7135,0.046702181895069174
-14.708,0.04664947062882192
-14.702499999999999,0.04833623114873412
-14.697,0.05081366066235517
-14.6915,0.04939045647367925
-14.686,0.04728200582378899
-14.680499999999999,0.04680760442756369
-14.674999999999999,0.04744013962253076
-14.6695,0.043275949588997505
-14.664,0.0444883087126844
-14.6585,0.0485997874799704
-14.652999999999999,0.04865249874621766
-14.647499999999999,0.040745808809129196
-14.642,0.04517355517389874
-14.6365,0.04796725228500332
-14.631,0.046965738226305453
-14.625499999999999,0.04796725228500332
-14.62,0.04722929455754173
-14.6145,0.050339259266129865
-14.609,0.046280491765091115
-14.603499999999999,0.04939045647367925
-14.597999999999999,0.04796725228500332
-14.5925,0.04807267481749784
-14.587,0.0444883087126844
-14.5815,0.047809118486261556
-14.575999999999999,0.041852745400321585
-14.5705,0.04907418887619571
-14.565,0.048810632544959424
-14.5595,0.04401390731645909
-14.553999999999998,0.04438288618018989
-14.548499999999999,0.04527897770639325
-14.543,0.04749285088877802
-14.5375,0.04591151290136032
-14.532,0.04649133683008015
-14.526499999999999,0.04454101997893166
-14.520999999999999,0.04622778049884386
-14.5155,0.05097179446109694
-14.51,0.04954859027242101
-14.5045,0.05228957611727835
-14.498999999999999,0.05571580842335002
-14.4935,0.05139348459107499
-14.488,0.04891605507745394
-14.4825,0.046913026960058196
-14.477,0.05255313244851463
-14.471499999999999,0.048968766343701196
-14.466,0.04796725228500332
-14.4605,0.05144619585732225
-14.455,0.052394998649772866
-14.449499999999999,0.051709752188558535
-14.443999999999999,0.049021477609948454
-14.4385,0.051129928259838704
-14.433,0.05566309715710276
-14.4275,0.053818202838448785
-14.421999999999999,0.04786182975250881
-14.4165,0.04817809734999235
-14.411,0.04807267481749784
-14.4055,0.04375035098522281
-14.399999999999999,0.045806090368865814
-14.394499999999999,0.044172041115200865
-14.389,0.043170527056503
-14.3835,0.041431055270343534
-14.378,0.04285425945901945
-14.372499999999999,0.04833623114873412
-14.366999999999999,0.04786182975250881
-14.3615,0.04517355517389874
-14.356,0.043275949588997505
-14.3505,0.04796725228500332
-14.344999999999999,0.04801996355125058
-14.3395,0.04728200582378899
-14.334,0.04490999884266245
-14.3285,0.04585880163511307
-14.322999999999999,0.04622778049884386
-14.317499999999999,0.04939045647367925
-14.312,0.047650984687519785
-14.3065,0.047387428356283505
-14.301,0.0457006678363713
-14.295499999999999,0.04954859027242101
-14.29,0.05518869576087745
-14.2845,0.053291090175976226
-14.279,0.05192059725354756
-14.273499999999999,0.04664947062882192
-14.267999999999999,0.04754556215502527
-14.2625,0.04649133683008015
-14.257,0.04997028040239907
-14.2515,0.0510245057273442
-14.245999999999999,0.05049739306487163
-14.240499999999999,0.050602815597366145
-14.235,0.05302753384473994
-14.2295,0.05555767462460824
-14.224,0.04744013962253076
-14.218499999999999,0.04917961140869022
-14.213,0.04612235796634935
-14.2075,0.04891605507745394
-14.202,0.05982728719063602
-14.1965,0.05861492806694912
-14.190999999999999,0.05555767462460824
-14.1855,0.050866371928602425
-14.18,0.0481253860837451
-14.1745,0.05255313244851463
-14.168999999999999,0.05165704092231128
-14.163499999999999,0.04596422416760758
-14.158,0.045806090368865814
-14.1525,0.04886334381120668
-14.146999999999998,0.05566309715710276
-14.141499999999999,0.051762463454805785
-14.136,0.04733471709003625
-14.1305,0.04870521001246492
-14.125,0.05023383673363535
-14.119499999999999,0.04838894241498138
-14.113999999999999,0.05081366066235517
-14.1085,0.055241407027124705
-14.103,0.05713901261202594
-14.0975,0.051762463454805785
-14.091999999999999,0.046438625563832894
-14.0865,0.0481253860837451
-14.081,0.052658554981009145
-14.0755,0.048968766343701196
-14.07,0.04707116075879997
-14.064499999999999,0.05603207602083356
-14.059,0.049443167739926505
-14.0535,0.04622778049884386
-14.048,0.0498121466036573
-14.0425,0.0559793647545863
-14.036999999999999,0.05555767462460824
-14.0315,0.05640105488456435
-14.026,0.05028654799988261
-14.0205,0.047123872025047225
-14.014999999999999,0.049495879006173756
-14.0095,0.04997028040239907
-14.004,0.05213144231853658
-13.9985,0.05360735777345976
-13.992999999999999,0.04912690014244297
-13.987499999999999,0.050128414201140836
-13.982,0.048283519882486865
-13.9765,0.052394998649772866
-13.971,0.05234228738352561
-13.965499999999999,0.05350193524096525
-13.959999999999999,0.049917569136151814
-13.9545,0.04717658329129448
-13.949,0.04469915377767343
-13.9435,0.04939045647367925
-13.937999999999999,0.046965738226305453
-13.9325,0.046965738226305453
-13.927,0.047914541018756064
-13.9215,0.05423989296842684
-13.916,0.04917961140869022
-13.910499999999999,0.05286940004599817
-13.905,0.049021477609948454
-13.8995,0.05028654799988261
-13.894,0.04965401280491553
-13.888499999999999,0.04907418887619571
-13.883,0.05049739306487163
-13.8775,0.05344922397471799
-13.872,0.053132956377234454
-13.866499999999998,0.052184153584783836
-13.860999999999999,0.04912690014244297
-13.8555,0.05666461121580063
-13.85,0.062093871639268036
-13.8445,0.05966915339189425
-13.838999999999999,0.060196266054366815
-13.833499999999999,0.053554646507212506
-13.828,0.05371278030595427
-13.8225,0.05698087881328417
-13.817,0.05366006903970702
-13.811499999999999,0.05202601978604207
-13.806,0.04612235796634935
-13.8005,0.05044468179862437
-13.795,0.051973308519794814
-13.7895,0.057929681605734785
-13.783999999999999,0.06146133644430096
-13.7785,0.05492513942964117
-13.773,0.05286940004599817
-13.7675,0.055821230955844535
-13.761999999999999,0.05023383673363535
-13.756499999999999,0.05002299166864633
-13.751,0.05687545628078966
-13.7455,0.052447709916020116
-13.74,0.04975943533741005
-13.734499999999999,0.04817809734999235
-13.729,0.04907418887619571
-13.7235,0.043275949588997505
-13.718,0.0498121466036573
-13.712499999999999,0.0485997874799704
-13.706999999999999,0.05118263952608596
-13.7015,0.050339259266129865
-13.696,0.049495879006173756
-13.6905,0.05481971689714665
-13.684999999999999,0.0539236253709433
-13.679499999999999,0.04796725228500332
-13.674,0.0543980267671686
-13.6685,0.05640105488456435
-13.663,0.06067066745059212
-13.657499999999999,0.060986935048075654
-13.652,0.0720563009599995
-13.6465,0.07300510375245012
-13.641,0.06198844910677352
-13.6355,0.04912690014244297
-13.629999999999999,0.053554646507212506
-13.6245,0.06077608998308663
-13.619,0.054081759169685065
-13.6135,0.05829866046946558
-13.607999999999999,0.062146582905515294
-13.6025,0.06815566725770253
-13.597,0.057771547806993014
-13.5915,0.06109235758057017
-13.585999999999999,0.07063309677132358
-13.580499999999999,0.06815566725770253
-13.575,0.06472943495163086
-13.5695,0.07216172349249401
-13.564,0.07163461083002144
-13.558499999999999,0.06926260384889492
-13.552999999999999,0.06462401241913635
-13.5475,0.05993270972313053
-13.542,0.06204116037302078
-13.5365,0.062093871639268036
-13.530999999999999,0.06393876595792201
-13.5255,0.05829866046946558
-13.52,0.06230471670425706
-13.5145,0.055504963358360984
-13.509,0.05513598449463019
-13.503499999999999,0.05655918868330612
-13.498,0.052184153584783836
-13.4925,0.05434531550092135
-13.487,0.05371278030595427
-13.481499999999999,0.05471429436465214
-13.475999999999999,0.05155161838981676
-13.4705,0.057244435144520454
-13.465,0.05592665348833905
-13.4595,0.05782425907324027
-13.453999999999999,0.0527112662472564
-13.4485,0.04960130153866827
-13.443,0.05260584371476189
-13.4375,0.047650984687519785
-13.431999999999999,0.046016935433854836
-13.426499999999999,0.049917569136151814
-13.421,0.05350193524096525
-13.4155,0.05228957611727835
-13.41,0.05302753384473994
-13.404499999999999,0.052658554981009145
-13.399,0.05423989296842684
-13.3935,0.05228957611727835
-13.388,0.05076094939610792
-13.3825,0.05213144231853658
-13.376999999999999,0.05260584371476189
-13.3715,0.05534682955961922
-13.366,0.05376549157220153
-13.3605,0.06035439985310858
-13.355,0.059458308326905226
-13.349499999999999,0.06546739267909245
-13.344,0.06436045608790006
-13.3385,0.05640105488456435
-13.333,0.057033590079531425
-13.327499999999999,0.060459822385603094
-13.322,0.06351707582794397
-13.3165,0.05861492806694912
-13.311,0.05803510413822929
-13.305499999999999,0.05740256894326222
-13.299999999999999,0.06899904751765862
-13.2945,0.05655918868330612
-13.289,0.06183031530803176
-13.2835,0.06293725189922415
-13.277999999999999,0.06815566725770253
-13.272499999999999,0.07295239248620286
-13.267,0.07933045570212088
-13.2615,0.07922503316962637
-13.256,0.08196601901448371
-13.250499999999999,0.07948858950086266
-13.245,0.07848707544216478
-13.2395,0.08164975141700016
-13.234,0.08528682878806085
-13.2285,0.07885605430589557
-13.222999999999999,0.08286211054068707
-13.2175,0.08649918791174775
-13.212,0.09124320187400083
-13.2065,0.07600964592854374
-13.201,0.08407446966437396
-13.1955,0.09177031453647339
-13.19,0.08992542021781942
-13.1845,0.08333651193691237
-13.178999999999998,0.07664218112351082
-13.173499999999999,0.07853978670841204
-13.168,0.07806538531218672
-13.1625,0.07369035021366445
-13.157,0.07405932907739525
-13.151499999999999,0.06968429397887296
-13.145999999999999,0.07453373047362055
-13.1405,0.07079123057006535
-13.135,0.07753827264971416
-13.1295,0.07453373047362055
-13.123999999999999,0.06304267443171865
-13.1185,0.07405932907739525
-13.113,0.07068580803757084
-13.1075,0.06135591391180645
-13.102,0.05698087881328417
-13.096499999999999,0.058878484398185396
-13.091,0.05302753384473994
-13.0855,0.05603207602083356
-13.08,0.057718836540745756
-13.0745,0.06161947024304273
-13.068999999999999,0.06035439985310858
-13.0635,0.060881512515581146
-13.058,0.06030168858686132
-13.052499999999998,0.060934223781828396
-13.047,0.07174003336251596
-13.0415,0.06219929417176255
-13.036,0.05940559706065797
-13.0305,0.06130320264555919
-13.024999999999999,0.0622520054380098
-13.019499999999999,0.054767005630899396
-13.014,0.05350193524096525
-13.0085,0.05202601978604207
-13.003,0.052447709916020116
-12.997499999999999,0.05592665348833905
-12.991999999999999,0.06014355478811956
-12.9865,0.06404418849041653
-12.981,0.062462850502998844
-12.9755,0.06667975180277935
-12.969999999999999,0.06736499826399368
-12.9645,0.06067066745059212
-12.959,0.06314809696421317
-12.9535,0.06346436456169671
-12.948,0.06156675897679548
-12.942499999999999,0.060934223781828396
-12.937,0.06067066745059212
-12.9315,0.0592474632619162
-12.926,0.0559793647545863
-12.9205,0.059721864658141506
-12.915,0.06040711111935584
-12.9095,0.06283182936672964
-12.904,0.06399147722416927
-12.898499999999999,0.07210901222624676
-12.892999999999999,0.07769640644845593
-12.8875,0.0770111599872416
-12.882,0.08265126547569804
-12.8765,0.0815970401507529
-12.870999999999999,0.08391633586563219
-12.865499999999999,0.08623563158051148
-12.86,0.088607638561638
-12.8545,0.10431559590332042
-12.849,0.11206415204166711
-12.843499999999999,0.10621320148822164
-12.838,0.09034711034779748
-12.8325,0.0843907372618575
-12.827,0.08433802599561024
-12.8215,0.0914013356727426
-12.815999999999999,0.09303538492640755
-12.8105,0.09177031453647339
-12.805,0.10052038473351796
-12.7995,0.09561823697252311
-12.794,0.09688330736245727
-12.788499999999999,0.10394661703958963
-12.783,0.0999932720710454
-12.7775,0.1032613705783753
-12.771999999999998,0.09535468064128683
-12.766499999999999,0.09572365950501761
-12.761,0.10025682840228167
-12.7555,0.09445858911508347
-12.75,0.09693601862870453
-12.744499999999999,0.0853395400543081
-12.738999999999999,0.08254584294320352
-12.7335,0.09830651155113318
-12.728,0.09825380028488594
-12.7225,0.08976728641907765
-12.716999999999999,0.07600964592854374
-12.7115,0.07274154742121385
-12.706,0.07795996277969222
-12.7005,0.07669489238975807
-12.695,0.06936802638138943
-12.689499999999999,0.0794358782346154
-12.684,0.08428531472936299
-12.6785,0.08038468102706602
-12.673,0.07869792050715381
-12.6675,0.07358492768116993
-12.661999999999999,0.08692087804172581
-12.6565,0.09071608921152827
-12.651,0.0785924979746593
-12.645499999999998,0.07379577274615896
-12.64,0.06926260384889492
-12.6345,0.06304267443171865
-12.629,0.06241013923675159
-12.6235,0.07595693466229649
-12.617999999999999,0.07595693466229649
-12.612499999999999,0.06704873066651014
-12.607,0.06067066745059212
-12.6015,0.06372792089293298
-12.596,0.06351707582794397
-12.590499999999999,0.05713901261202594
-12.584999999999999,0.0642023222891583
-12.5795,0.07005327284260376
-12.574,0.0749554206035986
-12.5685,0.08333651193691237
-12.562999999999999,0.09451130038133072
-12.5575,0.09920260307733654
-12.552,0.08655189917799501
-12.5465,0.0872898569054566
-12.541,0.0827039767419453
-12.535499999999999,0.07832894164342301
-12.53,0.0744810192073733
-12.5245,0.07395390654490074
-12.519,0.07695844872099435
-12.5135,0.08170246268324742
-12.508,0.07242527982373029
-12.5025,0.07342679388242818
-12.497,0.07759098391596142
-12.491499999999998,0.07416475160988975
-12.485999999999999,0.07300510375245012
-12.4805,0.08512869498931909
-12.475,0.09667246229746825
-12.4695,0.10146918752596858
-12.463999999999999,0.0898199976853249
-12.458499999999999,0.08660461044424227
-12.453,0.10341950437711707
-12.4475,0.1143834477565464
-12.442,0.11612291954270584
-12.436499999999999,0.11628105334144762
-12.431,0.1243985883435251
-12.4255,0.14648460890112555
-12.42,0.15085964399964782
-12.4145,0.12882633470829463
-12.408999999999999,0.13852520769778984
-12.4035,0.1386833414965316
-12.398,0.1425312639325813
-12.3925,0.13478270779423462
-12.387,0.12877362344204737
-12.381499999999999,0.13125105295566844
-12.376,0.13135647548816293
-12.3705,0.10805809580687563
-12.364999999999998,0.10352492690961157
-12.3595,0.09677788482996276
-12.354,0.09735770875868258
-12.3485,0.0930880961926548
-12.343,0.09904446927859477
-12.337499999999999,0.10995570139177685
-12.331999999999999,0.10315594804588078
-12.3265,0.1086906310018427
-12.321,0.11343464496409578
-12.3155,0.109165032398068
-12.309999999999999,0.11158975064544181
-12.304499999999999,0.11116806051546374
-12.299,0.1045791522345567
-12.2935,0.10573880009199634
-12.288,0.11496327168526621
-12.282499999999999,0.1264543277271681
-12.277,0.12107777856994796
-12.2715,0.11454158155528817
-12.266,0.12640161646092085
-12.2605,0.1222374264273876
-12.254999999999999,0.10315594804588078
-12.2495,0.0885022160291435
-12.244,0.08043739229331327
-12.2385,0.07869792050715381
-12.233,0.07479728680485682
-12.2275,0.07400661781114799
-12.222,0.08781696956792917
-12.2165,0.08581394145053342
-12.210999999999999,0.07432288540863152
-12.205499999999999,0.07411204034364251
-12.2,0.08555038511929713
-12.1945,0.08360006826814866
-12.189,0.08507598372307183
-12.183499999999999,0.09403689898510542
-12.177999999999999,0.09050524414653924
-12.1725,0.09087422301027004
-12.167,0.08022654722832424
-12.1615,0.08966186388658315
-12.155999999999999,0.09972971573980911
-12.1505,0.09967700447356186
-12.145,0.0934570750563856
-12.1395,0.08344193446940688
-12.134,0.08381091333313768
-12.128499999999999,0.08101721622203309
-12.123,0.09003084275031394
-12.1175,0.08518140625556635
-12.112,0.0811226387545276
-12.1065,0.08049010355956053
-12.100999999999999,0.08449615979435202
-12.0955,0.0881332371654127
-12.09,0.08128077255326938
-12.084499999999998,0.08702630057422032
-12.079,0.09256098353018223
-12.0735,0.10062580726601247
-12.068,0.10347221564336433
-12.0625,0.11923288425129398
-12.056999999999999,0.11939101805003575
-12.051499999999999,0.11238041963915066
-12.046,0.10162732132471033
-12.0405,0.10494813109828749
-12.035,0.11274939850288145
-12.029499999999999,0.12940615863701446
-12.024,0.12877362344204737
-12.0185,0.11153703937919456
-12.013,0.1008366523310015
-12.0075,0.10247070158466644
-12.001999999999999,0.11559580688023328
-11.9965,0.11264397597038693
-11.991,0.10658218035195245
-11.9855,0.10573880009199634
-11.98,0.11939101805003575
-11.974499999999999,0.1174934124651345
-11.969,0.10847978593685367
-11.9635,0.10236527905217192
-11.958,0.10753098314440306
-11.9525,0.13188358815063553
-11.947,0.15992598179417594
-11.9415,0.16182358737907715
-11.936,0.17236584062852844
-11.930499999999999,0.16524981968514882
-11.924999999999999,0.1601895381254122
-11.9195,0.16076936205413203
-11.914,0.16066393952163752
-11.9085,0.1617708761128299
-11.902999999999999,0.20509953696807465
-11.897499999999999,0.2091583044691134
-11.892,0.20325464264942067
-11.8865,0.20852576927414632
-11.881,0.19445186118612887
-11.875499999999999,0.18285538261173245
-11.87,0.18464756566413917
-11.8645,0.1758974954670946
-11.859,0.18274996007923794
-11.8535,0.18659788251528767
-11.847999999999999,0.20325464264942067
-11.8425,0.1956115090435685
-11.837,0.1588717564692308
-11.8315,0.17605562926583637
-11.826,0.18343520654045228
-11.8205,0.20678629748798688
-11.815,0.20072450186955237
-11.8095,0.20984355093032772
-11.803999999999998,0.19798351602469502
-11.7985,0.17595020673334186
-11.793,0.17426344621342968
-11.7875,0.16572422108137413
-11.782,0.1604530944566485
-11.776499999999999,0.16667302387382474
-11.770999999999999,0.1683070731274897
-11.7655,0.1403701020164438
-11.76,0.12893175724078915
-11.7545,0.12476756720725589
-11.748999999999999,0.12756126431836048
-11.7435,0.12413503201228882
-11.738,0.11064094785299118
-11.7325,0.12508383480473945
-11.727,0.12012897577749734
-11.721499999999999,0.15876633393673628
-11.716,0.15702686215057682
-11.7105,0.18712499517776024
-11.705,0.20278024125319538
-11.6995,0.22860876171435102
-11.693999999999999,0.23445971226779647
-11.6885,0.2245499942133123
-11.683,0.2120574241127125
-11.6775,0.21158302271648718
-11.672,0.22713284625942784
-11.6665,0.23029552223426322
-11.661,0.22555150827201015
-11.6555,0.23071721236424125
-11.649999999999999,0.21959513518607016
-11.644499999999999,0.2013043257982722
-11.639,0.19687657943350265
-11.6335,0.18665059378153492
-11.628,0.1771098545907815
-11.622499999999999,0.19213256547124957
-11.616999999999999,0.17426344621342968
-11.6115,0.1739998898821934
-11.606,0.15976784799543417
-11.6005,0.1601895381254122
-11.594999999999999,0.1762664743308254
-11.5895,0.20393988911063501
-11.584,0.23013738843552145
-11.5785,0.23003196590302694
-11.573,0.2204912267122735
-11.567499999999999,0.21290080437266862
-11.562,0.18101048829307848
-11.5565,0.16013682685916494
-11.551,0.16361577043148387
-11.5455,0.17315650962223728
-11.54,0.16572422108137413
-11.5345,0.15591992555938444
-11.529,0.17115348150484153
-11.523499999999999,0.15280996085079632
-11.518,0.14659003143362007
-11.5125,0.1255055249347175
-11.507,0.1301968276307233
-11.5015,0.1352571091904599
-11.495999999999999,0.1350462641254709
-11.490499999999999,0.14258397519882857
-11.485,0.15454943263695578
-11.4795,0.16366848169773113
-11.474,0.18364605160544129
-11.468499999999999,0.19808893855718954
-11.463,0.2072079876179649
-11.4575,0.22697471246068607
-11.452,0.20910559320286615
-11.4465,0.19993383287584354
-11.440999999999999,0.19993383287584354
-11.4355,0.18222284741676537
-11.43,0.19771995969345876
-11.4245,0.17605562926583637
-11.419,0.1585027776055
-11.413499999999999,0.18180115728678733
-11.408,0.17995626296813336
-11.4025,0.17426344621342968
-11.397,0.183171650209216
-11.3915,0.20378175531189324
-11.386,0.21511467755505337
-11.3805,0.24463298665351696
-11.375,0.2344070010015492
-11.369499999999999,0.2042034454418713
-11.363999999999999,0.18000897423438061
-11.3585,0.17452700254466594
-11.353,0.20631189609176157
-11.3475,0.23250939541664797
-11.341999999999999,0.2554387962342045
-11.3365,0.24521281058223676
-11.331,0.2541210145780231
-11.3255,0.21922615632233936
-11.32,0.21237369171019602
-11.314499999999999,0.195716931576063
-11.309,0.1911310514125517
-11.3035,0.20230583985697007
-11.298,0.21558907895127868
-11.2925,0.2182246422636415
-11.286999999999999,0.21595805781500949
-11.2815,0.22660573359695527
-11.276,0.24563450071221482
-11.270499999999998,0.2886996052362233
-11.265,0.2853260841963989
-11.2595,0.2910716122173499
-11.254,0.2610261904564137
-11.2485,0.2633981974375403
-11.242999999999999,0.28079291529913486
-11.2375,0.26824763393228784
-11.232,0.276312457668118
-11.2265,0.2930746403347456
-11.221,0.2770504153955797
-11.215499999999999,0.2525923878568527
-11.21,0.2523288315256164
-11.2045,0.2492715780832755
-11.199,0.22871418424684553
-11.1935,0.2416811557436706
-11.187999999999999,0.2479537964270941
-11.1825,0.23583020519022513
-11.177,0.2714103099071232
-11.1715,0.296659006439559
-11.166,0.2546481272404957
-11.160499999999999,0.2547535497729902
-11.155,0.2803712251691568
-11.1495,0.27209555636833754
-11.143999999999998,0.2699343944522
-11.1385,0.23793865584011542
-11.133,0.2463724584396764
-11.1275,0.25506981737047374
-11.122,0.27135759864087594
-11.116499999999998,0.27863175338299734
-11.111,0.3136847454374228
-11.1055,0.32333090716067076
-11.1,0.3269679845317314
-11.0945,0.3191667171271375
-11.088999999999999,0.31020580186510394
-11.0835,0.35759323022138745
-11.078,0.3885874547747742
-11.0725,0.34752537836816144
-11.067,0.3559064697014752
-11.061499999999999,0.3598598146700195
-11.056,0.33582347726127054
-11.0505,0.3438355897308535
-11.045,0.3586474555463326
-11.0395,0.34293949820465014
-11.033999999999999,0.3155296397560768
-11.0285,0.26107890172266096
-11.023,0.26150059185263896
-11.017499999999998,0.276101612603129
-11.012,0.27156844370586497
-11.006499999999999,0.2598138313327268
-11.001,0.28643302078759125
-10.9955,0.30345875978545506
-10.989999999999998,0.31405372430115364
-10.9845,0.3465238643094636
-10.979,0.3506353430767496
-10.9735,0.31405372430115364
-10.968,0.30171928799929565
-10.962499999999999,0.3046184076428948
-10.957,0.3117871398525216
-10.9515,0.28864689396997606
-10.946,0.30314249218797157
-10.9405,0.3185341819321704
-10.934999999999999,0.33919699830109495
-10.9295,0.3225402381669619
-10.924,0.2791588660454699
-10.9185,0.26761509873732076
-10.913,0.29196770374355324
-10.907499999999999,0.3091515765401588
-10.902,0.2949195346533996
-10.8965,0.3202736537183299
-10.891,0.3170582664772472
-10.8855,0.35880558934507434
-10.879999999999999,0.32670442820049517
-10.8745,0.32006280865334086
-10.869,0.32085347764704975
-10.863499999999998,0.3217495691732531
-10.858,0.3255447803430555
-10.8525,0.304671118909142
-10.847,0.31827062560093416
-10.8415,0.32264566069945644
-10.835999999999999,0.2893321404311904
-10.8305,0.33150115342899555
-10.825,0.3591218569425579
-10.8195,0.31415914683364815
-10.814,0.3097841117351259
-10.808499999999999,0.33076319570153395
-10.803,0.34826333609562304
-10.7975,0.29713340783578435
-10.792,0.277735661856794
-10.7865,0.2445802753872697
-10.780999999999999,0.25385745824678685
-10.7755,0.2903336544898883
-10.77,0.31400101303490635
-10.7645,0.35137330080421114
-10.759,0.34958111775180445
-10.753499999999999,0.33044692810405035
-10.748,0.31015309059885665
-10.7425,0.33192284355897356
-10.736999999999998,0.34826333609562304
-10.7315,0.32744238592795677
-10.725999999999999,0.35200583599917823
-10.7205,0.3557483359027334
-10.715,0.39222453214583486
-10.709499999999998,0.3433611883346282
-10.704,0.3203790762508244
-10.6985,0.3059361892990762
-10.693,0.2830067884815196
-10.6875,0.2830594997477669
-10.681999999999999,0.2982403444269767
-10.6765,0.2782100632530193
-10.671,0.25949756373524324
-10.6655,0.2952358022508831
-10.66,0.337352103982441
-10.654499999999999,0.36771379334086063
-10.649000000000001,0.4004474896804069
-10.6435,0.4233241792317161
-10.638,0.3900633702296974
-10.6325,0.33060506190279215
-10.626999999999999,0.32575562540804454
-10.6215,0.3218549917057476
-10.616,0.3018774217980374
-10.6105,0.2873818235800419
-10.605,0.2832703448127559
-10.599499999999999,0.2909661896848554
-10.594,0.3675029482758716
-10.5885,0.38716425058609827
-10.582999999999998,0.4022396727328136
-10.5775,0.3660797440871957
-10.572,0.3080973512152137
-10.5665,0.26223854958010057
-10.561,0.281636295559091
-10.555499999999999,0.2783681970517611
-10.55,0.2779992181880303
-10.5445,0.2950249571858941
-10.539,0.3131576327749503
-10.5335,0.3273896746617095
-10.527999999999999,0.36597432155470117
-10.5225,0.40476981351268193
-10.517,0.3782560465903119
-10.5115,0.3426232306071666
-10.506,0.31668928761351645
-10.500499999999999,0.2940234431271962
-10.495,0.292336682607284
-10.4895,0.3112073159238018
-10.484,0.3054617879028509
-10.4785,0.31732182280848353
-10.472999999999999,0.3171636890097418
-10.4675,0.2811091828966184
-10.462,0.2883306263724925
-10.456499999999998,0.30161386546680113
-10.451,0.3524275261291563
-10.4455,0.38589918019616415
-10.44,0.3381954842423971
-10.4345,0.32464868881685216
-10.428999999999998,0.3236998860244016
-10.4235,0.3281803436554183
-10.418,0.3176380904059671
-10.4125,0.3300779492403196
-10.407,0.3301306605065668
-10.401499999999999,0.34710368823818344
-10.396,0.36402400470355273
-10.3905,0.41789491880824875
-10.385,0.4182638976719795
-10.3795,0.39090675048965345
-10.373999999999999,0.3697168214582564
-10.368500000000001,0.3309213295002757
-10.363,0.3105747807288347
-10.3575,0.36818819473708597
-10.352,0.4389794253071513
-10.346499999999999,0.4164190033533256
-10.341,0.41489037663215517
-10.3355,0.3969158348418407
-10.33,0.4213738623805677
-10.3245,0.38041720850644944
-10.318999999999999,0.38458139853998274
-10.3135,0.37535692694671285
-10.308,0.3893254125022358
-10.302499999999998,0.40218696146656635
-10.297,0.3833690394162958
-10.2915,0.3490540050893319
-10.286,0.3453115051857767
-10.2805,0.3755150607454546
-10.274999999999999,0.37641115227165794
-10.2695,0.3774653775966031
-10.264,0.3650782300284978
-10.2585,0.36729210321088257
-10.253,0.37150900451066315
-10.247499999999999,0.39818090523177485
-10.242,0.4180530526069905
-10.2365,0.4006583347453959
-10.231,0.39823361649802214
-10.2255,0.38231481409135065
-10.219999999999999,0.36745023700962437
-10.2145,0.380944321168922
-10.209,0.4255907636803482
-10.2035,0.4404026294958272
-10.198,0.39348960253576903
-10.192499999999999,0.3767801311353888
-10.187,0.35031907547926605
-10.1815,0.37598946214167994
-10.175999999999998,0.3888510111060105
-10.1705,0.446517136380509
-10.165,0.4635428753783728
-10.1595,0.48146470590244
-10.154,0.5717063937177429
-10.148499999999999,0.5715482599190012
-10.143,0.5312768525060974
-10.1375,0.5309605849086138
-10.132,0.5691762529378747
-10.1265,0.559371957415885
-10.120999999999999,0.520945444321635
-10.1155,0.5226849161077944
-10.11,0.5903134707030244
-10.1045,0.5971132240489205
-10.099,0.5772410766737048
-10.093499999999999,0.5564728377722858
-10.088000000000001,0.5526776266024833
-10.0825,0.49849044490030375
-10.077,0.47714238207016496
-10.0715,0.4293332635839034
-10.065999999999999,0.4165244258858201
-10.0605,0.4496798123553444
-10.055,0.42975495371388145
-10.0495,0.42379858062794146
-10.044,0.3906431941584172
-10.038499999999999,0.5012841420114084
-10.033,0.5333853031559875
-10.0275,0.5364425565983284
-10.021999999999998,0.5313295637723445
-10.0165,0.5383401621832297
-10.011,0.5657500206318029
-10.0055,0.5198912189966899
-10.,0.5216834020490966
-9.994499999999999,0.5087691418185188
-9.989,0.49690910691288603
-9.9835,0.4873156564558854
-9.978,0.47846016372634637
-9.9725,0.5030236137975679
-9.966999999999999,0.508611008019777
-9.961500000000001,0.4736634384978461
-9.956,0.47582460041398356
-9.9505,0.4571121008962075
-9.945,0.4256961862128427
-9.939499999999999,0.432337805759997
-9.934,0.41778949627575424
-9.9285,0.42912241851891436
-9.923,0.49437896613301774
-9.9175,0.5496203731601425
-9.911999999999999,0.582617625830925
-9.9065,0.5931598790803763
-9.901,0.5521505139400108
-9.895499999999998,0.5457724507240928
-9.89,0.5508327322838293
-9.8845,0.5681220276129295
-9.879,0.6679044546189858
-9.8735,0.6657960039690957
-9.867999999999999,0.6287399837972744
-9.8625,0.6526708986735288
-9.857,0.659101673155694
-9.8515,0.6898323413778445
-9.846,0.6997420594323287
-9.840499999999999,0.6746514966986347
-9.835,0.6247339275624828
-9.8295,0.5982201606401129
-9.824,0.6283710049335436
-9.8185,0.630532166849681
-9.812999999999999,0.6612628350718316
-9.807500000000001,0.6784467078684371
-9.802,0.6594179407531775
-9.7965,0.5958481536589864
-9.791,0.6418650890928412
-9.785499999999999,0.664003820916689
-9.78,0.6887254047866522
-9.7745,0.8144944860526059
-9.768999999999998,0.8832826885052755
-9.7635,0.8603005764214717
-9.758,0.8690506466185163
-9.7525,0.8122279016039738
-9.747,0.8591936398302794
-9.741499999999998,0.9239757860481574
-9.736,0.8839679349664897
-9.7305,0.8513396611594382
-9.725,0.9075825822452608
-9.7195,0.8831772659727809
-9.713999999999999,0.8334705419016182
-9.7085,0.7955184302035936
-9.703,0.7980485709834619
-9.6975,0.8215577957297382
-9.692,0.806271528518034
-9.686499999999999,0.7754881490296363
-9.681000000000001,0.6870386442667399
-9.6755,0.6727538911137334
-9.67,0.6696966376713926
-9.6645,0.6952088905350647
-9.658999999999999,0.6496136452311879
-9.6535,0.5821432244346998
-9.648,0.6133482940530756
-9.6425,0.6462928354576107
-9.637,0.6280020260698127
-9.631499999999999,0.5883104425856287
-9.626,0.5917893861579476
-9.6205,0.5999596324262724
-9.614999999999998,0.5679111825479405
-9.6095,0.622309209315109
-9.604,0.7160825519689783
-9.5985,0.7566175157131184
-9.593,0.844329062748553
-9.587499999999999,0.7944114936124012
-9.582,0.8393214924550637
-9.5765,0.8076947327067099
-9.571,0.784290930492928
-9.5655,0.7636808253902507
-9.559999999999999,0.7116548056042087
-9.5545,0.6836651232269155
-9.549,0.6456603002626436
-9.5435,0.6199372023339825
-9.538,0.6060741393109541
-9.532499999999999,0.6071283646358991
-9.527000000000001,0.5856748792732659
-9.5215,0.5878360411894034
-9.516,0.5400269227031418
-9.5105,0.5610587179357972
-9.504999999999999,0.613242871520581
-9.4995,0.5819850906359579
-9.494,0.5695979430678526
-9.488499999999998,0.5576324856297254
-9.483,0.5678057600154459
-9.4775,0.5609532954033026
-9.472,0.578716992128628
-9.4665,0.566593400891759
-9.460999999999999,0.5986418507700909
-9.4555,0.6390713919817367
-9.45,0.6601558984806392
-9.4445,0.7486054032435354
-9.439,0.7511355440234038
-9.433499999999999,0.7269937840821603
-9.428,0.7690046632812236
-9.4225,0.8024236060819843
-9.417,0.8326798729079093
-9.4115,0.9150148707861239
-9.405999999999999,0.9330948351089328
-9.400500000000001,0.8711063860021593
-9.395,0.8476498725221302
-9.3895,0.879276632270484
-9.384,0.8219794858597163
-9.378499999999999,0.7860304022790875
-9.373,0.8368967742076899
-9.3675,0.7945696274111429
-9.362,0.7188235378138356
-9.3565,0.7077541719019117
-9.350999999999999,0.7697426210086853
-9.3455,0.7597801916879537
-9.34,0.7202994532687588
-9.334499999999998,0.6743879403673984
-9.329,0.6799226233233603
-9.3235,0.691360968099015
-9.318,0.6681680109502222
-9.3125,0.5854113229420296
-9.306999999999999,0.6235742797050432
-9.3015,0.6389132581829948
-9.296,0.6420759341578303
-9.2905,0.6900431864428336
-9.285,0.6423922017553138
-9.279499999999999,0.6261571317511587
-9.274000000000001,0.6514585395498419
-9.2685,0.6864588203380201
-9.263,0.6971064961199659
-9.2575,0.7181910026188685
-9.251999999999999,0.7024830452771861
-9.2465,0.7727998744510262
-9.241,0.8115426551427596
-9.2355,0.7677923041575367
-9.23,0.699583925633587
-9.224499999999999,0.7235675517760887
-9.219,0.720141319470017
-9.2135,0.7291549459982978
-9.207999999999998,0.7004800171597904
-9.2025,0.7540346636670028
-9.197,0.7943060710799067
-9.1915,0.8093287819603748
-9.186,0.8254584294320353
-9.180499999999999,0.8609858228826861
-9.175,0.8493893443082896
-9.1695,0.8476498725221302
-9.164,0.8618292031426422
-9.1585,0.8283575490756344
-9.152999999999999,0.7669489238975806
-9.1475,0.7203521645350061
-9.142,0.6945763553400977
-9.1365,0.6188829770090374
-9.131,0.6588381168244577
-9.125499999999999,0.701850510082219
-9.120000000000001,0.7079650169669007
-9.1145,0.7043279395958401
-9.109,0.6107127307407128
-9.1035,0.5484607253027028
-9.097999999999999,0.5810362878435074
-9.0925,0.5796130836548313
-9.087,0.5627454784557093
-9.0815,0.5914204072942169
-9.076,0.6065485407071793
-9.0705,0.5964806888539534
-9.065,0.5516761125437855
-9.0595,0.541291993093076
-9.053999999999998,0.5102450572734419
-9.0485,0.5450872042628784
-9.043,0.508821853084766
-9.0375,0.5304861835123884
-9.032,0.5469848098477796
-9.026499999999999,0.5855694567407714
-9.021,0.6386497018517586
-9.0155,0.6321135048370987
-9.01,0.5781371681999081
-9.0045,0.6511949832186056
-8.998999999999999,0.6978971651136747
-8.993500000000001,0.6587854055582104
-8.988,0.6287926950635215
-8.9825,0.5815106892397327
-8.977,0.6179341742165868
-8.971499999999999,0.6335894202920219
-8.966,0.6522492085435507
-8.9605,0.7007962847572738
-8.955,0.7744866349709383
-8.9495,0.8869724771425834
-8.943999999999999,0.8697886043459778
-8.9385,0.749975896165964
-8.933,0.7720619167235645
-8.927499999999998,0.9017316316918154
-8.922,0.9606101160900007
-8.9165,0.8887119489287428
-8.911,0.8391633586563219
-8.9055,0.8412718093062121
-8.899999999999999,0.77195649419107
-8.8945,0.6983188552436528
-8.889,0.7765950856208286
-8.8835,0.8552930061279824
-8.878,0.8791184984717422
-8.872499999999999,0.8606695552852025
-8.867,0.8462266683334543
-8.8615,0.8547658934655098
-8.856,0.8266180772894749
-8.8505,0.775435437763389
-8.844999999999999,0.7568810720443546
-8.839500000000001,0.8147580423838422
-8.834,0.8004732892308357
-8.8285,0.7847653318891533
-8.823,0.8084854017004187
-8.817499999999999,0.7715875153273393
-8.812,0.7226714602498853
-8.8065,0.7851870220191314
-8.801,0.8077474439729571
-8.7955,0.8023181835494897
-8.79,0.8577177243753562
-8.7845,0.8489149429120643
-8.779,0.8299388870630521
-8.773499999999999,0.7433342766188098
-8.768,0.763733536656498
-8.7625,0.7387483964552984
-8.757,0.7058038550507632
-8.7515,0.7400661781114798
-8.745999999999999,0.7781237123419991
-8.7405,0.7393282203840182
-8.735,0.707806883168159
-8.7295,0.7646296281827013
-8.724,0.7907217049750932
-8.718499999999999,0.8096450495578583
-8.713000000000001,0.7837111065642082
-8.7075,0.7454954385349473
-8.702,0.7143430801828187
-8.6965,0.7256760024259788
-8.690999999999999,0.7085975521618678
-8.6855,0.7606235719479099
-8.68,0.8963023712683479
-8.6745,0.9578164189788961
-8.669,0.9832759605763208
-8.663499999999999,0.9110615258175797
-8.658,0.9171760327022613
-8.6525,0.9200751523458605
-8.646999999999998,0.9630348343373745
-8.6415,0.9732081087230949
-8.636,1.0029372628865476
-8.6305,0.9180194129622175
-8.625,0.9185465256246901
-8.619499999999999,0.9457455390082744
-8.614,0.8892390615912154
-8.6085,0.9316189196540096
-8.603,0.9782683902828315
-8.5975,0.9444804686183401
-8.591999999999999,0.958817933037594
-8.586500000000001,0.9645107497922977
-8.581,0.937469870207455
-8.5755,0.8713699423333955
-8.57,0.9000448711719031
-8.564499999999999,0.8990433571132053
-8.559000000000001,0.8464375133984433
-8.5535,0.8735311042495331
-8.548,0.8386362459938493
-8.5425,0.8185005422873973
-8.536999999999999,0.8152851550463147
-8.5315,0.8036359652056712
-8.526,0.7893512120526646
-8.5205,0.8157068451762928
-8.515,0.8869724771425834
-8.5095,0.947906700924412
-8.504,0.8977782867232711
-8.4985,0.7784926912057298
-8.492999999999999,0.7272573404133966
-8.4875,0.6701710390676179
-8.482,0.6716469545225411
-8.4765,0.6739135389711731
-8.471,0.6699074827363816
-8.465499999999999,0.6017518154786791
-8.46,0.6014882591474427
-8.4545,0.6089732589545532
-8.449,0.6587854055582104
-8.4435,0.6872494893317289
-8.437999999999999,0.7377995936628479
-8.432500000000001,0.6972119186524605
-8.427,0.6653743138391176
-8.4215,0.6735445601074423
-8.416,0.7032737142708949
-8.410499999999999,0.7729580082497679
-8.405,0.7571446283755909
-8.3995,0.8384254009288603
-8.394,0.8238243801783703
-8.3885,0.8372130418051734
-8.383,0.8201873028073096
-8.3775,0.8518140625556635
-8.372,0.7956765640023353
-8.366499999999998,0.746655086392387
-8.361,0.7063836789794831
-8.3555,0.7157135731052474
-8.35,0.6493500888999516
-8.3445,0.6834015668956792
-8.338999999999999,0.6340638216882472
-8.3335,0.6306903006484228
-8.328,0.6853518837468277
-8.3225,0.7145539252478077
-8.317,0.7287332558683197
-8.311499999999999,0.6805551585183274
-8.306000000000001,0.7046969184595708
-8.3005,0.757777163570558
-8.295,0.8474390274571412
-8.2895,0.8146526198513476
-8.283999999999999,0.7827095925055103
-8.278500000000001,0.8183424084886556
-8.273,0.8554511399267242
-8.2675,0.8279885702119035
-8.262,0.8671003297673678
-8.256499999999999,0.9488027924506153
-8.251,0.9818527563876449
-8.2455,1.003622509347762
-8.24,0.9131699764674699
-8.2345,0.9416867715072356
-8.229,0.9921841645721071
-8.2235,1.039835149259627
-8.218,0.9985622277880254
-8.212499999999999,1.009789727498691
-8.207,0.967884270832122
-8.2015,0.9765816297629193
-8.196,0.9474850107944339
-8.1905,0.9810093761276889
-8.184999999999999,0.9772668762241337
-8.1795,0.9378388490711859
-8.174,0.9457982502745217
-8.1685,0.8928761389622762
-8.163,0.9216564903332781
-8.157499999999999,0.8972511740607986
-8.152000000000001,0.8907149770461388
-8.1465,0.8957752586058754
-8.141,0.8581921257715814
-8.1355,0.8674165973648513
-8.129999999999999,0.9133281102662116
-8.1245,0.9368900462787352
-8.119,0.9851735661612221
-8.1135,0.9810620873939361
-8.108,0.9524925810879232
-8.1025,0.9282453986141852
-8.097,1.0275534242240163
-8.0915,1.0872752888821577
-8.085999999999999,1.0085246571087567
-8.0805,0.9666719117084351
-8.075,0.9537049402116101
-8.0695,1.0546997263413533
-8.064,1.0731486695278931
-8.058499999999999,0.9567094823877037
-8.053,0.9187573706896791
-8.0475,0.9485392361193791
-8.042,1.0213862060730874
-8.0365,1.0565973319262547
-8.030999999999999,1.002831840354053
-8.025500000000001,0.9387876518636364
-8.02,0.9039982161404473
-8.0145,0.9034183922117275
-8.009,0.9191263495534099
-8.003499999999999,0.9686749398258309
-7.998,0.9718903270669135
-7.9925,0.9237649409831684
-7.987,0.8887119489287428
-7.9815,0.9340963491676306
-7.976,0.8840733574989843
-7.9704999999999995,0.7773330433482901
-7.965,0.7727471631847789
-7.959499999999999,0.7813918108493288
-7.954,0.8622508932726202
-7.9485,0.8970403289958095
-7.943,0.9315662083877623
-7.9375,0.8411136755074704
-7.9319999999999995,0.8303605771930301
-7.9265,0.8067459299142592
-7.920999999999999,0.7804430080568783
-7.9155,0.7657892760401409
-7.91,0.7609398395453933
-7.9045,0.8042685004006382
-7.899,0.821294239398502
-7.8934999999999995,0.8739527943795111
-7.888,0.802792584945715
-7.882499999999999,0.8252475843670463
-7.877,0.8368440629414426
-7.8715,0.8719497662621154
-7.866,0.8530264216793504
-7.8605,0.8269870561532057
-7.8549999999999995,0.794358782346154
-7.8495,0.8366332178764536
-7.843999999999999,0.8336813869666072
-7.8385,0.8376347319351515
-7.833,0.8134402607276607
-7.8275,0.827250612484442
-7.822,0.8645174777212522
-7.8165,0.8855492729539075
-7.811,0.8353681474865194
-7.805499999999999,0.7992609301071488
-7.8,0.7996826202371269
-7.7945,0.8434856824885969
-7.789,0.9128009976037391
-7.7835,0.992553143435838
-7.778,1.04189088864327
-7.7725,1.0268154664965548
-7.7669999999999995,0.9749475805092543
-7.7615,0.9230269832557069
-7.756,0.9514383557629781
-7.7505,0.9269276169580037
-7.745,0.9484865248531318
-7.7395,0.9644053272598031
-7.734,1.0011450798341408
-7.7284999999999995,1.0388863464671763
-7.723,1.1488420478589532
-7.717499999999999,1.1555363786723547
-7.712,1.1137890558045278
-7.7065,1.026657332697813
-7.701,1.0212280722743454
-7.6955,1.1647081389993774
-7.6899999999999995,1.084428880504806
-7.6845,1.0397824379933798
-7.678999999999999,1.0506409588403145
-7.6735,1.0650838457920628
-7.668,1.1173734219093412
-7.6625,1.0795267327438112
-7.657,1.1051444081399777
-7.6514999999999995,1.2004463775150171
-7.646,1.2133079264793478
-7.640499999999999,1.1784657794899114
-7.635,1.0876969790121358
-7.6295,1.067139585175706
-7.624,1.0366197620185444
-7.6185,0.9875455731423486
-7.6129999999999995,1.0200157131506586
-7.6075,1.0255503961066206
-7.601999999999999,1.0000908545091958
-7.5965,0.9599775808950336
-7.591,1.0057309599976523
-7.5855,1.0519060292302487
-7.58,1.117320710643094
-7.5745,1.110520957297198
-7.569,1.1821028568609722
-7.5634999999999994,1.2143621518042929
-7.558,1.2198441234940076
-7.5525,1.1610183503620697
-7.547,1.0572298671212217
-7.5415,1.1054606757374612
-7.536,1.0408893745845722
-7.5305,1.0707766625467665
-7.5249999999999995,1.0535400784839137
-7.5195,1.0291874734776811
-7.514,0.9359939547525319
-7.5085,0.9851735661612221
-7.503,1.0238636355867083
-7.4975,1.0828475425173882
-7.492,1.052749409490205
-7.4864999999999995,0.9642999047273086
-7.481,0.9646688835910394
-7.4755,0.9045780400691672
-7.47,0.8222430421909526
-7.4645,0.8197129014110842
-7.459,0.8716862099308791
-7.4535,0.8904514207149022
-7.4479999999999995,0.9554444119977696
-7.4425,0.9538103627441047
-7.436999999999999,0.9908136716496785
-7.4315,0.9437425108908785
-7.426,0.904947018932898
-7.4205,0.8370549080064317
-7.415,0.8824920195115666
-7.4094999999999995,0.8707901184046757
-7.404,0.8962496600021007
-7.398499999999999,0.9277709972179599
-7.393,1.0082083895112732
-7.3875,1.00731229798507
-7.382,1.0746245849828162
-7.3765,1.1850019765045712
-7.3709999999999996,1.2277508134310962
-7.3655,1.3274805291709053
-7.359999999999999,1.2507329255148998
-7.3545,1.2128335250831224
-7.349,1.1186384922992754
-7.3435,1.142042294513057
-7.338,1.1459956394816013
-7.3325,1.1848965539720766
-7.327,1.123487928794023
-7.3214999999999995,1.1384052171419965
-7.316,1.0578624023161889
-7.3105,1.0575988459849526
-7.305,1.1551146885423766
-7.2995,1.2052431027435175
-7.294,1.1209050767479074
-7.2885,1.0681410992344038
-7.2829999999999995,1.0400987055908633
-7.2775,0.9469051868657141
-7.272,0.9873874393436068
-7.266500000000001,1.0285549382827142
-7.260999999999999,1.011002086622378
-7.2555,0.9894431787272499
-7.25,0.950805820568011
-7.2445,0.9200224410796132
-7.238999999999999,0.9533359613478793
-7.233499999999999,0.8975674416582821
-7.228,0.8566107877841638
-7.2225,0.867363886098604
-7.2170000000000005,0.892190892501062
-7.211499999999999,0.9272438845554873
-7.2059999999999995,0.9024168781530296
-7.2005,0.8704211395409449
-7.195,0.8912420897086113
-7.189500000000001,0.8883429700650121
-7.183999999999999,0.9063702231215739
-7.1785,0.8944574769496939
-7.173,0.8635686749288016
-7.1675,0.9538103627441047
-7.161999999999999,0.9319878985177403
-7.156499999999999,1.0480053955279518
-7.151,1.02460159331417
-7.1455,1.0021465938928389
-7.140000000000001,0.9993001855154869
-7.134499999999999,0.9832759605763208
-7.129,0.9236595184506738
-7.1235,0.9270857507567456
-7.118,0.9324622999139657
-7.112500000000001,0.9543374754065772
-7.106999999999999,1.07378120472286
-7.1015,1.1111007812259177
-7.096,1.1162664853181488
-7.0905000000000005,1.1500016957163928
-7.084999999999999,1.1564851814648054
-7.0794999999999995,1.123698773859012
-7.074,1.1551146885423766
-7.0685,1.1496854281189093
-7.063000000000001,1.2040307436198308
-7.057499999999999,1.1770952865674826
-7.052,1.1483149351964808
-7.0465,1.1338720482447324
-7.041,1.1637066249406796
-7.035499999999999,1.1742488781901308
-7.029999999999999,1.3002288045210737
-7.0245,1.343241197778835
-7.019,1.3306959164119878
-7.0135000000000005,1.3589491551205173
-7.007999999999999,1.2689183123702035
-7.0024999999999995,1.3166220083239704
-6.997,1.190325814395544
-6.9915,1.1104155347647033
-6.986000000000001,1.1245948653852154
-6.980499999999999,1.127230428697578
-6.975,1.0961834928779441
-6.9695,1.134399160907205
-6.964,1.123487928794023
-6.958499999999999,1.0513262053015289
-6.952999999999999,1.044790008286869
-6.9475,1.0386755014021873
-6.942,1.044737297020622
-6.9365000000000006,1.1114170488234012
-6.930999999999999,1.1118387389533793
-6.9254999999999995,1.1402501114606505
-6.92,1.1753558147813232
-6.9145,1.2046632788147977
-6.909000000000001,1.2370279962906132
-6.903499999999999,1.232442116127102
-6.898,1.3451915146299833
-6.8925,1.1836841948483898
-6.8870000000000005,1.125543668177666
-6.881499999999999,0.975474693171727
-6.8759999999999994,0.9518073346267089
-6.8705,0.948117545989401
-6.865,1.0795794440100583
-6.859500000000001,1.0608669444922825
-6.853999999999999,0.9123265962075138
-6.8485,0.9412650813772575
-6.843,0.999511030580476
-6.8375,1.0026737065553113
-6.831999999999999,0.9512802219642363
-6.826499999999999,0.925135433905597
-6.821,0.9113777934150632
-6.8155,0.9240812085806519
-6.8100000000000005,0.8757976886981651
-6.804499999999999,0.9436897996246313
-6.7989999999999995,0.9987730728530144
-6.7935,1.109941133368478
-6.788,1.0851141269660203
-6.782500000000001,1.0544361700101172
-6.776999999999999,1.0882768029408556
-6.7715,1.1559053575360856
-6.766,1.083427366446108
-6.7605,1.059549162836101
-6.754999999999999,1.1934884903703795
-6.749499999999999,1.243564193305273
-6.744,1.2921112695189962
-6.7385,1.1809959202697797
-6.7330000000000005,1.1914327509867364
-6.727499999999999,1.1581192307184702
-6.7219999999999995,1.1040901828150325
-6.7165,1.0592328952386174
-6.711,1.0637660641358815
-6.705500000000001,1.0745191624503219
-6.699999999999999,1.166658455850526
-6.6945,1.1735636317289166
-6.689,1.2155745109279799
-6.6835,1.2020277155024348
-6.677999999999999,1.176726307703752
-6.672499999999999,1.0784197961526187
-6.667,1.0012505023666354
-6.6615,1.0217024736705709
-6.656000000000001,0.9585016654401104
-6.650499999999999,0.986596770349898
-6.645,0.9745786016455236
-6.6395,1.0393080365971543
-6.634,1.078472507418866
-6.628500000000001,1.1346627172384414
-6.622999999999999,1.1568014490622889
-6.6175,1.2642797209404446
-6.612,1.3504099299884618
-6.6065000000000005,1.4086031679254327
-6.600999999999999,1.452406230176903
-6.5954999999999995,1.5298917915603698
-6.59,1.463106617225096
-6.5845,1.4517209837156886
-6.579000000000001,1.3480906342735826
-6.573499999999999,1.271079474286341
-6.568,1.3295362685545482
-6.5625,1.2299119753472336
-6.557,1.159700568705888
-6.551499999999999,1.0454752547480834
-6.545999999999999,1.0205428258131313
-6.5405,0.9681478271633583
-6.535,0.9616643414149458
-6.5295000000000005,1.0283968044839724
-6.523999999999999,1.1086233517122968
-6.5184999999999995,1.0036752206140092
-6.513,1.0698805710205632
-6.5075,1.1303931046724136
-6.502000000000001,1.1417260269155736
-6.496499999999999,1.0137957837334823
-6.491,0.9266640606267675
-6.4855,0.9148040257211348
-6.48,1.0089990585049822
-6.474499999999999,1.1815757441984995
-6.468999999999999,1.0968160280729111
-6.4635,1.113209231875808
-6.458,1.1415678931168318
-6.452500000000001,1.11874391483177
-6.446999999999999,1.1270195836325891
-6.4415,1.1614400404920477
-6.436,1.1257018019764078
-6.4305,1.217630250311623
-6.425000000000001,1.1620198644207675
-6.419499999999999,1.1850019765045712
-6.414,1.1620198644207675
-6.4085,1.1512140548400798
-6.4030000000000005,1.111364337557154
-6.397499999999999,1.102719689892604
-6.3919999999999995,0.9957158194106733
-6.3865,0.9574474401151654
-6.381,1.1535860618212064
-6.375500000000001,1.1737744767939056
-6.369999999999999,1.2422464116490917
-6.3645,1.3325408107306418
-6.359,1.417089681791241
-6.3535,1.4433398923823748
-6.348000000000001,1.4710133071621843
-6.342499999999999,1.3452442258962307
-6.337,1.4049133792881248
-6.3315,1.4993719684032083
-6.3260000000000005,1.4558324624829746
-6.320499999999999,1.374340844864716
-6.3149999999999995,1.4034374638332017
-6.3095,1.4091829918541525
-6.304,1.302179121372222
-6.298500000000001,1.1934884903703795
-6.292999999999999,1.0317703255237969
-6.2875,1.0061526501276303
-6.282,1.0156406780521363
-6.2765,1.0817406059261958
-6.270999999999999,1.0804755355362616
-6.265499999999999,1.1885336313431374
-6.26,1.108465217913555
-6.2545,1.2185790531040737
-6.2490000000000006,1.1962294762152368
-6.243499999999999,1.2095127153095453
-6.2379999999999995,1.1539023294186899
-6.2325,1.2002355324500282
-6.227,1.1910110608567583
-6.221500000000001,1.2085639125170946
-6.215999999999999,1.193383067837885
-6.2105,1.2229013769363486
-6.205,1.2280143697623325
-6.1995000000000005,1.1671328572467512
-6.193999999999999,1.145099547955398
-6.1884999999999994,1.0724107118004316
-6.183,1.0831110988486246
-6.1775,1.0128469809410319
-6.172000000000001,1.063449796538398
-6.166499999999999,1.114263457200753
-6.161,1.0868008874859325
-6.1555,0.9866494816161453
-6.15,1.0349857127648794
-6.144500000000001,1.0166421921108342
-6.138999999999999,1.0782089510876296
-6.1335,1.1197454288904678
-6.128,1.1114697600896486
-6.1225000000000005,1.0485852194566716
-6.116999999999999,1.069669725955574
-6.1114999999999995,1.1046700067437523
-6.106,1.019857579351917
-6.1005,1.0727796906641622
-6.095000000000001,0.9585016654401104
-6.089499999999999,0.922658004391976
-6.084,0.8893444841237099
-6.0785,0.9630875456036218
-6.073,0.9450602925470601
-6.067500000000001,1.0171165935070596
-6.061999999999999,1.0392553253309071
-6.0565,1.0562283530625238
-6.051,1.0524858531589685
-6.0455000000000005,1.117320710643094
-6.039999999999999,1.1616508855570367
-6.0344999999999995,1.2262221867099257
-6.029,1.2658610589278625
-6.0235,1.2490461649949876
-6.018000000000001,1.2609589111668675
-6.012499999999999,1.2304917992759534
-6.007,1.1890080327393626
-6.0015,1.173036519066444
-5.996,1.2271709895023764
-5.990499999999999,1.2038198985548416
-5.984999999999999,1.2469377143450975
-5.9795,1.276245178378572
-5.974,1.2847844035106275
-5.968500000000001,1.227961658496085
-5.962999999999999,1.266599016655324
-5.9575,1.3073448254644533
-5.952,1.40596760461307
-5.9465,1.4245219703321041
-5.941000000000001,1.343241197778835
-5.935499999999999,1.3832490488605025
-5.93,1.2991218679298813
-5.9245,1.2740313051961873
-5.9190000000000005,1.3620591198291054
-5.913499999999999,1.3726540843448038
-5.9079999999999995,1.3112981704329973
-5.9025,1.2463578904163777
-5.897,1.2391891582067507
-5.891500000000001,1.2620131364918128
-5.885999999999999,1.1980216592676434
-5.8805,1.1126294079470882
-5.875,1.0600235642323264
-5.8695,1.1544821533474097
-5.864000000000001,1.1576975405884922
-5.858499999999999,1.1612819066933058
-5.853,1.220318524890233
-5.8475,1.3674883802525728
-5.8420000000000005,1.2967498609487547
-5.836499999999999,1.2362900385631517
-5.8309999999999995,1.1568014490622889
-5.8255,1.1128929642783245
-5.82,1.2128862363493698
-5.814500000000001,1.186003490563269
-5.808999999999999,1.2025021168986603
-5.8035,1.2337598977832833
-5.798,1.3083990507893983
-5.7925,1.2975405299424636
-5.786999999999999,1.3666449999926167
-5.781499999999999,1.3715998590198588
-5.776,1.3117198605629754
-5.7705,1.2482554960012788
-5.765000000000001,1.3117725718292228
-5.759499999999999,1.2779846501647316
-5.754,1.2292267288860192
-5.7485,1.26475412233667
-5.743,1.2618022914268237
-5.737500000000001,1.31182528309547
-5.731999999999999,1.3372321134266476
-5.7265,1.307924649393173
-5.721,1.2921639807852434
-5.7155000000000005,1.3794011264244528
-5.709999999999999,1.4260505970532746
-5.7044999999999995,1.5109684469776048
-5.699,1.5215634114933032
-5.6935,1.484296546256493
-5.688000000000001,1.6087478458662654
-5.682499999999999,1.7399988988219337
-5.677,1.7838546723396513
-5.6715,1.8199618897190217
-5.666,1.792868298867932
-5.660500000000001,1.8262345304024452
-5.654999999999999,1.8971311835050053
-5.6495,1.786859214515745
-5.644,1.690924709945738
-5.6385000000000005,1.6891325268933313
-5.632999999999999,1.7986665381551303
-5.6274999999999995,1.7036808363775742
-5.622,1.718071012063075
-5.6165,1.7694117853879028
-5.611000000000001,1.7810609752285465
-5.605499999999999,1.731406962423631
-5.6,1.6856535833210124
-5.5945,1.6325733382100251
-5.589,1.5504491853967999
-5.583500000000001,1.5475500657532006
-5.577999999999999,1.440915174135001
-5.5725,1.362006408562858
-5.567,1.3372321134266476
-5.5615000000000006,1.3193102829025805
-5.555999999999999,1.3212078884874816
-5.5504999999999995,1.3888364430827118
-5.545,1.4612090116401948
-5.5395,1.4975797853508017
-5.534000000000001,1.5799147832290161
-5.528499999999999,1.6433264365244655
-5.523,1.5302607704241005
-5.5175,1.5437548545833983
-5.5120000000000005,1.4351696461140502
-5.506499999999999,1.3120361281604591
-5.5009999999999994,1.3429249301813513
-5.4955,1.483084187132806
-5.49,1.505064785157912
-5.484500000000001,1.4517736949819358
-5.478999999999999,1.431637991275484
-5.4735,1.4486637302733476
-5.468,1.5435440095184092
-5.4625,1.5827084803401206
-5.457000000000001,1.4982123205457687
-5.451499999999999,1.3974283794810145
-5.446,1.4218864070197414
-5.4405,1.3544686974895004
-5.4350000000000005,1.3552593664832093
-5.429499999999999,1.3256883461184985
-5.4239999999999995,1.2808310585420832
-5.4185,1.3259519024497348
-5.413,1.2649122561354118
-5.407500000000001,1.2614860238293402
-5.401999999999999,1.3666449999926167
-5.3965,1.3805080630156452
-5.391,1.344506268168769
-5.3855,1.4134526044201803
-5.380000000000001,1.4531441879043645
-5.374499999999999,1.4676924973886072
-5.369,1.3956361964286077
-5.3635,1.3496192609947528
-5.3580000000000005,1.303602325560898
-5.352499999999999,1.3849358093804147
-5.3469999999999995,1.3764492955146066
-5.3415,1.4836640110615258
-5.336,1.6036875643065287
-5.330500000000001,1.6974609069603979
-5.324999999999999,1.8133202701718676
-5.3195,1.8221230516351594
-5.314,1.8285011148510772
-5.3085,1.7580788631447426
-5.303000000000001,1.5948320715769897
-5.297499999999999,1.415455632537576
-5.292,1.4217809844872469
-5.2865,1.4725419338833547
-5.281000000000001,1.6504951687340925
-5.275499999999999,1.622241930025563
-5.27,1.5520305233842175
-5.2645,1.5075422146715332
-5.259,1.4523535189106556
-5.253500000000001,1.560569748516273
-5.247999999999999,1.7044715053712831
-5.2425,1.6914518226082107
-5.237,1.6769035131239678
-5.2315000000000005,1.5902989026797256
-5.225999999999999,1.4564649976779416
-5.2204999999999995,1.4780239055730695
-5.215,1.4126619354264716
-5.2095,1.4128200692252133
-5.204000000000001,1.3672775351875837
-5.198499999999999,1.3738137322022435
-5.193,1.4089721467891636
-5.1875,1.5901407688809837
-5.182,1.546390417895761
-5.176500000000001,1.4862468631076415
-5.170999999999999,1.433482885594138
-5.1655,1.5090181301264562
-5.16,1.4536185893005897
-5.1545000000000005,1.3795592602231945
-5.148999999999999,1.3821421122693103
-5.1434999999999995,1.3848830981141675
-5.138,1.4245746815983513
-5.1325,1.465373201673728
-5.127000000000001,1.4883553137575318
-5.121499999999999,1.428159047703165
-5.116,1.4563068638791998
-5.1105,1.443129047317386
-5.105,1.5087018625289728
-5.099500000000001,1.4321123926717092
-5.093999999999999,1.3956361964286077
-5.0885,1.2679167983115054
-5.083,1.1730892303326912
-5.077500000000001,1.1712443360140372
-5.071999999999999,1.3478797892085934
-5.0665,1.5042214048979559
-5.061,1.5349520731201063
-5.0555,1.4596803849190243
-5.050000000000001,1.3316974304706857
-5.044499999999999,1.2833084880557044
-5.039,1.125543668177666
-5.0335,1.0952874013517406
-5.0280000000000005,1.0832692326473663
-5.022499999999999,1.1851073990370657
-5.0169999999999995,1.274400284059918
-5.0115,1.4491908429358202
-5.006,1.417722216986208
-5.000500000000001,1.4576773568016286
-4.994999999999999,1.5097033765876706
-4.9895,1.4583098919965956
-4.984,1.3770291194433264
-4.9785,1.3503045074559672
-4.973000000000001,1.343662887908813
-4.967499999999999,1.4275792237744451
-4.962,1.4771805253131134
-4.9565,1.4094992594516362
-4.9510000000000005,1.4844019687889876
-4.945499999999999,1.4676924973886072
-4.9399999999999995,1.4814501378791411
-4.9345,1.460471053912733
-4.929,1.581548832482681
-4.923500000000001,1.480817602684174
-4.917999999999999,1.4507194696569907
-4.9125,1.3617955634978691
-4.907,1.2404015173304377
-4.9015,1.2315460246008987
-4.896000000000001,1.1827353920559391
-4.890499999999999,1.194015603032852
-4.885,1.2389256018755144
-4.8795,1.299701691858601
-4.8740000000000006,1.3090842972506127
-4.868499999999999,1.3774508095733045
-4.8629999999999995,1.3049201072170795
-4.8575,1.2765087347098083
-4.852,1.317359966051432
-4.846500000000001,1.314091867544102
-4.840999999999999,1.2101979617707597
-4.8355,1.314091867544102
-4.83,1.4502450682607655
-4.8245000000000005,1.5091235526589508
-4.819000000000001,1.5430168968559368
-4.8134999999999994,1.603740275572776
-4.808,1.59040432521222
-4.8025,1.4568339765416725
-4.797000000000001,1.4844019687889876
-4.791499999999999,1.4737015817407944
-4.786,1.5550877768265583
-4.7805,1.5173465101935228
-4.775,1.4930466164535376
-4.769500000000001,1.5097560878539178
-4.763999999999999,1.6494409434091475
-4.7585,1.6353143240548826
-4.753,1.6561879854887962
-4.7475000000000005,1.525411333929353
-4.741999999999999,1.4715404198246569
-4.7364999999999995,1.4584680257953373
-4.731,1.4375416530951766
-4.7255,1.3222094025461795
-4.720000000000001,1.3478797892085934
-4.714499999999999,1.3824056686005464
-4.709,1.5088599963277145
-4.7035,1.6556081615600764
-4.698,1.715382737484465
-4.692500000000001,1.7350440397946916
-4.686999999999999,1.6902921747507709
-4.6815,1.597731191220589
-4.676,1.438226899556391
-4.6705000000000005,1.4166152803950158
-4.664999999999999,1.3274805291709053
-4.6594999999999995,1.3570515495356161
-4.654,1.3296416910870428
-4.6485,1.4417585543949571
-4.643000000000001,1.4294768293593463
-4.637499999999999,1.4497179555982929
-4.632,1.5290484113004137
-4.6265,1.523777284675688
-4.621,1.422624364747203
-4.615500000000001,1.4432871811161276
-4.609999999999999,1.5236191508769463
-4.6045,1.5220378128895284
-4.599,1.595886296901935
-4.593500000000001,1.5979420362855778
-4.587999999999999,1.493942707979741
-4.5825,1.4070745412042625
-4.577,1.5038524260342252
-4.5715,1.486984820835103
-4.566000000000001,1.5388527068224034
-4.560499999999999,1.56715865679718
-4.555,1.5334234463989358
-4.5495,1.470538905765959
-4.5440000000000005,1.5051174964241594
-4.538500000000001,1.571480980629455
-4.5329999999999995,1.5621510865036907
-4.5275,1.442549223388666
-4.522,1.3633769014852868
-4.516500000000001,1.3530454933008245
-4.510999999999999,1.2548444042821858
-4.5055,1.3046038396195958
-4.5,1.4009073230533333
-4.4945,1.4909381658036474
-4.489000000000001,1.4323232377366983
-4.483499999999999,1.4786037295017893
-4.478,1.4069164074055205
-4.4725,1.3608467607054184
-4.4670000000000005,1.2566365873345926
-4.461499999999999,1.1737744767939056
-4.4559999999999995,1.2344978555107449
-4.4505,1.345296937162478
-4.445,1.313248487284146
-4.439500000000001,1.334227571250554
-4.433999999999999,1.331328451606955
-4.4285,1.2513127494436196
-4.423,1.2853642274393473
-4.4175,1.1920125749154562
-4.412000000000001,1.2045578562823032
-4.406499999999999,1.146944442274052
-4.401,1.2319150034646293
-4.3955,1.1412516255193483
-4.390000000000001,1.2827813753932318
-4.384499999999999,1.3493557046635165
-4.379,1.3260573249822294
-4.3735,1.2752963755861215
-4.368,1.2745584178586598
-4.362500000000001,1.1459429282153542
-4.356999999999999,0.98617508021992
-4.3515,1.063660641603387
-4.346,1.1583300757834594
-4.3405000000000005,1.0981865209953399
-4.335000000000001,1.1168463092468688
-4.3294999999999995,1.2181573629740956
-4.324,1.1193237387604897
-4.3185,1.1338193369784852
-4.313000000000001,1.0812662045299706
-4.307499999999999,1.0720417329367007
-4.302,0.9605574048237534
-4.2965,0.9676207145008858
-4.291,1.0187506427607245
-4.285500000000001,1.0587057825761448
-4.279999999999999,1.0451062758843526
-4.2745,1.106462189796159
-4.269,1.1649189840643666
-4.2635000000000005,1.1397757100644252
-4.257999999999999,1.2631727843492524
-4.2524999999999995,1.267653241980269
-4.247,1.2702360940263848
-4.2415,1.2297011302822447
-4.236000000000001,1.2813054599383087
-4.230499999999999,1.287103699225507
-4.225,1.3458767610911977
-4.2195,1.3109291915692667
-4.214,1.2953793680263261
-4.208500000000001,1.1478932450665027
-4.202999999999999,1.187057715888214
-4.1975,1.2652285237328953
-4.192,1.25879774925073
-4.1865000000000006,1.3137228886803711
-4.180999999999999,1.4197779563698512
-4.1754999999999995,1.3965849992210584
-4.17,1.2916895793890182
-4.1645,1.2613806012968456
-4.159000000000001,1.200182821183781
-4.153499999999999,1.3990097174684322
-4.148,1.5043795386966976
-4.1425,1.6862334072497323
-4.1370000000000005,1.658243724872439
-4.131500000000001,1.6751640413378084
-4.1259999999999994,1.5536645726378824
-4.1205,1.5211417213633251
-4.115,1.5238299959419352
-4.109500000000001,1.5758560157279773
-4.103999999999999,1.591247705472176
-4.0985,1.6425357675307566
-4.093,1.5758560157279773
-4.0875,1.5102832005163904
-4.082000000000001,1.6352616127886352
-4.076499999999999,1.507700348470275
-4.071,1.5473392206882117
-4.0655,1.3987461611371959
-4.0600000000000005,1.3867279924328215
-4.054500000000001,1.2971188398124855
-4.0489999999999995,1.4761262999881681
-4.0435,1.442338378323677
-4.038,1.465584046738717
-4.032500000000001,1.387255105095294
-4.026999999999999,1.4028576399044819
-4.0215,1.4028049286382347
-4.016,1.426946688579478
-4.0105,1.4771805253131134
-4.005000000000001,1.448927286604584
-3.9994999999999994,1.4459227444284903
-3.9939999999999998,1.331960986801922
-3.9885,1.3382863387515929
-3.9830000000000005,1.3254775010535096
-3.977499999999999,1.4583098919965956
-3.9719999999999995,1.2946941215651118
-3.9665,1.2852060936406056
-3.9610000000000003,1.2228486656701014
-3.9555000000000007,1.2753490868523687
-3.9499999999999993,1.1871104271544615
-3.9444999999999997,1.303602325560898
-3.939,1.2497841227224493
-3.9335000000000004,1.2995435580598593
-3.928000000000001,1.2805147909445997
-3.9224999999999994,1.1582246532509648
-3.917,1.1733000753976803
-3.9115,1.216839581317914
-3.9060000000000006,1.28262324159449
-3.900499999999999,1.3313811628732022
-3.8949999999999996,1.3569461270031216
-3.8895,1.166658455850526
-3.8840000000000003,1.192592398844176
-3.8785000000000007,1.07109293014425
-3.8729999999999993,1.16850335016918
-3.8674999999999997,1.2060337717372265
-3.862,1.2795132768859019
-3.8565000000000005,1.2126753912843806
-3.851000000000001,1.3407110569989666
-3.8454999999999995,1.2719755658125442
-3.84,1.2611697562318567
-3.8345000000000002,1.2065081731334517
-3.8290000000000006,1.2685493335064726
-3.8234999999999992,1.290846199129062
-3.8179999999999996,1.3858846121728654
-3.8125,1.3585801762567864
-3.8070000000000004,1.2405596511291794
-3.8015000000000008,1.2195805671627715
-3.7959999999999994,1.1624415545507456
-3.7904999999999998,1.2760870445798302
-3.785,1.2089328913808255
-3.7795000000000005,1.3005977833848044
-3.774000000000001,1.077892683490146
-3.7684999999999995,1.0752571201777834
-3.763,1.1856872229657855
-3.7575000000000003,1.2756653544498522
-3.7520000000000007,1.2211619051501892
-3.7464999999999993,1.2818852838670285
-3.7409999999999997,1.2311243344709206
-3.7355,1.2362900385631517
-3.7300000000000004,1.1639701812719159
-3.724500000000001,1.0688263456956182
-3.7189999999999994,1.0947075774230208
-3.7135,1.0860102184922236
-3.708,1.1809432090035323
-3.7025000000000006,1.1743543007226254
-3.696999999999999,1.3086098958543875
-3.6914999999999996,1.20039366624877
-3.686,1.1545875758799042
-3.6805000000000003,1.045791522345567
-3.6750000000000007,1.0140593400647187
-3.6694999999999993,0.9319351872514932
-3.6639999999999997,1.0901744085257568
-3.6585,0.9979296925930581
-3.6530000000000005,0.9369954688112297
-3.647500000000001,0.9556025457965114
-3.6419999999999995,1.0649784232595685
-3.6365,0.9713105031381937
-3.6310000000000002,0.9124320187400083
-3.6255000000000006,1.1199562739554567
-3.619999999999999,1.1992340183913304
-3.6144999999999996,1.1741434556576364
-3.609,1.0594437403036066
-3.6035000000000004,1.0460023674105559
-3.5980000000000008,1.1151068374607092
-3.5924999999999994,1.2005518000475117
-3.5869999999999997,1.1138944783370224
-3.5815,1.161492751758295
-3.5760000000000005,1.1186912035655228
-3.570500000000001,1.0938114858968175
-3.5649999999999995,0.9979296925930581
-3.5595,1.1775169766974607
-3.5540000000000003,1.182260990659714
-3.5485000000000007,1.0950238450205043
-3.5429999999999993,1.0536455010164083
-3.5374999999999996,1.10625134473117
-3.532,1.1676599699092238
-3.5265000000000004,1.2251679613849806
-3.521000000000001,1.3558391904119291
-3.5154999999999994,1.2169450038504086
-3.51,1.1947008494940663
-3.5045,1.129075323016232
-3.4990000000000006,1.2139931729405622
-3.493499999999999,1.1739326105926473
-3.4879999999999995,1.1843694413096042
-3.4825,1.060761521959788
-3.4770000000000003,1.1380362382782656
-3.4715000000000007,1.1410407804543592
-3.4659999999999993,1.1220120133390998
-3.4604999999999997,1.0697224372218215
-3.455,1.1058823658674393
-3.4495000000000005,1.0874334226808995
-3.444000000000001,1.0528548320226994
-3.4384999999999994,1.177358842898719
-3.433,1.2452509538251852
-3.4275,1.237186130089355
-3.4220000000000006,1.1457847944166124
-3.416499999999999,1.2405596511291794
-3.4109999999999996,1.2567420098670872
-3.4055,1.2661246152590986
-3.4000000000000004,1.137245569284557
-3.3945000000000007,1.2715538756825662
-3.3889999999999993,1.3540470073595223
-3.3834999999999997,1.3618482747641163
-3.378,1.3203645082275255
-3.3725000000000005,1.4612090116401948
-3.367000000000001,1.4449212303697925
-3.3614999999999995,1.5105467568476267
-3.356,1.5010587289231205
-3.3505000000000003,1.3933169007137285
-3.3450000000000006,1.27397859392994
-3.3394999999999992,1.2281725035610742
-3.3339999999999996,1.3388134514140653
-3.3285,1.3732339082735237
-3.3230000000000004,1.4348006672503193
-3.317500000000001,1.3427140851163624
-3.3119999999999994,1.249098876261235
-3.3064999999999998,1.181892011795983
-3.301,1.3120361281604591
-3.2955000000000005,1.2577962351920322
-3.290000000000001,1.3814041545418485
-3.2844999999999995,1.3383917612840872
-3.279,1.3507261975859453
-3.2735000000000003,1.2331800738545635
-3.2680000000000007,1.094496732358032
-3.2624999999999993,1.042101733708259
-3.2569999999999997,1.1535860618212064
-3.2515,1.181892011795983
-3.2460000000000004,1.091439478915691
-3.240500000000001,1.0861156410247181
-3.2349999999999994,1.0190141990919608
-3.2295,1.0329826846474837
-3.224,0.9910772279809148
-3.2185000000000006,1.0237055017879666
-3.212999999999999,1.0048875797376962
-3.2074999999999996,1.020279269481895
-3.202,0.9507531093017638
-3.1965000000000003,1.054225324945128
-3.1910000000000007,1.1200089852217041
-3.1854999999999993,1.0969214506054057
-3.1799999999999997,1.148789336592706
-3.1745,1.2357102146344319
-3.1690000000000005,1.1141580346682587
-3.163500000000001,1.1095194432385
-3.1579999999999995,1.210883208231974
-3.1525,1.2696035588314178
-3.1470000000000002,1.2808837698083306
-3.1415000000000006,1.1954388072215278
-3.1359999999999992,1.1972837015401818
-3.1304999999999996,1.274821974189896
-3.125,1.44708239228593
-3.1195000000000004,1.38541021077664
-3.1140000000000008,1.36158471843288
-3.1084999999999994,1.363218767686545
-3.1029999999999998,1.4684304551160687
-3.0975,1.4651096453424917
-3.0920000000000005,1.487353799698834
-3.086500000000001,1.4370672516989513
-3.0809999999999995,1.4660584481349423
-3.0755,1.469484680441014
-3.0700000000000003,1.5378511927637055
-3.0645000000000007,1.5727987622856365
-3.0589999999999993,1.47897270836552
-3.0534999999999997,1.3600033804454623
-3.048,1.2882106358166991
-3.0425000000000004,1.344506268168769
-3.037000000000001,1.2927965159802106
-3.0314999999999994,1.3348073951792738
-3.026,1.3242124306635754
-3.0205,1.3069231353344752
-3.0150000000000006,1.192961377707907
-3.009500000000001,1.086326486089707
-3.0039999999999996,1.0506409588403145
-2.9985,1.1104682460309507
-2.9930000000000003,1.1518465900350467
-2.9875000000000007,1.0606033881610462
-2.9819999999999993,1.0119508894148284
-2.9764999999999997,0.9946615940857282
-2.971,0.9951359954819535
-2.9655000000000005,0.9479594121906592
-2.960000000000001,0.9994583193142287
-2.9544999999999995,1.0333516635112145
-2.949,1.0977648308653618
-2.9435000000000002,1.0213862060730874
-2.9380000000000006,1.0002489883079375
-2.932499999999999,1.0025682840228167
-2.9269999999999996,1.189904124265566
-2.9215,1.3279022193008834
-2.9160000000000004,1.2330219400558218
-2.9105000000000008,1.0783143736201242
-2.9049999999999994,0.9562350809914785
-2.8994999999999997,0.9436897996246313
-2.894,0.9559188133939949
-2.8885000000000005,1.021122649741851
-2.883000000000001,1.013532227402246
-2.8774999999999995,1.0016721924966134
-2.872,1.1100992671672198
-2.8665000000000003,1.1434127874354858
-2.8610000000000007,1.0862210635572127
-2.8554999999999993,1.0947075774230208
-2.8499999999999996,1.061815747284733
-2.8445,1.1087287742447913
-2.8390000000000004,1.0605506768947988
-2.833500000000001,1.055437684068815
-2.8279999999999994,1.0116873330835923
-2.8225,0.9942399039557501
-2.817,1.0031481079515367
-2.8115000000000006,1.1212740556116383
-2.806000000000001,1.2420355665841025
-2.8004999999999995,1.2369225737581186
-2.795,1.2262221867099257
-2.7895000000000003,1.237607820219333
-2.7840000000000007,1.2481500734687843
-2.7784999999999993,1.2741367277286817
-2.7729999999999997,1.4677452086548544
-2.7675,1.5157124609398578
-2.7620000000000005,1.4874592222313285
-2.756500000000001,1.3653272183364353
-2.7509999999999994,1.3967431330198001
-2.7455,1.4196198225711094
-2.74,1.5393271082186288
-2.7345000000000006,1.5617293963737127
-2.728999999999999,1.6327841832750143
-2.7234999999999996,1.6303067537613931
-2.718,1.5775954875141367
-2.7125000000000004,1.5483934460131568
-2.7070000000000007,1.5764885509229445
-2.7014999999999993,1.5816542550151755
-2.6959999999999997,1.4598912299840132
-2.6905,1.3090842972506127
-2.6850000000000005,1.3034441917621562
-2.679500000000001,1.2847316922443803
-2.6739999999999995,1.2465160242151194
-2.6685,1.2833084880557044
-2.6630000000000003,1.3522021130408683
-2.6575000000000006,1.3058161987432828
-2.6519999999999992,1.29453598776637
-2.6464999999999996,1.2697616926301596
-2.641,1.2236920459300573
-2.6355000000000004,1.2126226800181334
-2.630000000000001,1.2486771861312569
-2.6244999999999994,1.2671261293177964
-2.6189999999999998,1.0767330356327065
-2.6135,1.0184870864294882
-2.6080000000000005,1.0068906078550919
-2.602500000000001,1.0007761009704101
-2.5969999999999995,0.99213145330586
-2.5915,1.0349330014986322
-2.5860000000000003,1.0036752206140092
-2.5805000000000007,0.9738933551843093
-2.5749999999999993,1.000354410840432
-2.5694999999999997,0.949751595243066
-2.564,0.9574474401151654
-2.5585000000000004,1.0630808176746671
-2.553000000000001,1.1596478574396407
-2.5474999999999994,1.110520957297198
-2.542,1.062659127544689
-2.5365,1.097395852001631
-2.5310000000000006,1.1324488440560565
-2.525500000000001,1.1332922243160126
-2.5199999999999996,1.091228633850702
-2.5145,1.0692480358255962
-2.5090000000000003,1.0927572605718725
-2.5035000000000007,1.0707239512805193
-2.4979999999999993,1.0866427536871908
-2.4924999999999997,1.0640296204671178
-2.487,1.086695464953438
-2.4815000000000005,1.028080536886489
-2.476000000000001,0.9956103968781789
-2.4704999999999995,1.0078921219137897
-2.465,1.0469511702030065
-2.4595000000000002,1.1006112392427136
-2.4540000000000006,1.0385700788696928
-2.4484999999999992,0.9275601521529708
-2.4429999999999996,0.8654662805137029
-2.4375,0.9452711376120492
-2.4320000000000004,1.0253922623078788
-2.4265000000000008,1.0905960986557348
-2.4209999999999994,0.9986149390542726
-2.4154999999999998,1.0361980718885664
-2.41,0.9958739532094151
-2.4045000000000005,0.9666719117084351
-2.399000000000001,0.937469870207455
-2.3934999999999995,0.9963483546056404
-2.388,0.9677788482996276
-2.3825000000000003,0.925135433905597
-2.3770000000000007,0.8794347660692258
-2.3714999999999993,0.9283508211466797
-2.3659999999999997,1.0674558527731894
-2.3605,1.087538845213394
-2.3550000000000004,1.1268614498338474
-2.349500000000001,1.073728493456613
-2.3439999999999994,1.0224404313980324
-2.3385,0.9748421579767599
-2.333,1.0662434936495024
-2.3275000000000006,1.0697224372218215
-2.322000000000001,1.0625537050121947
-2.3164999999999996,1.0432086702994514
-2.311,1.040678529519583
-2.3055000000000003,0.9753692706392324
-2.3000000000000007,1.0157461005846309
-2.2944999999999993,1.1207469429491657
-2.2889999999999997,1.1280738089575342
-2.2835,1.088540359272092
-2.2780000000000005,0.9814837775239141
-2.272500000000001,1.0155879667858891
-2.2669999999999995,1.0823204298549156
-2.2615,1.102719689892604
-2.2560000000000002,0.9780575452178425
-2.2505000000000006,0.9247664550418663
-2.245000000000001,0.9056849766603595
-2.2394999999999996,1.0891201832008117
-2.234,1.0807918031337453
-2.2285000000000004,1.0983973660603288
-2.2230000000000008,1.0463713462742867
-2.2174999999999994,1.0610250782910242
-2.2119999999999997,0.9080042723752388
-2.2065,0.8431694148911134
-2.2010000000000005,0.8852857166226712
-2.195500000000001,0.9152257158511129
-2.1899999999999995,0.9828542704463428
-2.1845,1.0131632485385154
-2.1790000000000003,1.0763113455027284
-2.1735000000000007,1.1585936321146957
-2.1679999999999993,1.1497381393851565
-2.1624999999999996,1.1037212039513018
-2.157,1.0645567331295904
-2.1515000000000004,0.9516492008279671
-2.146000000000001,1.0337733536411926
-2.1404999999999994,1.1390377523369635
-2.135,1.1610183503620697
-2.1295,1.0497975785803584
-2.1240000000000006,1.1540604632174316
-2.118500000000001,1.195860497351506
-2.1129999999999995,1.079684866542553
-2.1075,0.9483811023206372
-2.1020000000000003,0.9646161723247921
-2.0965000000000007,1.0214389173393346
-2.0909999999999993,0.993607368760783
-2.0854999999999997,0.9578691302451434
-2.08,0.9164380749747998
-2.0745000000000005,1.1269141611000946
-2.069000000000001,1.259430284445697
-2.0634999999999994,1.33565077543923
-2.058,1.1212740556116383
-2.0525,1.1638647587394215
-2.0470000000000006,1.286102185166809
-2.041500000000001,1.3363887331666915
-2.0359999999999996,1.2130970814143587
-2.0305,1.2112521870957047
-2.0250000000000004,1.2681276433764943
-2.0195000000000007,1.277879227632237
-2.0139999999999993,1.3231582053386304
-2.0084999999999997,1.2596938407769334
-2.003,1.3055526424120465
-1.9975000000000005,1.1879538074144176
-1.9920000000000009,1.1221701471378416
-1.9864999999999995,1.097817542131609
-1.9809999999999999,1.2755599319173576
-1.9755000000000003,1.3588437325880227
-1.9700000000000006,1.4837694335940204
-1.9644999999999992,1.4151393649400925
-1.9589999999999996,1.478551018235542
-1.9535,1.4403353502062812
-1.9480000000000004,1.4630539059588485
-1.9425000000000008,1.4234150337409117
-1.9369999999999994,1.3645365493427264
-1.9314999999999998,1.3198901068313003
-1.9260000000000002,1.231018911938426
-1.9205000000000005,1.3033387692296619
-1.915000000000001,1.3263208813134657
-1.9094999999999995,1.3042875720221123
-1.904,1.2136769053430785
-1.8985000000000003,1.175092258450087
-1.8930000000000007,1.1172679993768468
-1.8874999999999993,1.1895878566680824
-1.8819999999999997,1.1491056041901895
-1.8765,1.1186384922992754
-1.8710000000000004,1.0843761692385587
-1.8655000000000008,1.1050916968737303
-1.8599999999999994,1.0039387769452455
-1.8544999999999998,1.0021465938928389
-1.8490000000000002,0.9363102223500154
-1.8435000000000006,0.8714753648658901
-1.838000000000001,0.911957617343783
-1.8324999999999996,0.9184938143584428
-1.827,0.9125901525387501
-1.8215000000000003,0.8001043103671049
-1.8160000000000007,0.7691627970799655
-1.8104999999999993,0.7250434672310118
-1.8049999999999997,0.8947737445471775
-1.7995,0.8943520544171994
-1.7940000000000005,0.9444804686183401
-1.7885000000000009,0.8797510336667093
-1.7829999999999995,0.9141714905261678
-1.7774999999999999,0.9182829692934538
-1.7720000000000002,0.921603779067031
-1.7665000000000006,0.7810228319855981
-1.761000000000001,0.8448561754110255
-1.7554999999999996,0.8243514928408429
-1.75,0.8005787117633303
-1.7445000000000004,0.7521370580821016
-1.7390000000000008,0.688883538585394
-1.7334999999999994,0.6970010735874714
-1.7279999999999998,0.7118656506691977
-1.7225000000000001,0.761888642337844
-1.7170000000000005,0.7822879023755323
-1.711500000000001,0.874954308438209
-1.7059999999999995,0.9414759264422465
-1.7005,1.1416733156493264
-1.6950000000000003,1.0604979656285516
-1.6895000000000007,0.9903919815197004
-1.6839999999999993,0.9859642351549309
-1.6784999999999997,1.0845870143035476
-1.673,1.0507990926390562
-1.6675000000000004,0.9566567711214565
-1.6620000000000008,0.9194426171508934
-1.6564999999999994,0.9775831438216172
-1.6509999999999998,1.1860562018295162
-1.6455000000000002,1.146101062014096
-1.6400000000000006,1.1320798651923258
-1.634500000000001,1.02728986789278
-1.6289999999999996,1.0528021207564522
-1.6235,1.0647148669283322
-1.6180000000000003,1.102139865963884
-1.6125000000000007,0.9416340602409883
-1.6069999999999993,0.8799618787316983
-1.6014999999999997,0.8295699081993213
-1.596,0.9088476526351948
-1.5905000000000005,0.9113777934150632
-1.5850000000000009,0.947906700924412
-1.5794999999999995,0.8610385341489333
-1.5739999999999998,0.8088016692979022
-1.5685000000000002,0.8874468785388087
-1.5630000000000006,0.9348870181613395
-1.557500000000001,0.978584657880315
-1.5519999999999996,0.9380496941361749
-1.5465,0.9768978973604029
-1.5410000000000004,0.8630942735325763
-1.5355000000000008,0.8161812465725181
-1.5299999999999994,0.8129658593314355
-1.5244999999999997,0.8189749436836227
-1.5190000000000001,0.780390296790631
-1.5135000000000005,0.903102124614244
-1.508000000000001,0.9359939547525319
-1.5024999999999995,1.082583986186152
-1.4969999999999999,1.134820851037183
-1.4915000000000003,1.0080502557125315
-1.4860000000000007,1.0370414521485225
-1.480500000000001,1.0523277193602267
-1.4749999999999996,1.0024628614903224
-1.4695,0.984119340836277
-1.4640000000000004,1.0423652900394953
-1.4585000000000008,1.0228621215280105
-1.4529999999999994,1.2395054258042342
-1.4474999999999998,1.171824159942757
-1.4420000000000002,1.1447832803579145
-1.4365000000000006,1.0187506427607245
-1.431000000000001,1.0610250782910242
-1.4254999999999995,1.113630922005786
-1.42,1.2039780323535834
-1.4145000000000003,1.1230662386640449
-1.4090000000000007,1.1262816259051276
-1.4034999999999993,1.1597532799721353
-1.3979999999999997,1.0684046555656401
-1.3925,1.0055728261989105
-1.3870000000000005,1.0035697980815148
-1.3815000000000008,1.2061391942697208
-1.3759999999999994,1.2058756379384847
-1.3704999999999998,1.1626523996157345
-1.3650000000000002,1.0492177546516386
-1.3595000000000006,1.2224269755401234
-1.354000000000001,1.18041609634106
-1.3484999999999996,1.1761464837750322
-1.343,1.0824785636536574
-1.3375000000000004,1.1126821192133354
-1.3320000000000007,1.0160096569158672
-1.3264999999999993,0.9863332140186617
-1.3209999999999997,0.9543374754065772
-1.3155000000000001,1.0233365229242357
-1.3100000000000005,1.1072001475236208
-1.3045000000000009,1.1139471896032695
-1.2989999999999995,1.1369293016870734
-1.2934999999999999,1.030979656530088
-1.2880000000000003,0.9881253970710684
-1.2825000000000006,0.9503841304380329
-1.277000000000001,1.1365076115570953
-1.2714999999999996,1.0687736344293708
-1.266,1.0614467684210023
-1.2605000000000004,0.8590355060315376
-1.2550000000000008,0.846595647197185
-1.2494999999999994,0.8539225132055537
-1.2439999999999998,0.8755868436331761
-1.2385000000000002,0.7794414939981804
-1.2330000000000005,0.7457589948661836
-1.227500000000001,0.7914596627025549
-1.2219999999999995,0.7067526578432138
-1.2165,0.7220389250549182
-1.2110000000000003,0.773379698379746
-1.2055000000000007,0.9210766664045583
-1.200000000000001,0.8894499066562044
-1.1944999999999997,0.9077934273102498
-1.189,0.7943060710799067
-1.1835000000000004,0.9512802219642363
-1.1780000000000008,0.9523344472891815
-1.1724999999999994,0.9894431787272499
-1.1669999999999998,0.9655122638509955
-1.1615000000000002,1.0628699726096782
-1.1560000000000006,0.9484865248531318
-1.150500000000001,0.9864913478174034
-1.1449999999999996,1.0424180013057425
-1.1395,1.042101733708259
-1.1340000000000003,1.0145864527271913
-1.1285000000000007,1.0355655366935992
-1.1229999999999993,1.065927226052019
-1.1174999999999997,0.9622968766099129
-1.112,0.9534940951466211
-1.1065000000000005,0.986596770349898
-1.1010000000000009,1.0895418733307898
-1.0954999999999995,0.9973498686643383
-1.0899999999999999,0.9953468405469426
-1.0845000000000002,1.0053092698676742
-1.0790000000000006,1.076416768035223
-1.073500000000001,1.0664543387144916
-1.0679999999999996,1.109097753108522
-1.0625,0.9525452923541705
-1.0570000000000004,0.9023114556205352
-1.0515000000000008,0.94832839105439
-1.0459999999999994,0.948960926249357
-1.0404999999999998,1.051378916567776
-1.0350000000000001,1.161123772894564
-1.0295000000000005,1.2193170108315352
-1.024000000000001,0.9750530030417489
-1.0184999999999995,0.8298861757968048
-1.013,0.8035305426731766
-1.0075000000000003,0.9209185326058166
-1.0020000000000007,0.9006246951006229
-0.996500000000001,0.9305119830628172
-0.9909999999999997,0.8202400140735568
-0.9855,0.8328380067066512
-0.9800000000000004,0.8605114214864608
-0.9745000000000008,0.9240284973144047
-0.9689999999999994,0.9961902208068987
-0.9634999999999998,1.0376212760772423
-0.9580000000000002,1.0723580005341842
-0.9525000000000006,1.013321382337257
-0.947000000000001,1.0820041622574321
-0.9414999999999996,1.0210699384756037
-0.9359999999999999,1.0471620152679957
-0.9305000000000003,0.9367319124799934
-0.9250000000000007,1.0629226838759254
-0.9194999999999993,1.1010856406389389
-0.9139999999999997,1.1983906381313743
-0.9085000000000001,1.0417854661107755
-0.9030000000000005,1.1270195836325891
-0.8975000000000009,1.0256031073728678
-0.8919999999999995,0.9815364887901614
-0.8864999999999998,0.9815892000564087
-0.8810000000000002,0.9968754672681129
-0.8755000000000006,1.0346167339011485
-0.870000000000001,1.1199562739554567
-0.8644999999999996,1.1829989483871755
-0.859,1.036988740882275
-0.8535000000000004,1.1131565206095608
-0.8480000000000008,1.1194291612929843
-0.8424999999999994,1.1683979276366854
-0.8369999999999997,1.0715673315404755
-0.8315000000000001,1.0934425070330867
-0.8260000000000005,1.0555431066013095
-0.8205000000000009,1.0619738810834747
-0.8149999999999995,1.0027791290878059
-0.8094999999999999,1.1740380331251419
-0.8040000000000003,1.228963172554783
-0.7985000000000007,1.20635003933471
-0.793000000000001,1.1812067653347686
-0.7874999999999996,1.1411989142531012
-0.782,1.0300835650038846
-0.7765000000000004,0.9125374412725028
-0.7710000000000008,1.0000381432429486
-0.7654999999999994,0.9300902929328392
-0.7599999999999998,0.9673571581696495
-0.7545000000000002,0.9710996580732046
-0.7490000000000006,0.9641944821948141
-0.7435000000000009,0.879487477335473
-0.7379999999999995,1.0081029669787787
-0.7324999999999999,1.0035697980815148
-0.7270000000000003,1.034669445167396
-0.7215000000000007,1.0598654304335846
-0.7160000000000011,1.0484270856579296
-0.7104999999999997,1.0714619090079809
-0.7050000000000001,1.0340369099724287
-0.6995000000000005,1.0173801498382957
-0.6940000000000008,1.056860888257491
-0.6884999999999994,1.036567050752297
-0.6829999999999998,0.967673425767133
-0.6775000000000002,1.0490069095866497
-0.6720000000000006,1.0596545853685955
-0.666500000000001,1.1311310623998752
-0.6609999999999996,1.099662436450263
-0.6555,1.1986541944626106
-0.6500000000000004,1.1823664131922083
-0.6445000000000007,1.2626456716867798
-0.6389999999999993,1.2348141231082286
-0.6334999999999997,1.210039827972018
-0.6280000000000001,1.1180059571043084
-0.6225000000000005,1.1596478574396407
-0.6170000000000009,1.2706577841563629
-0.6114999999999995,1.299701691858601
-0.6059999999999999,1.14467785782542
-0.6005000000000003,1.1008220843077026
-0.5950000000000006,1.229806552814739
-0.589500000000001,1.2344978555107449
-0.5839999999999996,1.2623294040892963
-0.5785,1.0598127191673372
-0.5730000000000004,0.903523814744222
-0.5675000000000008,0.7457062835999363
-0.5619999999999994,0.8150215987150785
-0.5564999999999998,0.9034183922117275
-0.5510000000000002,1.0558593741987932
-0.5455000000000005,1.0271317340940382
-0.5400000000000009,1.0199630018844115
-0.5344999999999995,0.8821230406478358
-0.5289999999999999,0.8342612108953271
-0.5235000000000003,0.8973038853270457
-0.5180000000000007,0.8684181114235492
-0.5125000000000011,0.8755868436331761
-0.5069999999999997,0.9702562778132486
-0.5015000000000001,1.112576696680841
-0.49600000000000044,1.0468984589367594
-0.4905000000000008,1.0230729665929994
-0.48499999999999943,0.9132753989999645
-0.4794999999999998,0.8940884980859631
-0.4740000000000002,0.8292009293355904
-0.4685000000000006,0.9152784271173602
-0.46300000000000097,0.8616710693439004
-0.4574999999999996,0.9772141649578864
-0.45199999999999996,1.1079908165173296
-0.44650000000000034,1.2197914122277604
-0.4410000000000007,1.260431798504395
-0.4355000000000011,1.3083463395231512
-0.4299999999999997,1.2958010581563042
-0.4245000000000001,1.1939101805003574
-0.4190000000000005,1.2726608122737586
-0.41350000000000087,1.308135494458162
-0.4079999999999995,1.2917422906552654
-0.40249999999999986,1.1644972939343885
-0.39700000000000024,1.260431798504395
-0.3915000000000006,1.1697684205591141
-0.386000000000001,1.2048741238797867
-0.3804999999999996,1.0787887750163494
-0.375,1.1118387389533793
-0.3695000000000004,0.9742096227817928
-0.36400000000000077,0.9736825101193203
-0.3584999999999994,0.9349397294275867
-0.35299999999999976,0.9890741998635191
-0.34750000000000014,1.077892683490146
-0.3420000000000005,1.0932316619680977
-0.3365000000000009,1.0567554657249965
-0.3309999999999995,0.9755274044379743
-0.3254999999999999,0.9355195533563065
-0.3200000000000003,0.8383199783963659
-0.31450000000000067,0.9507531093017638
-0.30900000000000105,0.922025469197009
-0.30349999999999966,0.925135433905597
-0.29800000000000004,0.9151202933186184
-0.2925000000000004,0.9889687773310245
-0.2870000000000008,0.9465362080019832
-0.2814999999999994,0.9900230026559697
-0.2759999999999998,0.9604519822912589
-0.2705000000000002,0.975474693171727
-0.26500000000000057,0.9461145178720053
-0.25950000000000095,1.0036752206140092
-0.25399999999999956,1.0201211356831532
-0.24849999999999994,0.9729445523918586
-0.24300000000000033,0.9804822634652163
-0.2375000000000007,0.9116940610125467
-0.2320000000000011,1.046634902605523
-0.2264999999999997,0.9833286718425681
-0.22100000000000009,1.0411529309158083
-0.21550000000000047,0.9721011721319025
-0.21000000000000085,1.016800325909576
-0.20449999999999946,0.9851735661612221
-0.19899999999999984,1.0789469088150914
-0.19350000000000023,1.059970852966079
-0.1880000000000006,1.094549443624279
-0.182500000000001,0.943847933423373
-0.1769999999999996,0.9050524414653924
-0.17149999999999999,1.0093680373687128
-0.16600000000000037,0.9816419113226559
-0.16050000000000075,0.9764762072304248
-0.15499999999999936,1.0264991988990713
-0.14949999999999974,1.0699332822868104
-0.14400000000000013,0.986385925284909
-0.1385000000000005,0.9903919815197004
-0.1330000000000009,0.9193899058846462
-0.1274999999999995,1.0370941634147697
-0.12199999999999989,0.8993596247106888
-0.11650000000000027,0.8608276890839442
-0.11100000000000065,0.849863745704515
-0.10550000000000104,1.026657332697813
-0.09999999999999964,1.0351438465636211
-0.09450000000000003,1.0756788103077615
-0.08900000000000041,1.112155006550863
-0.0835000000000008,1.1400919776619087
-0.0779999999999994,1.1204306753516822
-0.07249999999999979,0.9389457856623782
-0.06700000000000017,0.993185678630805
-0.061500000000000554,0.9871238830123705
-0.05600000000000094,1.0040969107439872
-0.050499999999999545,0.9071608921152827
-0.04499999999999993,0.877220892886841
-0.03950000000000031,0.7937789584174341
-0.034000000000000696,0.9066337794528101
-0.02850000000000108,0.962507721674902
-0.022999999999999687,0.9888106435322828
-0.01750000000000007,1.0335625085762035
-0.012000000000000455,0.9527034261529123
-0.0065000000000008384,0.954495609205319
-0.0009999999999994458,1.0469511702030065
0.0045000000000001705,1.0377266986097367
0.009999999999999787,1.028765783347703
0.015499999999999403,1.109888422102231
0.02099999999999902,1.0124252908110538
0.026500000000000412,1.0052565586014268
0.03200000000000003,0.8682599776248074
0.037499999999999645,1.0193831779556917
0.04299999999999926,1.0191723328907025
0.04849999999999888,1.0397297267271324
0.05400000000000027,0.9112196596163215
0.059499999999999886,0.9597667358300446
0.0649999999999995,1.0148500090584276
0.07049999999999912,1.001988460094097
0.07600000000000051,0.9966119109368767
0.08150000000000013,1.0021465938928389
0.08699999999999974,1.01326867107101
0.09249999999999936,0.9547591655365553
0.09799999999999898,0.9745258903792763
0.10350000000000037,0.9646161723247921
0.10899999999999999,1.0473201490667374
0.1144999999999996,0.9618224752136876
0.11999999999999922,1.0043604670752235
0.1255000000000006,0.9213402227357946
0.13100000000000023,1.0034116642827728
0.13649999999999984,0.9641944821948141
0.14199999999999946,1.0528548320226994
0.14749999999999908,1.0811080707312288
0.15300000000000047,1.12738856249632
0.15850000000000009,1.0272371566265328
0.1639999999999997,1.0143756076622021
0.16949999999999932,1.1024561335613676
0.17499999999999893,1.150212540781382
0.18050000000000033,1.2109359194982212
0.18599999999999994,1.1096775770372418
0.19149999999999956,1.1620725756870147
0.19699999999999918,1.0376212760772423
0.20250000000000057,1.0874334226808995
0.20800000000000018,1.0471620152679957
0.2134999999999998,1.0576515572511997
0.21899999999999942,1.0284495157502196
0.22449999999999903,1.1219593020728524
0.23000000000000043,1.1082543728485659
0.23550000000000004,1.2161543348566999
0.24099999999999966,1.2438277496365093
0.24649999999999928,1.241297608856641
0.2519999999999989,1.2241664473262828
0.2575000000000003,1.2567947211333343
0.2629999999999999,1.3625335212253307
0.2684999999999995,1.1838950399133787
0.27399999999999913,1.2012897577749733
0.2795000000000005,1.2009207789112426
0.28500000000000014,1.2268547219048929
0.29049999999999976,1.1695575754941252
0.2959999999999994,1.3699658097661938
0.301499999999999,1.3182560575776352
0.3070000000000004,1.2832557767894572
0.3125,1.1925396875779288
0.3179999999999996,1.2473066932088281
0.32349999999999923,1.2563730310033563
0.32899999999999885,1.2738204601311982
0.33450000000000024,1.2352358132382066
0.33999999999999986,1.188902610206868
0.3454999999999995,1.1883227862781482
0.3509999999999991,1.2642270096741974
0.3565000000000005,1.4617361243026672
0.3620000000000001,1.4366982728352204
0.3674999999999997,1.3779252109695297
0.37299999999999933,1.25015310158618
0.37849999999999895,1.2952212342275844
0.38400000000000034,1.3062378888732609
0.38949999999999996,1.3446116907012635
0.3949999999999996,1.2697089813639122
0.4004999999999992,1.271501164416319
0.4060000000000006,1.2463051791501303
0.4115000000000002,1.2465687354813666
0.4169999999999998,1.1883754975443956
0.42249999999999943,1.235762925900679
0.42799999999999905,1.156854160328536
0.43350000000000044,1.06571638098703
0.43900000000000006,1.1697684205591141
0.4444999999999997,1.1500016957163928
0.4499999999999993,1.1614400404920477
0.4554999999999989,1.1295497244124575
0.4610000000000003,1.2242718698587773
0.4664999999999999,1.2060337717372265
0.47199999999999953,1.310402078906794
0.47749999999999915,1.3066068677369915
0.48300000000000054,1.364641971875221
0.48850000000000016,1.2409813412591575
0.4939999999999998,1.0962362041441913
0.4994999999999994,1.1378781044795239
0.504999999999999,1.2177883841103647
0.5105000000000004,1.2953266567600787
0.516,1.24688500307885
0.5214999999999996,1.2793551430871601
0.5269999999999992,1.272291833410028
0.5324999999999989,1.26206584775806
0.5380000000000003,1.0701441273517995
0.5434999999999999,1.1235406400602703
0.5489999999999995,1.1099938446347253
0.5544999999999991,1.1281265202237816
0.5600000000000005,1.0767857468989537
0.5655000000000001,1.1334503581147544
0.5709999999999997,1.1612819066933058
0.5764999999999993,1.1727202514689605
0.581999999999999,1.1024561335613676
0.5875000000000004,1.0581786699136724
0.593,1.023969058119203
0.5984999999999996,1.0627645500771836
0.6039999999999992,1.0813716270624651
0.6095000000000006,1.052380430626474
0.6150000000000002,0.9931329673645578
0.6204999999999998,0.9159109623123273
0.6259999999999994,0.9049997301991451
0.6314999999999991,0.8016329370882754
0.6370000000000005,0.840217583981267
0.6425000000000001,0.8445926190797893
0.6479999999999997,0.9005192725681285
0.6534999999999993,0.8878158574025394
0.6589999999999989,0.8755868436331761
0.6645000000000003,0.80442663419938
0.6699999999999999,0.8255111406982826
0.6754999999999995,0.8417462107024375
0.6809999999999992,0.7503975862959421
0.6865000000000006,0.6898850526440918
0.6920000000000002,0.652934455004765
0.6974999999999998,0.7083867070968788
0.7029999999999994,0.7090192422918459
0.708499999999999,0.6985297003086418
0.7140000000000004,0.6919407920277348
0.7195,0.7298929037257594
0.7249999999999996,0.649244666367457
0.730500000000001,0.6368048075331046
0.7359999999999989,0.6230998783088179
0.7415000000000003,0.7623630437340693
0.7469999999999981,0.8922963150335564
0.7524999999999995,0.9174395890334976
0.7580000000000009,0.881754061784105
0.7634999999999987,0.893034272761018
0.7690000000000001,0.8648337453187358
0.774499999999998,0.8481242739183554
0.7799999999999994,0.8716334986646318
0.7855000000000008,0.8986216669832272
0.7909999999999986,0.9901811364547114
0.7965,1.007944833180037
0.8020000000000014,1.0596018741023483
0.8074999999999992,1.0219133187355598
0.8130000000000006,1.0502719799765836
0.8184999999999985,0.9126955750712447
0.8239999999999998,0.9198643072808714
0.8295000000000012,0.9433208207609005
0.8349999999999991,0.9646688835910394
0.8405000000000005,0.9818527563876449
0.8459999999999983,1.0084192345762624
0.8514999999999997,1.000143565775443
0.8570000000000011,0.9589760668363357
0.8624999999999989,0.9582908203751214
0.8680000000000003,0.971995749599408
0.8734999999999982,1.0219133187355598
0.8789999999999996,0.9711523693394519
0.884500000000001,0.9591869119013248
0.8899999999999988,0.9049997301991451
0.8955000000000002,1.0482162405929407
0.900999999999998,1.0559120854650403
0.9064999999999994,1.102139865963884
0.9120000000000008,1.110942647427176
0.9174999999999986,1.2103560955695014
0.923,1.299069156663634
0.9285000000000014,1.3657489084664134
0.9339999999999993,1.2753490868523687
0.9395000000000007,1.215363665862991
0.9449999999999985,1.201606025372457
0.9504999999999999,1.2636998970117248
0.9560000000000013,1.3616374296991274
0.9614999999999991,1.2913206005252873
0.9670000000000005,1.2640688758754557
0.9724999999999984,1.1276521188275561
0.9779999999999998,1.1887444764081263
0.9835000000000012,1.2036090534898527
0.988999999999999,1.3892581332126896
0.9945000000000004,1.276034333313583
0.9999999999999982,1.207193419594666
1.0054999999999996,1.1252274005801823
1.011000000000001,1.1883754975443956
1.0164999999999988,1.213360637745595
1.0220000000000002,1.1918017298504673
1.027499999999998,1.2721864108775334
1.0329999999999995,1.3179925012463989
1.0385000000000009,1.4032266187682128
1.0439999999999987,1.3977973583447452
1.0495,1.3571569720681105
1.054999999999998,1.239031024408009
1.0604999999999993,1.1787293358211477
1.0660000000000007,1.0532765221526774
1.0714999999999986,1.067772120370673
1.077,0.9784265240815733
1.0825000000000014,1.0554903953350623
1.0879999999999992,1.006099938861383
1.0935000000000006,1.0797375778088
1.0989999999999984,1.1669220121817623
1.1044999999999998,1.169979265624103
1.1100000000000012,1.105618809536203
1.115499999999999,1.0078394106475423
1.1210000000000004,0.9982459601905417
1.1264999999999983,0.8975674416582821
1.1319999999999997,0.8843369138302206
1.137500000000001,0.780390296790631
1.142999999999999,0.9056849766603595
1.1485000000000003,0.9074771597127662
1.1539999999999981,1.0419963111757644
1.1594999999999995,1.1172152881105994
1.165000000000001,1.2138350391418202
1.1704999999999988,1.1251746893139352
1.1760000000000002,1.0643458880646013
1.181499999999998,0.984119340836277
1.1869999999999994,1.072937824462904
1.1925000000000008,1.1802052512760708
1.1979999999999986,1.2354466583031956
1.2035,1.2416665877203719
1.2090000000000014,1.164181026336905
1.2144999999999992,1.1803106738085654
1.2200000000000006,1.0632916627396563
1.2254999999999985,1.1537441956199481
1.2309999999999999,1.0401514168571104
1.2365000000000013,1.026657332697813
1.241999999999999,1.0366724732847916
1.2475000000000005,1.1526899702950029
1.2529999999999983,1.2135714828105841
1.2584999999999997,1.3970594006172836
1.2640000000000011,1.324950388391037
1.269499999999999,1.2112521870957047
1.2750000000000004,1.1209050767479074
1.2804999999999982,1.211937433556919
1.2859999999999996,1.3002815157873209
1.291500000000001,1.450561335858249
1.2969999999999988,1.3190467265713441
1.3025000000000002,1.2753490868523687
1.307999999999998,1.2625929604205326
1.3134999999999994,1.1331340905172709
1.3190000000000008,1.2417720102528662
1.3244999999999987,1.1939628917666048
1.33,1.2633836294142413
1.335499999999998,1.1659204981230644
1.3409999999999993,1.2420355665841025
1.3465000000000007,1.1807850752047906
1.3519999999999985,1.1896405679343298
1.3575,1.098239232261587
1.3630000000000013,1.069827859754316
1.3684999999999992,1.09491842248801
1.3740000000000006,1.194226448097841
1.3794999999999984,1.301124896047277
1.3849999999999998,1.3469836976823901
1.3905000000000012,1.38541021077664
1.395999999999999,1.341238169661439
1.4015000000000004,1.3497773947934946
1.4069999999999983,1.2534739113597573
1.4124999999999996,1.311403592965492
1.418000000000001,1.328429331963356
1.4234999999999989,1.3440318667725437
1.4290000000000003,1.3297471136195373
1.434499999999998,1.367962781648798
1.4399999999999995,1.391788273992558
1.445500000000001,1.3636931690827703
1.4509999999999987,1.2943251427013809
1.4565000000000001,1.1493164492551786
1.461999999999998,1.0136376499347406
1.4674999999999994,0.9731026861906004
1.4730000000000008,1.076416768035223
1.4784999999999986,1.0506409588403145
1.484,1.1360859214271173
1.4895000000000014,1.0967106055404165
1.4949999999999992,1.0602344092973153
1.5005000000000006,0.9819054676538922
1.5059999999999985,1.09165032398068
1.5114999999999998,1.0739920497878492
1.5170000000000012,1.0318757480562912
1.522499999999999,1.028713072081456
1.5280000000000005,1.0205955370793784
1.5334999999999983,0.9878618407398322
1.5389999999999997,1.0646621556620848
1.544500000000001,1.1601749701021133
1.549999999999999,1.1535860618212064
1.5555000000000003,1.1463646183453322
1.5609999999999982,1.089594584597037
1.5664999999999996,1.0711456414104974
1.572000000000001,0.9991947629829925
1.5774999999999988,1.1640756038044104
1.5830000000000002,1.1530062378924864
1.588499999999998,1.0717781766054644
1.5939999999999994,0.9596086020313028
1.5995000000000008,1.0125834246097956
1.6049999999999986,1.0184870864294882
1.6105,1.0546470150751062
1.6160000000000014,0.9748948692430072
1.6214999999999993,1.044737297020622
1.6270000000000007,1.2091437364458144
1.6324999999999985,1.2812000374058141
1.638,1.2125172574856389
1.6435000000000013,1.0528021207564522
1.6489999999999991,1.0588639163748867
1.6545000000000005,1.0679302541694147
1.6599999999999984,1.0580732473811778
1.6654999999999998,1.0374104310122532
1.6710000000000012,1.182682680789692
1.676499999999999,1.0378321211422312
1.6820000000000004,0.9520181796916979
1.6874999999999982,0.867153041033615
1.6929999999999996,0.86878709028728
1.698500000000001,0.8129658593314355
1.7039999999999988,0.8152324437800674
1.7095000000000002,0.788402409260214
1.714999999999998,0.796203676664808
1.7204999999999995,0.8384781121951076
1.7260000000000009,0.8752178647694453
1.7314999999999987,0.899412335976936
1.737,0.9132753989999645
1.742499999999998,0.9718376158006663
1.7479999999999993,0.8033196976081876
1.7535000000000007,0.808327267901677
1.7589999999999986,0.860564132752708
1.7645,0.9784265240815733
1.7700000000000014,0.8606168440189552
1.7754999999999992,0.7966780780610333
1.7810000000000006,0.831151246186739
1.7864999999999984,0.9302484267315809
1.7919999999999998,1.0027264178215587
1.7975000000000012,0.8822811744465776
1.802999999999999,0.7739068110422185
1.8085000000000004,0.7397499105139963
1.8139999999999983,0.8313093799854807
1.8194999999999997,0.9043671950041782
1.825000000000001,1.0935479295655812
1.830499999999999,1.1058296546011919
1.8360000000000003,1.036567050752297
1.8414999999999981,0.8765356464256266
1.8469999999999995,0.8128604367989409
1.852500000000001,0.7082812845643842
1.8579999999999988,0.7043806508620872
1.8635000000000002,0.763733536656498
1.868999999999998,0.8669949072348733
1.8744999999999994,0.8053754369918306
1.8800000000000008,0.8088016692979022
1.8854999999999986,0.7782818461407408
1.891,0.8270924786857002
1.8965000000000014,0.914224201792415
1.9019999999999992,1.0332989522449672
1.9075000000000006,1.088171380408361
1.9129999999999985,1.0442628956243964
1.9184999999999999,1.0869063100184269
1.9240000000000013,1.073359514592882
1.929499999999999,1.1874794060181921
1.9350000000000005,1.1344518721734522
1.9404999999999983,1.1600695475696188
1.9459999999999997,1.091861169045669
1.9515000000000011,1.0967106055404165
1.956999999999999,1.194226448097841
1.9625000000000004,1.3026535227684475
1.9679999999999982,1.339340564076538
1.9734999999999996,1.352096690508374
1.979000000000001,1.4566758427429307
1.9844999999999988,1.437225385497693
1.9900000000000002,1.395056372499888
1.995499999999998,1.356840704470627
2.0009999999999994,1.2837828894519296
2.006500000000001,1.0854303945635038
2.0119999999999987,1.1347154285046885
2.0175,1.1941210255653465
2.022999999999998,1.4145595410113727
2.0284999999999993,1.4646352439462664
2.0340000000000007,1.5374822138999746
2.0394999999999985,1.4191981324411314
2.045,1.3117198605629754
2.0505000000000013,1.1972837015401818
2.055999999999999,1.2508910593136415
2.0615000000000006,1.2043470112173142
2.0669999999999984,1.2322839823283602
2.0725,1.2584287703869992
2.078000000000001,1.122064724605347
2.083499999999999,1.1283900765550179
2.0890000000000004,1.0340369099724287
2.0944999999999983,1.1444143014941837
2.0999999999999996,1.242140989116597
2.105500000000001,1.2953266567600787
2.110999999999999,1.340974613330203
2.1165000000000003,1.3062378888732609
2.121999999999998,1.199971976118792
2.1274999999999995,1.1782549344249225
2.133000000000001,1.0701968386180467
2.1384999999999987,0.9849100098299858
2.144,1.178992892152384
2.149499999999998,1.1480513788652444
2.1549999999999994,1.1135782107395389
2.1605000000000008,1.0474782828654792
2.1659999999999986,1.0254976848403732
2.1715,0.9706779679432266
2.1770000000000014,0.9661975103122099
2.182499999999999,0.840006738916278
2.1880000000000006,0.961084517486226
2.1934999999999985,1.046213212475545
2.199,1.0422071562407536
2.2045000000000012,1.1796781386135984
2.209999999999999,1.210883208231974
2.2155000000000005,1.1796781386135984
2.2209999999999983,1.1006112392427136
2.2264999999999997,1.198548771930116
2.232000000000001,1.1604385264333497
2.237499999999999,1.2084584899846003
2.2430000000000003,1.1848438427058294
2.248499999999998,1.1445724352929254
2.2539999999999996,1.1533752167562172
2.259500000000001,1.1562743363998162
2.264999999999999,1.0612886346222605
2.2705,1.1184276472342864
2.275999999999998,1.0865373311546962
2.2814999999999994,1.015798811850878
2.287000000000001,0.9216564903332781
2.2924999999999986,0.9089003639014421
2.298,0.8506544146982239
2.303499999999998,0.9432153982284059
2.3089999999999993,0.9821163127188812
2.3145000000000007,0.9609263836874843
2.3199999999999985,1.0324028607187639
2.3255,1.060761521959788
2.3310000000000013,1.104617295477505
2.336499999999999,0.9242920536456409
2.3420000000000005,0.792303042962511
2.3474999999999984,0.7921449091637691
2.3529999999999998,0.8795928998679675
2.358500000000001,0.8842842025639733
2.363999999999999,0.9525452923541705
2.3695000000000004,1.012899692207279
2.3749999999999982,0.9338327928363943
2.3804999999999996,0.8344720559603162
2.386000000000001,0.7878752965977414
2.391499999999999,0.8696831818134834
2.3970000000000002,0.8009476906270611
2.402499999999998,0.8100667396878364
2.4079999999999995,0.757777163570558
2.413500000000001,0.7980485709834619
2.4189999999999987,0.8526574428156196
2.4245,0.9698872989495178
2.429999999999998,1.0159569456496198
2.4354999999999993,0.9580799753101324
2.4410000000000007,0.844539907813542
2.4464999999999986,0.891400223507353
2.452,0.9400527222535706
2.4575000000000014,0.8614075130126642
2.462999999999999,0.8584029708365705
2.4685000000000006,0.773379698379746
2.4739999999999984,0.7839746628954445
2.4795,0.8024763173482314
2.485000000000001,0.8706319846059339
2.490499999999999,0.8768519140231101
2.4960000000000004,0.9475377220606812
2.5014999999999983,0.8908203995786332
2.5069999999999997,0.8538170906730592
2.512500000000001,0.7447047695412384
2.517999999999999,0.788824099390192
2.5235000000000003,0.730420016388232
2.528999999999998,0.827461457549431
2.5344999999999995,0.8535535343418229
2.540000000000001,0.8634105411300599
2.5454999999999988,0.8824920195115666
2.551,0.852130330153147
2.556499999999998,0.9149621595198766
2.5619999999999994,0.8556092737254659
2.567500000000001,0.9644053272598031
2.5729999999999986,0.9922368758383544
2.5785,1.0477945504629627
2.583999999999998,0.9762653621654358
2.5894999999999992,0.908267828706475
2.5950000000000006,0.8711590972684066
2.6004999999999985,0.9200224410796132
2.606,1.0214916286055817
2.6115000000000013,1.0694588808905852
2.616999999999999,1.0746772962490636
2.6225000000000005,1.043946628026913
2.6279999999999983,0.9666719117084351
2.6334999999999997,0.8431694148911134
2.639000000000001,0.8921381812348147
2.644499999999999,0.9620860315449239
2.6500000000000004,1.0711456414104974
2.655499999999998,1.0760477891714921
2.6609999999999996,1.1881646524794065
2.666500000000001,1.1647081389993774
2.671999999999999,1.3358089092379717
2.6775,1.446028166960985
2.682999999999998,1.4936264403822574
2.6884999999999994,1.366117887330144
2.694000000000001,1.4145595410113727
2.6994999999999987,1.4514574273844523
2.705,1.476495278851899
2.710499999999998,1.4894095390824769
2.7159999999999993,1.4351696461140502
2.7215000000000007,1.5084910174639836
2.7269999999999985,1.4578354906003703
2.7325,1.3835653164579862
2.7380000000000013,1.2989637341311395
2.743499999999999,1.5234083058119572
2.7490000000000006,1.611752388042359
2.7544999999999984,1.5022710880468075
2.76,1.2656502138628734
2.765500000000001,1.3234217616698665
2.770999999999999,1.3183614801101298
2.7765000000000004,1.3548376763532313
2.7819999999999983,1.391155738797591
2.7874999999999996,1.4263668646507581
2.793000000000001,1.4364874277702315
2.798499999999999,1.5205618974346053
2.8040000000000003,1.7103224559247285
2.809499999999998,1.6779050271826657
2.8149999999999995,1.616285556939623
2.820500000000001,1.375974894118381
2.8259999999999987,1.4327976391329236
2.8315,1.3517277116446431
2.836999999999998,1.315146092869047
2.8424999999999994,1.2852060936406056
2.8480000000000008,1.4438142937786
2.8534999999999986,1.5113374258413355
2.859,1.5181898904534787
2.864499999999998,1.3485650356698078
2.869999999999999,1.1994448634563193
2.8755000000000006,1.0951819788192463
2.8809999999999985,0.9733662425218367
2.8865,0.9719430383331608
2.8920000000000012,0.9613480738174622
2.897499999999999,1.0278696918214998
2.9030000000000005,1.0092626148362183
2.9084999999999983,1.1620725756870147
2.9139999999999997,1.0664543387144916
2.919500000000001,1.137667259414535
2.924999999999999,1.041732754844528
2.9305000000000003,1.0730432469953985
2.935999999999998,0.9846464534987496
2.9414999999999996,0.9931329673645578
2.947000000000001,0.922868849456965
2.952499999999999,0.8327325841741566
2.958,0.9155419834485964
2.963499999999998,0.9998800094442067
2.9689999999999994,1.0509045151715508
2.974500000000001,1.0936006408318284
2.9799999999999986,1.095972647812955
2.9855,1.0501138461778419
2.990999999999998,0.9573420175826708
2.9964999999999993,0.8529737104131031
3.0020000000000007,0.8787495196080114
3.0074999999999985,0.9427937080984279
3.013,1.0240744806516973
3.0185000000000013,0.8566634990504111
3.023999999999999,0.8187640986186336
3.0295000000000005,0.8503381471007403
3.0349999999999984,0.9002030049706449
3.0404999999999998,0.8635159636625543
3.046000000000001,0.7651040295789266
3.051499999999999,0.7862412473440765
3.0570000000000004,0.7638389591889925
3.0624999999999982,0.8595099074277629
3.0679999999999996,0.7827095925055103
3.073500000000001,0.8203981478722986
3.078999999999999,0.7286278333358253
3.0845000000000002,0.7870319163377854
3.089999999999998,0.7913015289038131
3.0954999999999995,0.9149094482536294
3.101000000000001,0.90125723029559
3.1064999999999987,0.9232378283206959
3.112,0.8188168098848809
3.117499999999998,0.8243514928408429
3.1229999999999993,0.7940425147486704
3.1285000000000007,0.7371143472016335
3.1339999999999986,0.8333124081028764
3.1395,0.8080110003041934
3.144999999999998,0.821083394333513
3.150499999999999,0.749765051100975
3.1560000000000006,0.7984175498471927
3.1614999999999984,0.719930474405028
3.167,0.7291549459982978
3.172500000000001,0.6675881870215024
3.177999999999999,0.7096517774868129
3.1835000000000004,0.7327920233693584
3.1889999999999983,0.7822879023755323
3.1944999999999997,0.7533494172057885
3.200000000000001,0.7235675517760887
3.205499999999999,0.6802916021870911
3.2110000000000003,0.6947344891388394
3.216499999999998,0.7567229382456129
3.2219999999999995,0.7503448750296949
3.227500000000001,0.7539819524007556
3.2329999999999988,0.6721740671850136
3.2385,0.6567823774408147
3.243999999999998,0.7003218833610485
3.2494999999999994,0.8655717030461973
3.255000000000001,0.8874468785388087
3.2604999999999986,0.9614007850837095
3.266,1.0002489883079375
3.271499999999998,1.062026592349722
3.2769999999999992,1.1167408867143742
3.2825000000000006,1.217261271447892
3.2879999999999985,1.1644445826681413
3.2935,1.0604452543623044
3.2990000000000013,0.9943453264882447
3.304499999999999,1.1172152881105994
3.3100000000000005,1.0862737748234599
3.3154999999999983,1.0714619090079809
3.3209999999999997,1.0572298671212217
3.326500000000001,1.0668760288444696
3.331999999999999,1.1176896895068247
3.3375000000000004,1.161492751758295
3.342999999999998,1.2296484190159973
3.3484999999999996,1.193804757967863
3.354000000000001,1.2256950740474533
3.359499999999999,1.1151595487269566
3.365,1.082583986186152
3.370499999999998,0.9957685306769206
3.3759999999999994,0.9726282847943751
3.381500000000001,0.9583435316413687
3.3869999999999987,1.0438412054944184
3.3925,1.0879605353433721
3.397999999999998,1.0452116984168471
3.4034999999999993,1.087328000148405
3.4090000000000007,1.056860888257491
3.4144999999999985,1.0587057825761448
3.42,0.9724174397293861
3.4255000000000013,1.0232311003917414
3.430999999999999,0.9888106435322828
3.4365000000000006,0.9796915944715074
3.4419999999999984,0.8859182518176383
3.4475,0.9280872648154435
3.453000000000001,0.9908136716496785
3.458499999999999,1.0687736344293708
3.4640000000000004,1.0231256778592468
3.4694999999999983,1.1114697600896486
3.4749999999999996,1.1413043367855955
3.480500000000001,1.1413043367855955
3.485999999999999,1.1826299695234446
3.4915000000000003,1.093284373234345
3.496999999999998,1.1717714486765098
3.5024999999999995,1.1746178570538617
3.508000000000001,1.3423451062526315
3.5134999999999987,1.2146784194017766
3.519,1.2600101083744168
3.524499999999998,1.1619671531545201
3.5299999999999994,1.1982325043326325
3.5355000000000008,1.1022452884963785
3.5409999999999986,1.1468917310078048
3.5465,1.162757822148229
3.551999999999998,1.1211686330791437
3.557499999999999,1.0390444802659182
3.5630000000000006,1.0153244104546528
3.5684999999999985,1.0891201832008117
3.574,0.9977715587943163
3.5795000000000012,0.9573947288489181
3.584999999999999,0.932725856245202
3.5905000000000005,1.1251746893139352
3.5959999999999983,1.0993988801190266
3.6014999999999997,1.157223139192267
3.607000000000001,1.0666651837794805
3.612499999999999,1.0193304666894443
3.6180000000000003,1.000301699574185
3.623499999999998,1.138088949544513
3.6289999999999996,1.0873807114146523
3.634500000000001,1.1018763096326478
3.639999999999999,1.09760669706662
3.6455,1.0680883879681564
3.650999999999998,1.006521628991361
3.6564999999999994,0.8901351531174188
3.662000000000001,0.9961375095406514
3.6674999999999986,1.0817933171924432
3.673,1.1868995820894723
3.678499999999998,1.0878024015446304
3.6839999999999993,1.1292861680812212
3.6895000000000007,0.990919094182173
3.6949999999999985,0.9874401506098541
3.7005,1.0315067691925606
3.7060000000000013,1.0748354300478054
3.711499999999999,1.0178545512345212
3.7170000000000005,1.0203846920143895
3.7224999999999984,0.9271384620229928
3.7279999999999998,0.8472281823921521
3.733500000000001,0.8715807873983845
3.738999999999999,0.8811215265891379
3.7445000000000004,0.9803768409327218
3.7499999999999982,1.0351965578298685
3.7554999999999996,1.195280673422786
3.761000000000001,1.169346730429136
3.766499999999999,1.2080367998546222
3.7720000000000002,1.1639701812719159
3.777499999999998,1.1706118008190702
3.7829999999999995,1.2331273625883163
3.788500000000001,1.3267425714434438
3.7939999999999987,1.2025021168986603
3.7995,1.207825954789633
3.804999999999998,1.1629159559469708
3.8104999999999993,1.1457847944166124
3.8160000000000007,1.2444602848314763
3.8214999999999986,1.3033387692296619
3.827,1.311192747900503
3.832499999999998,1.278090072697226
3.837999999999999,1.1609656390958223
3.8435000000000006,1.1374037030832986
3.8489999999999984,1.4403880614725284
3.8545,1.3644838380764792
3.860000000000001,1.3496719722610002
3.865499999999999,1.2833611993219516
3.8710000000000004,1.324528698261059
3.8764999999999983,1.2723972559425223
3.8819999999999997,1.138299794609502
3.887500000000001,1.0658745147857718
3.892999999999999,1.0880659578758667
3.8985000000000003,1.0783670848863716
3.903999999999998,1.010422262693658
3.9094999999999995,1.025023283444148
3.915000000000001,0.9196007509496351
3.9204999999999988,0.9189682157546681
3.926,0.9118521948112885
3.931499999999998,0.9746313129117709
3.9369999999999994,1.0543834587438699
3.942500000000001,1.2117792997581773
3.9479999999999986,1.0936533520980758
3.9535,1.1252801118464297
3.958999999999998,1.0804755355362616
3.9644999999999992,1.1000314153139938
3.9700000000000006,1.1696629980266195
3.9754999999999985,1.1108899361609288
3.981,1.0232311003917414
3.9865000000000013,0.9494353276455824
3.991999999999999,0.8820703293815886
3.9975000000000005,0.9059485329915958
4.002999999999998,0.9130118426687281
4.0085,0.9846991647649967
4.014000000000001,1.0794213102113166
4.019499999999999,0.9245556099768772
4.025,0.9334638139726635
4.030499999999998,0.9349397294275867
4.036,0.9105344131551071
4.041500000000001,0.8324690278429203
4.046999999999999,0.8910839559098696
4.0525,0.8611439566814278
4.057999999999998,0.9651959962535119
4.0634999999999994,0.9550754331340388
4.069000000000001,0.9739987777168038
4.074499999999999,0.9574474401151654
4.08,0.9307228281278063
4.085499999999998,1.1192710274942426
4.090999999999999,0.992553143435838
4.096500000000001,0.9166489200397888
4.1019999999999985,0.8553457173942296
4.1075,0.7959401203335716
4.112999999999998,0.7323703332393804
4.118499999999999,0.7331610022330892
4.1240000000000006,0.6603140322793809
4.129499999999998,0.7059092775832577
4.135,0.7169259322289343
4.140500000000001,0.7167677984301926
4.145999999999999,0.8357898376164975
4.1515,0.9101654342913763
4.156999999999998,0.8477552950546247
4.1625,0.7592530790254812
4.168000000000001,0.8039522328031546
4.173499999999999,0.7892985007864173
4.179,0.8679964212935711
4.184499999999998,0.8754287098344342
4.1899999999999995,0.9485392361193791
4.195500000000001,0.8348937460902941
4.200999999999999,0.9222363142619979
4.2065,0.8658352593774337
4.211999999999998,0.7851343107528841
4.217499999999999,0.7030101579396586
4.223000000000001,0.7950967400736155
4.228499999999999,0.8000515991008577
4.234,0.7258868474909679
4.239499999999998,0.6203061811977133
4.244999999999999,0.6200426248664771
4.250500000000001,0.6693276588076618
4.2559999999999985,0.5820905131684525
4.2615,0.640389173637918
4.267000000000001,0.6615791026693152
4.272499999999999,0.7960982541323134
4.2780000000000005,0.720773854664984
4.283499999999998,0.7445466357424967
4.289,0.6541995253946992
4.294500000000001,0.7281007206733526
4.299999999999999,0.7817607897130597
4.3055,0.9453238488782963
4.310999999999998,0.892401737566051
4.3165,0.9756328269704687
4.322000000000001,1.0790523313475857
4.327499999999999,1.0540671911463864
4.333,1.1138944783370224
4.338499999999998,1.0537509235489029
4.343999999999999,0.9880199745385739
4.349500000000001,0.9237122297169211
4.354999999999999,0.8903987094486551
4.3605,0.9317770534527513
4.365999999999998,1.0602344092973153
4.371499999999999,1.0232838116579885
4.377000000000001,1.229384862684761
4.3824999999999985,1.1494745830539204
4.388,1.1569595828610306
4.393499999999998,1.1202725415529404
4.398999999999999,1.163337646076949
4.4045000000000005,1.1268087385676002
4.409999999999998,1.1375091256157932
4.4155,1.1532697942237227
4.421000000000001,1.2066663069321935
4.426499999999999,1.271712009481308
4.432,1.2090910251795672
4.437499999999998,1.3558391904119291
4.443,1.3592654227180008
4.448500000000001,1.4626322158288707
4.453999999999999,1.4541984132293095
4.4595,1.5913531280046707
4.464999999999998,1.433904575724116
4.4704999999999995,1.4693265466422722
4.476000000000001,1.4622632369651398
4.481499999999999,1.5641541146210864
4.487,1.4384904558876273
4.492499999999998,1.4159300339338015
4.497999999999999,1.333384190990598
4.503500000000001,1.314091867544102
4.508999999999999,1.3301688037495154
4.5145,1.386411724835338
4.519999999999998,1.4661111594011895
4.525499999999999,1.3105602127055358
4.531000000000001,1.2584814816532466
4.536499999999998,1.3489340145335387
4.542,1.3842505629192003
4.547500000000001,1.3347019726467795
4.552999999999999,1.3896798233426677
4.5585,1.2444075735652291
4.563999999999998,1.2902136639340949
4.5695,1.279302431820913
4.575000000000001,1.196071342416495
4.580499999999999,1.2311243344709206
4.586,1.1991285958588358
4.591499999999998,1.2190007432340517
4.5969999999999995,1.2628565167517687
4.602500000000001,1.3137228886803711
4.607999999999999,1.2430370806428004
4.6135,1.1969147226764512
4.618999999999998,1.14467785782542
4.624499999999999,1.332751655795631
4.630000000000001,1.232020425997124
4.635499999999999,1.1924869763116817
4.641,1.2230067994688432
4.646499999999998,1.3361251768354554
4.651999999999999,1.3723378167473204
4.657500000000001,1.296802572215002
4.6629999999999985,1.2175775390453758
4.6685,1.0970268731379003
4.673999999999998,0.9933438124295468
4.679499999999999,0.9490136375156043
4.6850000000000005,1.0693534583580906
4.690499999999998,1.011002086622378
4.696,1.0627645500771836
4.701500000000001,1.013953917532224
4.706999999999999,0.9923950096370961
4.7125,0.8800673012641929
4.717999999999998,0.9828542704463428
4.7235,1.101560042035164
4.729000000000001,1.0970795844041474
4.734499999999999,0.9967700447356185
4.74,0.9137498003961897
4.745499999999998,0.9017316316918154
4.7509999999999994,0.8792239210042367
4.756500000000001,1.0062053613938775
4.761999999999999,1.1423585621105408
4.7675,1.1685560614354271
4.772999999999998,1.0366197620185444
4.778499999999999,1.0120036006810758
4.784000000000001,0.9575528626476598
4.7894999999999985,1.0535927897501611
4.795,0.973629798853073
4.800499999999998,1.0493231771841331
4.805999999999999,0.9871765942786178
4.8115000000000006,1.000986946035399
4.816999999999998,1.0361980718885664
4.8225,1.1881646524794065
4.828000000000001,1.1671855685129986
4.833499999999999,1.2264330317749148
4.839,1.2740840164624345
4.844499999999998,1.2208983488189529
4.85,1.2166287362529251
4.855500000000001,1.249520566391213
4.860999999999999,1.2804093684121054
4.8665,1.1454158155528815
4.871999999999998,1.1424639846430351
4.8774999999999995,1.1783076456911696
4.883000000000001,1.240875918726663
4.888499999999999,1.134610005972194
4.894,1.167501836110482
4.899499999999998,1.152110146366283
4.904999999999999,1.180837786471038
4.910500000000001,1.1738798993264001
4.915999999999999,1.114843281129473
4.9215,1.1517938787687996
4.926999999999998,1.1102574009659616
4.932499999999999,1.1157393726556764
4.938000000000001,1.1233297949952812
4.9434999999999985,1.1491056041901895
4.949,1.0676139865719312
4.954500000000001,1.190747504525522
4.959999999999999,1.3661705985963915
4.9655000000000005,1.2961700370200349
4.970999999999998,1.1821555681272193
4.9765,1.093495218299334
4.982000000000001,1.0243380369829336
4.987499999999999,0.9849100098299858
4.993,0.9083205399727223
4.998499999999998,0.8722660338595989
5.004,0.9161218073773163
5.009500000000001,0.9061066667903376
5.014999999999999,0.9464307854694888
5.0205,0.9540739190753409
5.025999999999998,0.9303538492640754
5.031499999999999,0.9006774063668702
5.037000000000001,1.0057309599976523
5.042499999999999,1.0190141990919608
5.048,1.1010856406389389
5.053499999999998,1.0417854661107755
5.058999999999999,1.068193810500651
5.064500000000001,0.9949251504169645
5.0699999999999985,0.9543901866728245
5.0755,0.9642999047273086
5.080999999999998,0.9639309258635779
5.086499999999999,1.0464767688067813
5.0920000000000005,1.1550092660098823
5.097499999999998,1.157855674387234
5.103,0.9871765942786178
5.108500000000001,1.012899692207279
5.113999999999999,1.035723670492341
5.1195,1.0126361358760427
5.124999999999998,0.9461145178720053
5.1305,0.9772668762241337
5.136000000000001,0.990497404052195
5.141499999999999,0.9395783208573453
5.147,0.906212089322832
5.152499999999998,0.8798037449329565
5.1579999999999995,0.8737946605807694
5.163500000000001,0.936626489947499
5.168999999999999,0.9611372287524732
5.1745,1.0061526501276303
5.179999999999998,0.9467997643332196
5.185499999999999,0.9129591314024809
5.191000000000001,1.0404149731883467
5.196499999999999,1.1295497244124575
5.202,1.3498828173259891
5.207499999999998,1.386411724835338
5.212999999999999,1.3946873936361572
5.218500000000001,1.3626389437578252
5.223999999999998,1.2950103891625953
5.2295,1.1868468708232252
5.235000000000001,1.1008220843077026
5.240499999999999,1.0424707125719899
5.246,1.1536387730874536
5.251499999999998,1.1275466962950618
5.257,1.1529535266262392
5.262500000000001,1.2403488060641903
5.267999999999999,1.2355520808356901
5.2735,1.203714476022347
5.278999999999998,1.1507923647101017
5.2844999999999995,1.1282319427562761
5.290000000000001,1.098608211125318
5.295499999999999,1.0324028607187639
5.301,0.9696764538845287
5.306499999999998,0.97753043255537
5.311999999999999,0.9899175801234752
5.317500000000001,1.097395852001631
5.322999999999999,1.055015993938837
5.3285,0.9416340602409883
5.333999999999998,0.9471160319307032
5.339499999999999,0.9607155386224953
5.345000000000001,1.1058296546011919
5.3504999999999985,1.1416206043830792
5.356,1.1650771178631083
5.361499999999998,1.2737150375987039
5.366999999999999,1.275612643183605
5.3725000000000005,1.100505816710219
5.377999999999998,1.0356182479598466
5.3835,0.9514910670292254
5.389000000000001,0.990708249117184
5.394499999999999,1.014322896395955
5.4,1.0409420858508194
5.405499999999998,1.0587584938423922
5.411,1.0801592679387781
5.416500000000001,1.0833219439136135
5.421999999999999,1.0591801839723702
5.4275,1.1019817321651422
5.432999999999998,1.1535860618212064
5.4384999999999994,1.1783076456911696
5.444000000000001,1.2009734901774898
5.449499999999999,1.2381349328818056
5.455,1.1089923305760274
5.460499999999998,1.14736613240403
5.465999999999999,1.2154690883954855
5.471500000000001,1.3022318326384694
5.4769999999999985,1.2366590174268826
5.4825,1.104617295477505
5.487999999999998,1.0408366633183248
5.493499999999999,0.9714686369369355
5.4990000000000006,0.9844356084337605
5.504499999999998,1.1006112392427136
5.51,1.082583986186152
5.515500000000001,1.046845747670512
5.520999999999999,1.0522222968277322
5.5265,1.0706712400142722
5.531999999999998,1.197072856475193
5.5375,1.2218471516114036
5.543000000000001,1.309558698646838
5.548499999999999,1.3198901068313003
5.554,1.3113508816992447
5.559499999999998,1.2894757062066333
5.5649999999999995,1.3076610930619368
5.570500000000001,1.2256950740474533
5.575999999999999,1.2543172916197132
5.5815,1.381456865808096
5.586999999999998,1.2426153905128223
5.592499999999999,1.2757707769823468
5.598000000000001,1.2755599319173576
5.603499999999999,1.3176762336489154
5.609,1.2603790872381477
5.614499999999998,1.2975932412087108
5.619999999999999,1.2419301440516082
5.625500000000001,1.213782327875573
5.6309999999999985,1.2173666939803867
5.6365,1.1877956736156758
5.641999999999998,1.2542118690872188
5.647499999999999,1.3403420781352358
5.6530000000000005,1.4234150337409117
5.658499999999998,1.4837167223277732
5.664,1.4540402794305678
5.669500000000001,1.4595749623865297
5.674999999999999,1.5538754177028715
5.6805,1.5243571086044079
5.685999999999998,1.4739651380720307
5.6915,1.2401379609992014
5.697000000000001,1.1856345116995382
5.702499999999999,1.1103628234984562
5.708,1.1858453567645273
5.713499999999998,1.204083454886078
5.718999999999999,1.0918084577794218
5.724500000000001,1.1574866955235033
5.729999999999999,1.2477283833388062
5.7355,1.236975285024366
5.740999999999998,1.2666517279215712
5.746499999999999,1.3213133110199762
5.752000000000001,1.2890540160766553
5.7574999999999985,1.2359737709656682
5.763,1.1718768712090044
5.768499999999998,1.1365076115570953
5.773999999999999,1.0942331760267956
5.7795000000000005,1.1481568013977388
5.784999999999998,1.1459429282153542
5.7905,1.0520641630289904
5.796000000000001,1.0800011341400364
5.801499999999999,1.0496394447816166
5.807,1.0832692326473663
5.812499999999998,1.253632045158499
5.818,1.3252666559885204
5.823500000000001,1.280778347275836
5.828999999999999,1.3602142255104515
5.8345,1.3565244368731435
5.839999999999998,1.34160714852517
5.8454999999999995,1.2384512004792891
5.851000000000001,1.1982852155988797
5.856499999999999,1.1722985613389825
5.862,1.1918544411167145
5.867499999999998,1.123909618924001
5.872999999999999,1.0832692326473663
5.878500000000001,1.127599407561309
5.883999999999999,1.2447765524289598
5.8895,1.359107288919259
5.894999999999998,1.433904575724116
5.900499999999999,1.4772859478456077
5.906000000000001,1.4867739757701142
5.911499999999998,1.445237497967276
5.917,1.4467661246884465
5.922499999999998,1.490674609472411
5.927999999999999,1.4287388716318847
5.9335,1.4609454553089585
5.938999999999998,1.4336937306591269
5.9445,1.3976919358122508
5.950000000000001,1.371652570286106
5.955499999999999,1.3335423247893397
5.961,1.344506268168769
5.966499999999998,1.309980388776816
5.9719999999999995,1.3081882057244094
5.977500000000001,1.4099736608478615
5.982999999999999,1.406178449678059
5.9885,1.3513587327809125
5.993999999999998,1.3888364430827118
5.999499999999999,1.393633168311212
6.005000000000001,1.3518331341771377
6.010499999999999,1.2901609526678477
6.016,1.2833084880557044
6.021499999999998,1.280356657145858
6.026999999999999,1.2636471857454776
6.032500000000001,1.234708700575734
6.0379999999999985,1.328429331963356
6.0435,1.404333555359405
6.048999999999998,1.4706970395647008
6.054499999999999,1.443550737447364
6.0600000000000005,1.4087085904579273
6.065499999999998,1.400432921657108
6.071,1.4352750686465445
6.076500000000001,1.4220972520847304
6.081999999999999,1.4243111252671152
6.0875,1.38272193619803
6.092999999999998,1.357684084730583
6.0985,1.2752963755861215
6.104000000000001,1.190747504525522
6.109499999999999,1.124331309053979
6.115,1.103404936353818
6.120499999999998,1.0575988459849526
6.1259999999999994,0.9708888130082156
6.131500000000001,0.9781102564840898
6.136999999999999,0.9390512081948728
6.1425,0.9929748335658161
6.147999999999998,0.974051488983051
6.153499999999999,0.98290698171259
6.159000000000001,0.9881781083373157
6.1644999999999985,1.037357719746006
6.17,1.0478999729954572
6.175499999999998,1.0761005004377395
6.180999999999999,1.1018763096326478
6.1865000000000006,1.072516134332926
6.191999999999998,1.1351898299009138
6.1975,1.238398489213042
6.202999999999998,1.2080367998546222
6.208499999999999,1.2057702154059902
6.214,1.2091437364458144
6.219499999999998,1.231440602068404
6.225,1.1195345838254787
6.230500000000001,1.0657690922532772
6.235999999999999,1.1229608161315503
6.2415,1.1180586683705556
6.246999999999998,1.1151595487269566
6.2524999999999995,1.110731802362187
6.258000000000001,1.1371928580183095
6.263499999999999,1.1089396193097802
6.269,1.0640296204671178
6.274499999999998,1.0570190220562328
6.279999999999999,0.9899702913897224
6.285500000000001,0.9602938484925172
6.290999999999999,0.9907609603834312
6.2965,0.954495609205319
6.301999999999998,0.8923490262998037
6.307499999999999,0.9387349405973892
6.313000000000001,0.9665664891759407
6.3184999999999985,0.9473795882619394
6.324,0.9589233555700885
6.329499999999998,1.0078921219137897
6.334999999999999,1.0832692326473663
6.3405000000000005,1.1268087385676002
6.345999999999998,1.2120955673556608
6.3515,1.1669747234480095
6.357000000000001,1.1083070841148133
6.362499999999999,1.0464767688067813
6.368,1.0536455010164083
6.373499999999998,1.0496921560478638
6.379,0.9741569115155455
6.384500000000001,1.0142701851297078
6.389999999999999,0.9720484608656553
6.3955,0.9659866652472209
6.400999999999998,0.9846464534987496
6.406499999999999,1.0972377182028892
6.412000000000001,1.2091964477120618
6.417499999999999,1.3556283453469402
6.423,1.4058621820805755
6.428499999999998,1.4274738012419506
6.433999999999999,1.3713890139548697
6.439500000000001,1.2955375018250679
6.4449999999999985,1.2622766928230489
6.4505,1.2288577500222886
6.455999999999998,1.3024426777034583
6.461499999999999,1.32969440235329
6.4670000000000005,1.385621055841629
6.472499999999998,1.3194157054350748
6.478,1.2387147568105255
6.483500000000001,1.2132552152131004
6.488999999999999,1.2234284895988212
6.4945,1.2368698624918715
6.499999999999998,1.1831570821859172
6.5055,1.1264397597038693
6.511000000000001,1.1299714145424355
6.516499999999999,1.1174788444418358
6.522,1.1891134552718572
6.527499999999998,1.3252666559885204
6.5329999999999995,1.3451915146299833
6.538500000000001,1.3499882398584837
6.543999999999999,1.3078719381269257
6.5495,1.2461997566176357
6.554999999999998,1.1386160622069854
6.560499999999999,1.1467335972090629
6.566000000000001,1.1643391601356468
6.571499999999999,1.219896834760255
6.577,1.2318095809321348
6.582499999999998,1.2502058128524274
6.587999999999999,1.211094053296963
6.593500000000001,1.2652285237328953
6.598999999999998,1.2882106358166991
6.6045,1.342450528785126
6.609999999999998,1.399220562533421
6.615499999999999,1.39732295694852
6.621,1.3748152462609413
6.626499999999998,1.3722323942148258
6.632,1.3360197543029608
6.637500000000001,1.3671721126550893
6.642999999999999,1.434115420789105
6.6485,1.4383850333551327
6.653999999999998,1.4866685532376196
6.6594999999999995,1.4371199629651985
6.665000000000001,1.4285280265668956
6.670499999999999,1.341238169661439
6.676,1.2698144038964068
6.681499999999998,1.219475144630277
6.686999999999999,1.211937433556919
6.692500000000001,1.2309662006721789
6.697999999999999,1.2498368339886965
6.7035,1.2923221145839852
6.708999999999998,1.3163057407264869
6.714499999999999,1.2911097554602984
6.720000000000001,1.2165760249866777
6.7254999999999985,1.1937520467016156
6.731,1.056860888257491
6.736499999999998,0.9797970170040019
6.741999999999999,0.9819054676538922
6.7475000000000005,0.9853316999599638
6.752999999999998,0.9590814893688303
6.7585,1.0163786357795979
6.764000000000001,1.066138071117008
6.769499999999999,1.0967106055404165
6.775,1.0817933171924432
6.780499999999998,1.143254653636744
6.786,1.1264397597038693
6.791500000000001,1.1379835270120184
6.796999999999999,1.1472079986052883
6.8025,1.1081489503160713
6.807999999999998,1.0411529309158083
6.8134999999999994,1.0349330014986322
6.819000000000001,1.0459496561443087
6.824499999999999,1.0587057825761448
6.83,1.1029305349575929
6.835499999999998,1.0701968386180467
6.840999999999999,1.085272260764762
6.846500000000001,1.019277755423197
6.8519999999999985,1.0124252908110538
6.8575,1.0515897616327652
6.862999999999998,1.121010499280402
6.868499999999999,1.1122604290833573
6.8740000000000006,1.1600695475696188
6.879499999999998,1.2494678551249656
6.885,1.2337071865170361
6.890499999999998,1.2497841227224493
6.895999999999999,1.1827881033221863
6.9015,1.1783603569574168
6.906999999999998,1.1375091256157932
6.9125,1.160702082764586
6.918000000000001,1.2216363065464144
6.923499999999999,1.284889826043122
6.929,1.3054999311457993
6.934499999999998,1.4176695057199609
6.9399999999999995,1.4190399986423896
6.945500000000001,1.3955307738961134
6.950999999999999,1.3784523236320023
6.9565,1.2863657414980452
6.961999999999998,1.2497841227224493
6.967499999999999,1.1686087727016745
6.973000000000001,1.1608602165633277
6.978499999999999,1.1048808518087414
6.984,1.1236460625927647
6.989499999999998,1.0611305008235188
6.994999999999999,1.0075231430500589
7.000500000000001,0.9951887067482008
7.0059999999999985,1.0306633889326045
7.0115,0.9769506086266502
7.016999999999998,0.9848045872974913
7.022499999999999,0.999932720710454
7.0280000000000005,1.086484619888449
7.033499999999998,1.0947602886892682
7.039,1.081951450991185
7.044500000000001,1.063660641603387
7.049999999999999,1.0643458880646013
7.0555,1.0503774025090782
7.060999999999998,1.1106263798296925
7.0665,1.1357696538296336
7.072000000000001,1.0913340563831966
7.077499999999999,1.1739326105926473
7.083,1.157644829322245
7.088499999999998,1.12738856249632
7.093999999999999,1.1114697600896486
7.099500000000001,1.098660922391565
7.104999999999999,1.0419963111757644
7.1105,1.0629753951421725
7.115999999999998,1.0095261711674546
7.121499999999999,1.0242326144504392
7.127000000000001,0.952861559951654
7.1324999999999985,0.9387876518636364
7.138,0.9578691302451434
7.143499999999998,1.0152189879221583
7.148999999999999,1.057282578387469
7.1545000000000005,1.0407312407858302
7.159999999999998,1.0757842328402558
7.1655,1.0812134932637234
7.170999999999998,1.23613190476441
7.176499999999999,1.307502959263195
7.182,1.4524589414431501
7.187499999999998,1.463739152420063
7.193,1.4672708072586291
7.198500000000001,1.398535316072207
7.203999999999999,1.333384190990598
7.2095,1.2927965159802106
7.214999999999998,1.267231551850291
7.2204999999999995,1.2187371869028154
7.226000000000001,1.1439399000979584
7.231499999999999,1.055437684068815
7.237,1.0746245849828162
7.242499999999998,1.0610250782910242
7.247999999999999,1.1054606757374612
7.253500000000001,1.1526372590287557
7.258999999999999,1.122486414735325
7.2645,1.1185330697667808
7.269999999999998,1.1026142673601094
7.275499999999999,1.1382470833432548
7.281000000000001,1.0782089510876296
7.286499999999998,1.0865900424209434
7.292,1.0113183542198614
7.297499999999998,1.0037279318802566
7.302999999999999,1.0366724732847916
7.3085,1.135031696102172
7.313999999999998,1.1230135273977977
7.3195,1.1171625768443523
7.325000000000001,1.1527426815612503
7.330499999999999,1.2554242282109056
7.336,1.320048240630042
7.341499999999998,1.2630673618167578
7.3469999999999995,1.240665073661674
7.352500000000001,1.166025920655559
7.357999999999999,1.103984760282538
7.3635,1.0614994796872494
7.368999999999998,1.0813189157962178
7.374499999999999,1.0888566268695754
7.380000000000001,1.1073582813223626
7.385499999999999,1.0450535646181054
7.391,1.1006112392427136
7.396499999999998,1.2095654265757925
7.401999999999999,1.3213133110199762
7.407500000000001,1.3083990507893983
7.4129999999999985,1.3558391904119291
7.4185,1.3732866195397708
7.423999999999998,1.3537834510282862
7.429499999999999,1.344506268168769
7.4350000000000005,1.2971715510787327
7.440499999999998,1.267231551850291
7.446,1.2679167983115054
7.451499999999998,1.2511019043786307
7.456999999999999,1.2052431027435175
7.4625,1.2411921863241464
7.467999999999998,1.2647014110704227
7.4735,1.2284360598923105
7.479000000000001,1.154324019548668
7.484499999999999,1.1175842669743303
7.49,1.1050916968737303
7.495499999999998,1.1219593020728524
7.5009999999999994,1.1679762375067073
7.506500000000001,1.256952854932076
7.511999999999999,1.3345438388480375
7.5175,1.3380754936866037
7.522999999999998,1.3324880994643946
7.528499999999999,1.3147771140053164
7.534000000000001,1.3355453529067356
7.5394999999999985,1.3033387692296619
7.545,1.2718701432800499
7.550499999999998,1.2174194052466338
7.555999999999999,1.2167868700516669
7.5615000000000006,1.1838423286471316
7.566999999999998,1.1931195115066486
7.5725,1.1850546877708183
7.577999999999998,1.2610116224331147
7.583499999999999,1.345086092097489
7.589,1.3544686974895004
7.594499999999998,1.3066068677369915
7.6,1.2662300377915932
7.605500000000001,1.1326596891210456
7.610999999999999,1.0310850790625825
7.6165,1.0947075774230208
7.621999999999998,1.0687209231631236
7.6274999999999995,1.0403095506558522
7.633000000000001,1.0424180013057425
7.638499999999999,1.1166881754481268
7.644,1.0915976127144327
7.649499999999998,1.1203779640854348
7.654999999999999,1.0811080707312288
7.660500000000001,1.042734268903226
7.665999999999999,0.9731553974568476
7.6715,0.9469051868657141
7.676999999999998,0.9092166314989257
7.682499999999999,0.9079515611089916
7.688000000000001,0.8953535684758973
7.6934999999999985,0.9217619128657727
7.699,0.9157528285135854
7.704499999999998,0.9622968766099129
7.709999999999999,0.9956103968781789
7.7155000000000005,0.9868603266811343
7.720999999999998,1.0090517697712293
7.7265,0.9919206082408709
7.7319999999999975,0.9724701509956334
7.737499999999999,0.9512802219642363
7.743,0.9705725454107321
7.748499999999998,0.9988784953855089
7.754,1.0912813451169492
7.759500000000001,1.1800998287435764
7.764999999999999,1.187848384881923
7.7705,1.2280143697623325
7.775999999999998,1.2907934878628147
7.781499999999999,1.1359804988946227
7.787000000000001,1.0394134591296489
7.792499999999999,1.050957226437798
7.798,0.9993001855154869
7.803499999999998,0.9872293055448651
7.808999999999999,0.9054741315953705
7.814500000000001,0.8703684282746976
7.8199999999999985,0.8205562816710403
7.8255,0.8275668800819256
7.830999999999998,0.8657298368449391
7.836499999999999,0.9227634269244706
7.8420000000000005,0.8654662805137029
7.847499999999998,0.8563472314529276
7.853,0.9608209611549897
7.858499999999998,1.0289766284126922
7.863999999999999,1.0569663107899854
7.8695,1.1714551810790264
7.874999999999998,1.1558526462698382
7.8805,1.0950765562867517
7.886000000000001,1.0721998667354424
7.891499999999999,1.1118914502196267
7.897,1.0678775429031675
7.902499999999998,1.013690361200988
7.9079999999999995,1.0222822975992907
7.913500000000001,1.0761532117039867
7.918999999999999,1.0878551128108775
7.9245,1.0964470492091802
7.929999999999998,1.147155287339041
7.935499999999999,1.187426694751945
7.941000000000001,1.1659732093893116
7.946499999999999,1.1478405338002553
7.952,1.1897459904668242
7.957499999999998,1.1524264139637665
7.962999999999999,1.1252274005801823
7.968500000000001,1.1943845818965828
7.973999999999998,1.1608602165633277
7.9795,1.177780533028697
7.984999999999998,1.1213794781441326
7.990499999999999,1.1214849006766272
7.996,1.0336152198424506
8.001499999999998,1.0474782828654792
8.007,0.9887579322660355
8.012499999999998,0.9704144116119904
8.017999999999999,0.9257679691005641
8.0235,0.9179667016959703
8.028999999999998,0.986596770349898
8.0345,1.0832692326473663
8.040000000000001,1.0584949375111559
8.045499999999999,1.0078921219137897
8.051,0.9898648688572279
8.056499999999998,1.0067324740563501
8.062,0.9667246229746824
8.0675,0.8748488859057144
8.072999999999999,0.8511815273606964
8.0785,0.8200818802748151
8.083999999999998,0.9179667016959703
8.0895,0.9423193067022025
8.095,1.02997814247139
8.100499999999998,0.9731026861906004
8.106,0.9518073346267089
8.111499999999998,0.9641417709285669
8.116999999999999,0.9455346939432854
8.1225,0.9632983906686108
8.127999999999998,0.9540212078090937
8.1335,0.9610318062199787
8.138999999999998,0.9853316999599638
8.144499999999999,1.0539617686138918
8.15,1.0855358170959983
8.155499999999998,1.0288184946139505
8.161,1.0156933893183837
8.166500000000001,1.061604902219744
8.171999999999999,0.9965591996706294
8.1775,0.965406841318501
8.182999999999998,0.913591666597448
8.1885,0.811437232610265
8.194,0.8123860354027157
8.199499999999999,0.8634632523963071
8.205,0.8357371263502502
8.210499999999998,0.8371603305389261
8.216,0.8601951538889773
8.2215,0.8721079000608571
8.226999999999999,0.8451724430085091
8.2325,0.7915123739688021
8.237999999999998,0.7726944519185316
8.2435,0.7634172690590144
8.249,0.7989973737759126
8.254499999999998,0.817393605696205
8.26,0.8227701548534251
8.265499999999998,0.8382672671301186
8.270999999999999,0.8109101199477925
8.2765,0.7543509312644864
8.281999999999998,0.7518735017508653
8.2875,0.773590543444735
8.293000000000001,0.8245096266395847
8.298499999999999,0.8520776188868998
8.304,0.8407446966437396
8.309499999999998,0.8024763173482314
8.315,0.864253921390016
8.320500000000001,0.9242920536456409
8.325999999999999,0.9375752927399496
8.3315,0.9857533900899419
8.336999999999998,1.0302944100688736
8.3425,0.993607368760783
8.348,0.9646688835910394
8.353499999999999,0.9450602925470601
8.359,0.8656771255786919
8.364499999999998,0.8787495196080114
8.37,0.8626725834025982
8.3755,0.8561363863879385
8.380999999999998,0.8309404011217499
8.3865,0.8303605771930301
8.391999999999998,0.8093287819603748
8.397499999999999,0.8015275145557809
8.403,0.7917759303000383
8.408499999999998,0.7566175157131184
8.414,0.7344260726230234
8.419499999999998,0.7468132201911287
8.424999999999999,0.8067986411805065
8.4305,0.8450670204760146
8.435999999999998,0.8507598372307184
8.4415,0.8305714222580192
8.447000000000001,0.8575068793103672
8.452499999999999,0.8702102944759559
8.458,0.8963023712683479
8.463499999999998,0.8963550825345952
8.469,0.8659933931761754
8.4745,0.8011585356920501
8.479999999999999,0.7417002273651447
8.4855,0.7255178686272371
8.490999999999998,0.7408041358389414
8.4965,0.7769640644845593
8.502,0.8101194509540837
8.507499999999999,0.8508125484969656
8.513,0.8405338515787506
8.518499999999998,0.87474346337322
8.524,0.9028385682830077
8.5295,0.9328312787776964
8.534999999999998,0.9545483204715662
8.5405,1.0348275789661376
8.545999999999998,1.032877262114989
8.551499999999999,1.0469511702030065
8.557,1.147576977469019
8.562499999999998,1.2241137360600354
8.568,1.2268547219048929
8.573500000000001,1.2274872570998598
8.578999999999999,1.2005518000475117
8.5845,1.1821555681272193
8.589999999999998,1.1435709212342275
8.5955,1.1747232795863563
8.601,1.1180059571043084
8.606499999999999,1.0426288463707316
8.612,1.0138484949997297
8.617499999999998,0.9947670166182228
8.623,1.0313486353938188
8.6285,1.1238569076577538
8.633999999999999,1.1822082793934665
8.6395,1.210461518101996
8.644999999999998,1.2270655669698818
8.6505,1.227908947229838
8.656,1.1757247936450541
8.661499999999998,1.1345572947059468
8.667,1.1271250061650837
8.672499999999998,1.194858983292808
8.677999999999999,1.227961658496085
8.6835,1.1856345116995382
8.688999999999998,1.0570190220562328
8.6945,1.0886984930708337
8.699999999999998,1.0909123662532185
8.705499999999999,1.0942858872930428
8.711,1.0156933893183837
8.716499999999998,1.0671922964419531
8.722,1.0745191624503219
8.727500000000001,1.092651838039378
8.732999999999999,1.0800011341400364
8.7385,1.054172613678881
8.743999999999998,0.959239623167572
8.7495,0.9523344472891815
8.755,0.9346234618301031
8.760499999999999,0.9828542704463428
8.766,0.9763707846979303
8.771499999999998,0.9525452923541705
8.777,0.9532832500816321
8.7825,0.9376280040061968
8.787999999999998,0.9766343410291666
8.7935,0.9610318062199787
8.798999999999998,0.9986676503205199
8.804499999999999,0.9998800094442067
8.81,0.9839084957712879
8.815499999999998,0.9066864907190574
8.821,0.8994650472431833
8.826499999999998,0.9133808215324589
8.831999999999999,0.9744731791130291
8.8375,1.0278169805552526
8.842999999999998,1.0882240916746084
8.8485,1.084218035439817
8.854000000000001,1.07109293014425
8.859499999999999,1.0739393385216018
8.865,0.9809566648614416
8.870499999999998,0.9725228622618806
8.876,0.9554444119977696
8.8815,1.0403622619220996
8.886999999999999,1.032455571985011
8.8925,1.089383739532048
8.897999999999998,1.126545182236364
8.9035,1.2006572225800063
8.909,1.198548771930116
8.914499999999999,1.1728256740014549
8.92,1.0721998667354424
8.925499999999998,1.1072001475236208
8.931,1.0685627893643819
8.9365,1.0428396914357205
8.941999999999998,1.0211753610080982
8.9475,0.9562877922577256
8.952999999999998,0.9755801157042214
8.958499999999999,0.9781629677503371
8.964,0.9276128634192181
8.969499999999998,0.8942993431509522
8.975,0.9246610325093718
8.980499999999997,0.9167016313060361
8.985999999999999,0.9281399760816906
8.9915,0.9008882514318592
8.996999999999998,0.8597207524927519
9.0025,0.8866034982788525
9.008000000000001,0.8909785333773751
9.013499999999999,0.864886456584983
9.019,0.819238500014859
9.024499999999998,0.9341490604338779
9.03,1.0181708188320047
9.0355,1.0254976848403732
9.040999999999999,0.9820636014526339
9.0465,0.9763707846979303
9.051999999999998,0.9692020524883035
9.0575,0.964774306123534
9.063,0.9485392361193791
9.068499999999998,0.9941344814232557
9.074,0.9365737786812517
9.079499999999998,0.9172287439685086
9.084999999999999,0.8664150833061535
9.0905,0.8616183580776532
9.095999999999998,0.9406325461822904
9.1015,0.9554971232640168
9.106999999999998,0.9803241296664745
9.112499999999999,1.0146391639934385
9.118,0.9752638481067379
9.123499999999998,1.0094207486349602
9.129,1.0602344092973153
9.134500000000001,1.0477945504629627
9.139999999999999,1.1280738089575342
9.1455,1.1895878566680824
9.150999999999998,1.1491583154564367
9.1565,1.028344093217725
9.162,1.0470565927355011
9.167499999999999,1.0483743743916825
9.173,0.9942399039557501
9.178499999999998,1.0283968044839724
9.184,1.0484270856579296
9.1895,1.1066730348611482
9.194999999999999,1.1875321172844395
9.2005,1.22690743317114
9.205999999999998,1.2576908126595376
9.2115,1.2124118349531443
9.217,1.1986541944626106
9.222499999999998,1.1900095467980605
9.228,1.172245850072735
9.233499999999998,1.1908529270580166
9.238999999999999,1.136454900290848
9.2445,1.04457916322188
9.249999999999998,1.0673504302406949
9.2555,1.0549105714063425
9.260999999999997,1.1256490907101604
9.266499999999999,1.1166881754481268
9.272,1.1153176825256983
9.277499999999998,1.1184276472342864
9.283,1.0371468746810169
9.2885,0.9876509956748432
9.293999999999999,0.9614007850837095
9.2995,0.9529142712179013
9.304999999999998,0.943426243293395
9.3105,0.8548186047317571
9.316,0.8270924786857002
9.321499999999999,0.8286738166731179
9.327,0.9232905395869431
9.332499999999998,0.958607087972605
9.338,0.9339382153688889
9.3435,0.9465362080019832
9.348999999999998,0.9612426512849678
9.3545,0.9911299392471621
9.359999999999998,0.9515964895617198
9.365499999999999,1.0024628614903224
9.371,1.00731229798507
9.376499999999998,0.995452263079437
9.382,1.0072595867188225
9.387499999999998,0.9855425450249529
9.392999999999999,0.9538103627441047
9.3985,1.0145864527271913
9.403999999999998,1.0581786699136724
9.4095,1.0307161001988516
9.415000000000001,1.0569663107899854
9.420499999999999,1.0360399380898244
9.426,0.9924477209033434
9.431499999999998,0.9208131100733221
9.437,0.9322514548489766
9.4425,0.946061806605758
9.447999999999999,1.0065743402576084
9.4535,1.0036752206140092
9.458999999999998,1.0303998326013681
9.4645,1.0261302200353404
9.47,0.9325677224464602
9.475499999999998,0.919969729813366
9.481,0.8947737445471775
9.486499999999998,0.9550227218677916
9.491999999999999,0.9655122638509955
9.4975,0.9067392019853047
9.502999999999998,0.8805417026604181
9.5085,0.82171592952848
9.513999999999998,0.7882442754614722
9.519499999999999,0.8276195913481728
9.525,0.8172354718974633
9.530499999999998,0.7966780780610333
9.536,0.8013166694907918
9.541499999999997,0.7695844872099435
9.546999999999999,0.7390646640527819
9.5525,0.7360601218766883
9.557999999999998,0.7634699803252617
9.5635,0.7386956851890512
9.569,0.6509314268873693
9.574499999999999,0.6389132581829948
9.58,0.6630023068579911
9.585499999999998,0.6618953702667987
9.591,0.6848247710843551
9.5965,0.6822946303044868
9.601999999999999,0.691150123034026
9.6075,0.6844030809543771
9.612999999999998,0.7343206500905289
9.6185,0.7778074447445155
9.624,0.7056457212520214
9.629499999999998,0.7076487493694171
9.635,0.6965793834574934
9.640499999999998,0.720141319470017
9.645999999999999,0.6787629754659207
9.6515,0.7321594881743914
9.656999999999998,0.7843436417591753
9.6625,0.8244569153733374
9.667999999999997,0.8305187109917719
9.673499999999999,0.89530085720965
9.679,0.8748488859057144
9.684499999999998,0.8152851550463147
9.69,0.7480782905810629
9.695500000000001,0.7352167416167322
9.700999999999999,0.7443885019437549
9.7065,0.7561958255831404
9.711999999999998,0.7312106853819408
9.7175,0.6864588203380201
9.723,0.6890416723841357
9.728499999999999,0.7071743479731919
9.734,0.793357268287456
9.739499999999998,0.773801388509724
9.745,0.7577244523043107
9.7505,0.7510828327571565
9.755999999999998,0.8082745566354297
9.7615,0.8586138159015595
9.766999999999998,0.7917232190337911
9.772499999999999,0.7874536064677634
9.778,0.8085381129666659
9.783499999999998,0.7924611767612527
9.789,0.773379698379746
9.794499999999998,0.7981012822497092
9.799999999999999,0.7359546993441939
9.8055,0.7331610022330892
9.810999999999998,0.7138686787865934
9.8165,0.7005327284260375
9.822000000000001,0.7189289603463301
9.827499999999999,0.7189289603463301
9.833,0.6849301936168496
9.838499999999998,0.7023776227446915
9.844,0.6756002994910852
9.8495,0.6835069894281737
9.854999999999999,0.6996893481660815
9.8605,0.6559389971808586
9.865999999999998,0.6745987854323874
9.8715,0.6365939624681156
9.877,0.574605513361342
9.882499999999999,0.5666988234242536
9.888,0.6120832236631414
9.893499999999998,0.5899444918392936
9.899,0.5404486128331198
9.9045,0.5167812542881017
9.909999999999998,0.5989581183675745
9.9155,0.6587854055582104
9.920999999999998,0.6986878341073836
9.926499999999999,0.6437099834114952
9.932,0.6137699841830535
9.937499999999998,0.6120832236631414
9.943,0.6354870258769232
9.948499999999997,0.6634767082542163
9.953999999999999,0.6813985387782835
9.9595,0.7615723747403604
9.964999999999998,0.7970997681910114
9.9705,0.796836211859775
9.976,0.7504502975621894
9.981499999999999,0.6946817778725921
9.987,0.656835088707062
9.992499999999998,0.6900958977090809
9.998,0.7045387846608291
10.0035,0.6934167074826579
10.008999999999999,0.7449156146062275
10.0145,0.8043212116668854
10.019999999999998,0.819660190144837
10.0255,0.8201345915410623
10.031,0.8216632182622328
10.036499999999998,0.8046901905306162
10.042,0.822348464723447
10.047499999999998,0.7959401203335716
10.052999999999999,0.7614142409416187
10.0585,0.7047496297258181
10.063999999999998,0.7455481498011945
10.0695,0.7545090650632281
10.074999999999998,0.741542093566403
10.080499999999999,0.7390646640527819
10.086,0.6935221300151525
10.091499999999998,0.7084921296293732
10.097,0.6592070956881885
10.102500000000001,0.6887781160528994
10.107999999999999,0.7302091713232429
10.1135,0.7987865287109236
10.118999999999998,0.7934626908199506
10.1245,0.7755408602958834
10.13,0.7578825861030525
10.135499999999999,0.8004732892308357
10.141,0.7872954726690216
10.146499999999998,0.7816553671805652
10.152,0.7979431484509675
10.1575,0.721564523658693
10.162999999999998,0.7483945581785464
10.1685,0.7001110382960595
10.173999999999998,0.7111276929417361
10.179499999999999,0.7004800171597904
10.185,0.7204048758012532
10.190499999999998,0.7346896289542597
10.196,0.7371670584678808
10.201499999999998,0.7842382192266807
10.206999999999999,0.8118589227402431
10.2125,0.831572936316717
10.217999999999998,0.8681545550923129
10.2235,0.8686289564885382
10.228999999999997,0.7735378321784877
10.234499999999999,0.7617832198053495
10.24,0.7488162483085244
10.245499999999998,0.7624157550003166
10.251,0.7430707202875735
10.2565,0.7428071639563373
10.261999999999999,0.7312633966481881
10.2675,0.727151917880902
10.272999999999998,0.6521964972773034
10.2785,0.6706454404638432
10.284,0.6883564259229213
10.289499999999999,0.710916847876747
10.295,0.722829594048627
10.300499999999998,0.7226714602498853
10.306,0.7620994874028331
10.3115,0.6978444538474275
10.316999999999998,0.6326933287658185
10.3225,0.5836191398896229
10.327999999999998,0.6300577654534557
10.333499999999999,0.6391768145142311
10.339,0.6521964972773034
10.344499999999998,0.7191925166775663
10.35,0.7208265659312313
10.355499999999997,0.7183491364176102
10.360999999999999,0.6971592073862132
10.3665,0.6656378701703539
10.371999999999998,0.6142443855792789
10.3775,0.6112398434031853
10.383000000000001,0.5866236820657165
10.388499999999999,0.6952088905350647
10.394,0.6978444538474275
10.399499999999998,0.722407903918649
10.405,0.7689519520149763
10.4105,0.7897729021826426
10.415999999999999,0.7293130797970395
10.4215,0.6739662502374203
10.426999999999998,0.6606830111431117
10.4325,0.6838759682919046
10.438,0.6991095242373616
10.443499999999998,0.7049604747908071
10.449,0.732475755771875
10.454499999999998,0.7413839597676612
10.459999999999999,0.7914069514363076
10.4655,0.7100734676167909
10.470999999999998,0.6808187148495637
10.4765,0.6931004398851744
10.481999999999998,0.7063309677132358
10.487499999999999,0.7203521645350061
10.493,0.7517680792183709
10.498499999999998,0.7549834664594535
10.504,0.7108641366104997
10.509499999999997,0.7093355098893294
10.514999999999999,0.6537778352647211
10.5205,0.6628968843254965
10.525999999999998,0.6020680830761626
10.5315,0.6287399837972744
10.537,0.6690641024764256
10.542499999999999,0.693627552547647
10.548,0.6837178344931627
10.553499999999998,0.7091773760905876
10.559,0.6996366368998342
10.5645,0.7085448408956205
10.569999999999999,0.7118129394029504
10.5755,0.7260976925559569
10.580999999999998,0.7344787838892707
10.5865,0.700005615763565
10.592,0.7113385380067251
10.597499999999998,0.667113785625277
10.603,0.5991162521663163
10.608499999999998,0.5925273438854092
10.613999999999999,0.6032277309336023
10.6195,0.5807200202460239
10.624999999999998,0.5734985767701496
10.6305,0.6273167796085984
10.635999999999997,0.6641619547154307
10.641499999999999,0.7162933970339673
10.647,0.6517220958810781
10.652499999999998,0.6195155122040045
10.658,0.6445533636714513
10.6635,0.678815686732168
10.668999999999999,0.635223469545687
10.6745,0.6092895265520368
10.679999999999998,0.6206224487951969
10.6855,0.5831447384933977
10.691,0.5819323793697108
10.696499999999999,0.6121886461956358
10.702,0.6297942091222194
10.707499999999998,0.5731823091726661
10.713,0.6340638216882472
10.7185,0.6756530107573325
10.723999999999998,0.6599977646818973
10.7295,0.667324630690266
10.734999999999998,0.7350586078179905
10.740499999999999,0.7210374109962203
10.746,0.7345842064217651
10.751499999999998,0.6764963910172886
10.757,0.6662704053653209
10.762499999999998,0.6526181874072815
10.767999999999999,0.61941008967151
10.7735,0.6256300190886862
10.778999999999998,0.6336421315582692
10.7845,0.6937856863463888
10.789999999999997,0.677392482543492
10.795499999999999,0.7543509312644864
10.801,0.7999461765683632
10.806499999999998,0.8008422680945665
10.812,0.7544036425307337
10.8175,0.7044333621283345
10.822999999999999,0.6366993850006101
10.8285,0.6202534699314661
10.833999999999998,0.6043346675247946
10.8395,0.5710738585227758
10.845,0.6553591732521388
10.850499999999998,0.6606830111431117
10.856,0.6043873787910419
10.861499999999998,0.5591084010846487
10.866999999999999,0.5712319923215176
10.8725,0.5422407958855265
10.877999999999998,0.5334380144222348
10.8835,0.49306118447683633
10.888999999999998,0.4764044243427034
10.894499999999999,0.463384741579631
10.9,0.49195424788564396
10.905499999999998,0.5403959015668727
10.911,0.5540481195249121
10.916499999999997,0.5869399496632001
10.921999999999999,0.5405013240993671
10.9275,0.5673313586192207
10.932999999999998,0.5869399496632001
10.9385,0.6066012519734266
10.944,0.6745460741661402
10.949499999999999,0.7382739950590731
10.955,0.6763382572185469
10.960499999999998,0.6413379764303686
10.966,0.6757584332898271
10.9715,0.6184085756128122
10.976999999999999,0.5996960760950361
10.9825,0.6185667094115539
10.987999999999998,0.6309011457134118
10.9935,0.6209387163926804
10.999,0.6103964631432292
11.004499999999998,0.6062849843759431
11.01,0.5677003374829515
11.015499999999998,0.5570526617010056
11.020999999999999,0.5361790002670921
11.0265,0.5591611123508959
11.031999999999998,0.5441911127366751
11.0375,0.6132955827868283
11.042999999999997,0.6355397371431705
11.048499999999999,0.6467145255875888
11.054,0.649824490296177
11.059499999999998,0.6657432927028484
11.065,0.6306903006484228
11.070499999999997,0.6334312864932802
11.075999999999999,0.6777614614072228
11.0815,0.6467672368538361
11.086999999999998,0.5948993508665358
11.0925,0.5944249494703104
11.098,0.605019913986009
11.103499999999999,0.5964806888539534
11.109,0.570283189529067
11.114499999999998,0.5389199861119495
11.12,0.5681747388791767
11.1255,0.5899972031055409
11.130999999999998,0.5993798084975526
11.1365,0.5886794214493595
11.141999999999998,0.5625346333907203
11.147499999999999,0.5839354074871065
11.153,0.5756597386862872
11.158499999999998,0.532436500363537
11.164,0.5018639659401283
11.169499999999998,0.5658554431642975
11.174999999999999,0.6288454063297688
11.1805,0.6477160396462867
11.185999999999998,0.5683855839441657
11.1915,0.5203656203929151
11.196999999999997,0.4988594237640345
11.202499999999999,0.48937139583952843
11.208,0.5439275564054388
11.213499999999998,0.6235215684387959
11.219,0.5770302316087158
11.2245,0.5264274160113497
11.229999999999999,0.5531520279987087
11.2355,0.47524477648526375
11.240999999999998,0.4815701284349345
11.2465,0.4449885096593385
11.252,0.5081366066235518
11.257499999999999,0.48726294518963814
11.263,0.4443032631981242
11.268499999999998,0.4540021361876194
11.274,0.4569012558312185
11.2795,0.445093932191833
11.284999999999998,0.44519935472432753
11.2905,0.5331217468247512
11.295999999999998,0.5219996696465801
11.301499999999999,0.5660135769630392
11.307,0.5731295979064188
11.312499999999998,0.5492513942964117
11.318,0.47334717090036255
11.323499999999997,0.4346571014748763
11.328999999999999,0.4793562552525497
11.3345,0.4832041776885994
11.339999999999998,0.4634374528458783
11.3455,0.44156227735326686
11.351,0.4379779112484534
11.356499999999999,0.3892199899697413
11.362,0.3918555532821041
11.367499999999998,0.43418270007865095
11.373,0.4500487912190752
11.3785,0.3947019616594559
11.383999999999999,0.39422756026323064
11.3895,0.4201615032568808
11.394999999999998,0.4552144953113063
11.4005,0.44198396748324487
11.406,0.4292278410514089
11.411499999999998,0.43059833397383757
11.417,0.46201424865720236
11.422499999999998,0.5188369936717447
11.427999999999999,0.42986037624637596
11.4335,0.3813133000326528
11.438999999999998,0.38184041269512536
11.4445,0.35490495564277735
11.449999999999998,0.3652363638272396
11.455499999999999,0.4036628769214895
11.461,0.39433298279572515
11.466499999999998,0.3652363638272396
11.472,0.4353423479360906
11.477499999999997,0.42522178481661743
11.482999999999999,0.42522178481661743
11.4885,0.35606460350021696
11.493999999999998,0.3389861532361059
11.4995,0.35348175145410143
11.505,0.3624953779823823
11.510499999999999,0.3899579476972029
11.516,0.38099703243516925
11.521499999999998,0.3872696731185928
11.527,0.35559020210399167
11.5325,0.3020882668630264
11.537999999999998,0.31832333686718145
11.5435,0.31278865391121946
11.548999999999998,0.31173442858627437
11.554499999999999,0.3897998138984611
11.56,0.3611775963262009
11.565499999999998,0.34014580109354553
11.571,0.3371939701836992
11.576499999999998,0.3019828443305319
11.581999999999999,0.25591319763042986
11.5875,0.26271295097632585
11.592999999999998,0.30693770335777404
11.5985,0.2850625278651626
11.603999999999997,0.26545393682118323
11.609499999999999,0.2525923878568527
11.615,0.2579162257478256
11.620499999999998,0.24531823311473128
11.626,0.2336690432740876
11.6315,0.2854315067288934
11.636999999999999,0.2948668233871523
11.6425,0.30440756257790574
11.647999999999998,0.24141759941243432
11.6535,0.2153255226200424
11.659,0.2051522482343219
11.664499999999999,0.2185936211273723
11.67,0.23767509950887913
11.675499999999998,0.29012280942489926
11.681,0.30203555559677914
11.6865,0.27541636614191467
11.691999999999998,0.2778410843892885
11.6975,0.29581562617960294
11.702999999999998,0.35031907547926605
11.708499999999999,0.36333875824233836
11.714,0.39101217302214797
11.719499999999998,0.4206359046531061
11.725,0.38168227889638356
11.730499999999997,0.3892199899697413
11.735999999999999,0.38816576464479613
11.7415,0.3905904828921699
11.746999999999998,0.3433084770683809
11.7525,0.3610721737937064
11.757999999999997,0.36159928645617895
11.763499999999999,0.38247294789009245
11.769,0.35949083580628866
11.774499999999998,0.37656928607039974
11.78,0.32348904095941255
11.7855,0.29697527403704255
11.790999999999999,0.3177962242047089
11.7965,0.3341894280076056
11.801999999999998,0.3106802032613292
11.8075,0.26450513402873266
11.813,0.29144059108108067
11.818499999999998,0.29180956994481144
11.824,0.29312735160099285
11.829499999999998,0.2848516828001736
11.834999999999999,0.2573364018191057
11.8405,0.23756967697638462
11.845999999999998,0.2586014722090399
11.8515,0.26882745786100765
11.856999999999998,0.27873717591549185
11.862499999999999,0.277735661856794
11.868,0.28211069695531626
11.873499999999998,0.30836090754644996
11.879,0.2929165065360038
11.884499999999997,0.3094151328713951
11.889999999999999,0.3465238643094636
11.8955,0.3447316812570569
11.900999999999998,0.3243851324856159
11.9065,0.3098895342676204
11.912,0.3499500966155353
11.917499999999999,0.32865474505164366
11.923,0.33666685752122666
11.928499999999998,0.32285650576444547
11.934,0.36855717360081675
11.9395,0.36086132872871735
11.944999999999999,0.356486293630195
11.9505,0.3669758356133991
11.955999999999998,0.3474199558356669
11.9615,0.3144227031648844
11.967,0.31278865391121946
11.972499999999998,0.330974040766523
11.978,0.34025122362604004
11.983499999999998,0.3157931960873131
11.988999999999999,0.3039858724479277
11.9945,0.3198519635883519
11.999999999999998,0.35622273729895876
12.0055,0.3425178080746721
12.010999999999997,0.33830090677489155
12.016499999999999,0.32591375920678634
12.022,0.3083081962802027
12.027499999999998,0.28659115458633305
12.033,0.2848516828001736
12.038499999999997,0.26772052126981527
12.043999999999999,0.2660864720161503
12.0495,0.2640834438987546
12.054999999999998,0.24837548655707214
12.0605,0.2513800287331658
12.066,0.2686166127960186
12.071499999999999,0.263345486171293
12.077,0.2461616133746874
12.082499999999998,0.2603936552614466
12.088,0.24531823311473128
12.0935,0.2685111902635241
12.098999999999998,0.2935490417309709
12.1045,0.2752582323431729
12.109999999999998,0.2773666829930632
12.115499999999999,0.2580743595465673
12.121,0.2768922815968379
12.126499999999998,0.2464778809721709
12.132,0.24668872603715994
12.137499999999998,0.26882745786100765
12.142999999999999,0.28205798568906904
12.1485,0.2836393236764867
12.153999999999998,0.29581562617960294
12.1595,0.2869601334500638
12.164999999999997,0.2097381283978332
12.170499999999999,0.21432400856134454
12.176,0.19202714293875506
12.181499999999998,0.1718914392323031
12.187,0.16451186195768722
12.1925,0.16741098160128634
12.197999999999999,0.17684629825954523
12.2035,0.1638266154964729
12.208999999999998,0.1942937273873871
12.2145,0.15607805935812621
12.22,0.17684629825954523
12.225499999999998,0.19587506537480479
12.231,0.21775024086741618
12.236499999999998,0.20135703706451946
12.241999999999999,0.18865362189893067
12.2475,0.228397916649362
12.252999999999998,0.2068917200204814
12.2585,0.21147760018399267
12.263999999999998,0.1858599247878261
12.269499999999999,0.20372904404564599
12.275,0.19144731901003523
12.280499999999998,0.19714013576473893
12.286,0.18269724881299068
12.291499999999997,0.17273481949225925
12.296999999999999,0.16835978439373694
12.3025,0.1615073197815936
12.307999999999998,0.17921830524067178
12.3135,0.17610834053208363
12.318999999999997,0.19909045261588743
12.324499999999999,0.17310379835599002
12.33,0.18380418540418306
12.335499999999998,0.19086749508131542
12.341,0.1937139034586673
12.3465,0.20889474813787712
12.351999999999999,0.20404531164312953
12.3575,0.20894745940412437
12.362999999999998,0.18137946715680928
12.3685,0.18390960793667757
12.374,0.16493355208766527
12.379499999999998,0.16635675627634122
12.385,0.1596097141966924
12.390499999999998,0.1546548551694503
12.395999999999999,0.16034767192415397
12.4015,0.15818651000801645
12.406999999999998,0.19213256547124957
12.4125,0.19803622729094228
12.417999999999997,0.1986160512196621
12.423499999999999,0.1717860166998086
12.429,0.1806415094293477
12.434499999999998,0.15576179176064267
12.44,0.1372074260416084
12.445499999999997,0.1437436230562682
12.450999999999999,0.16061122825539026
12.4565,0.1739998898821934
12.461999999999998,0.1806415094293477
12.4675,0.19002411482135934
12.473,0.19445186118612887
12.478499999999999,0.17811136864947938
12.484,0.15418045377322498
12.489499999999998,0.15286267211704357
12.495,0.16656760134133022
12.5005,0.15765939734554388
12.505999999999998,0.13061851776070135
12.5115,0.11912746171879947
12.516999999999998,0.10974485632678782
12.522499999999999,0.11137890558045278
12.528,0.13741827110659743
12.533499999999998,0.14042281328269104
12.539,0.1277721093833495
12.544499999999998,0.13899960909401515
12.549999999999999,0.1378399612365755
12.5555,0.13715471477536115
12.560999999999998,0.13035496142946507
12.5665,0.13884147529527338
12.571999999999997,0.1445870033162243
12.577499999999999,0.12919531357202543
12.583,0.11870577158882142
12.588499999999998,0.11812594766010161
12.594,0.13515168665796543
12.599499999999997,0.11912746171879947
12.604999999999999,0.1337284824692895
12.6105,0.1517030242596039
12.615999999999998,0.14674816523236184
12.6215,0.12866820090955286
12.627,0.13193629941688279
12.632499999999999,0.14189872873761422
12.638,0.13620591198291054
12.643499999999998,0.13277967967683887
12.649,0.12482027847350317
12.6545,0.1296170037020035
12.659999999999998,0.11564851814648054
12.6655,0.09535468064128683
12.670999999999998,0.10895418733307898
12.676499999999999,0.11580665194522231
12.682,0.11253855343789243
12.687499999999998,0.09155946947148437
12.693,0.10099478612974326
12.698499999999997,0.1074782718781558
12.703999999999999,0.12250098275862387
12.7095,0.12313351795359095
12.714999999999998,0.10236527905217192
12.7205,0.11675545473767292
12.725999999999997,0.10394661703958963
12.731499999999999,0.10800538454062837
12.737,0.09519654684254505
12.742499999999998,0.10953401126179879
12.748,0.12866820090955286
12.7535,0.11918017298504673
12.758999999999999,0.13446644019675108
12.7645,0.1424258414000868
12.769999999999998,0.14901474968099385
12.7755,0.12798295444833854
12.781,0.11939101805003575
12.786499999999998,0.1309347853581849
12.792,0.1325161233456026
12.797499999999998,0.13947401049024044
12.802999999999999,0.12081422223871167
12.8085,0.1267178840584044
12.813999999999998,0.11628105334144762
12.8195,0.1143834477565464
12.824999999999998,0.11928559551754124
12.830499999999999,0.12703415165588794
12.836,0.12966971496825075
12.841499999999998,0.13119834168942118
12.847,0.11844221525758515
12.852499999999997,0.11564851814648054
12.857999999999999,0.12629619392842634
12.8635,0.12592721506469556
12.868999999999998,0.1407390808801746
12.8745,0.1572904184818131
12.879999999999997,0.14295295406255937
12.885499999999999,0.1305658064944541
12.891,0.13293781347558065
12.896499999999998,0.13198901068313004
12.902,0.12387147568105253
12.9075,0.10805809580687563
12.912999999999998,0.0889766174253688
12.9185,0.08839679349664899
12.923999999999998,0.10389390577334237
12.929499999999999,0.12566365873345928
12.935,0.1263489051946736
12.940499999999998,0.11259126470413967
12.946,0.09972971573980911
12.951499999999998,0.09155946947148437
12.956999999999999,0.09535468064128683
12.9625,0.10152189879221583
12.967999999999998,0.11817865892634886
12.9735,0.11396175762656834
12.978999999999997,0.10210172272093565
12.984499999999999,0.09730499749243532
12.99,0.09914989181108928
12.995499999999998,0.10273425791590272
13.001,0.09403689898510542
13.006499999999997,0.10125834246097955
13.011999999999999,0.10231256778592467
13.0175,0.1161756308089531
13.022999999999998,0.1258745037984483
13.0285,0.11164246191168907
13.034,0.11027196898926038
13.039499999999999,0.09577637077126487
13.045,0.09709415242744629
13.050499999999998,0.08950373008784138
13.056,0.0987809129473585
13.0615,0.10057309599976522
13.066999999999998,0.09909718054484203
13.0725,0.09930802560983105
13.077999999999998,0.10283968044839724
13.083499999999999,0.1074782718781558
13.089,0.10305052551338627
13.094499999999998,0.10399932830583689
13.1,0.11469971535402992
13.105499999999997,0.10220714525343016
13.110999999999999,0.10236527905217192
13.1165,0.09983513827230363
13.121999999999998,0.0941950327838472
13.1275,0.10779453947563934
13.132999999999997,0.1231862292198382
13.138499999999999,0.12908989103953092
13.144,0.11480513788652444
13.149499999999998,0.12344978555107448
13.155,0.10668760288444697
13.1605,0.10758369441065031
13.165999999999999,0.11243313090539792
13.1715,0.11686087727016743
13.176999999999998,0.11227499710665614
13.1825,0.10684573668318872
13.188,0.09614534963499569
13.193499999999998,0.08655189917799501
13.199,0.09250827226393497
13.204499999999998,0.08349464573565414
13.209999999999999,0.08839679349664899
13.2155,0.09572365950501761
13.220999999999998,0.09535468064128683
13.2265,0.08892390615912155
13.231999999999998,0.09103235680901181
13.237499999999999,0.08291482180693432
13.243,0.08433802599561024
13.248499999999998,0.09677788482996276
13.254,0.0835473570019014
13.259499999999997,0.08244042041070901
13.264999999999999,0.092719117328924
13.2705,0.07975214583209894
13.275999999999998,0.08043739229331327
13.2815,0.07627320225978002
13.286999999999997,0.07637862479227453
13.292499999999999,0.09435316658258897
13.298,0.09424774405009445
13.303499999999998,0.0987809129473585
13.309,0.08771154703543466
13.3145,0.07985756836459346
13.319999999999999,0.08101721622203309
13.3255,0.08038468102706602
13.330999999999998,0.07595693466229649
13.3365,0.07658946985726356
13.342,0.07395390654490074
13.347499999999998,0.0716873220962687
13.353,0.0774855613834669
13.358499999999998,0.09519654684254505
13.363999999999999,0.09124320187400083
13.3695,0.0827039767419453
13.374999999999998,0.08470700485934103
13.3805,0.09303538492640755
13.385999999999997,0.10115291992848503
13.391499999999999,0.10447372970206219
13.397,0.10558066629325456
13.402499999999998,0.11000841265802411
13.408,0.11264397597038693
13.413499999999997,0.1165446096726839
13.418999999999999,0.1184949265238324
13.4245,0.10890147606683172
13.429999999999998,0.10995570139177685
13.4355,0.1045791522345567
13.441,0.0905579554127865
13.446499999999999,0.06873549118642235
13.452,0.0744810192073733
13.457499999999998,0.07516626566858763
13.463,0.07437559667487878
13.4685,0.07052767423882907
13.473999999999998,0.07342679388242818
13.4795,0.07395390654490074
13.484999999999998,0.08038468102706602
13.490499999999999,0.08597207524927518
13.496,0.08238770914446175
13.501499999999998,0.06894633625141136
13.507,0.06778668839397173
13.512499999999998,0.06920989258264766
13.517999999999999,0.08207144154697821
13.5235,0.0918757370689679
13.528999999999998,0.09171760327022614
13.5345,0.09546010317378134
13.539999999999997,0.09050524414653924
13.545499999999999,0.09229742719894596
13.551,0.08302024433942884
13.556499999999998,0.07843436417591752
13.562,0.07031682917384004
13.567499999999997,0.06678517433527387
13.572999999999999,0.07864520924090655
13.5785,0.08692087804172581
13.583999999999998,0.08085908242329132
13.5895,0.07453373047362055
13.595,0.08080637115704406
13.600499999999998,0.08328380067066511
13.606,0.07948858950086266
13.611499999999998,0.07838165290967027
13.616999999999999,0.07669489238975807
13.6225,0.08175517394949468
13.627999999999998,0.07885605430589557
13.6335,0.07795996277969222
13.638999999999998,0.07917232190337911
13.644499999999999,0.07890876557214282
13.65,0.07901418810463734
13.655499999999998,0.07911961063713185
13.661,0.0707385193038181
13.666499999999997,0.06873549118642235
13.671999999999999,0.06805024472520801
13.6775,0.06430774482165282
13.682999999999998,0.06430774482165282
13.6885,0.06641619547154307
13.693999999999997,0.06899904751765862
13.699499999999999,0.06325351949670768
13.705,0.0625155617692461
13.710499999999998,0.07311052628494463
13.716,0.0790668993708846
13.7215,0.07268883615496659
13.726999999999999,0.07110749816754888
13.7325,0.07058038550507632
13.737999999999998,0.06920989258264766
13.7435,0.07116020943379614
13.749,0.08323108940441785
13.754499999999998,0.08080637115704406
13.76,0.08518140625556635
13.765499999999998,0.10088936359724875
13.770999999999999,0.10531710996201829
13.7765,0.10125834246097955
13.781999999999998,0.08997813148406668
13.7875,0.08565580765179165
13.792999999999997,0.07806538531218672
13.798499999999999,0.06530925888035068
13.804,0.06757584332898271
13.809499999999998,0.0617776040417845
13.815,0.06119778011306468
13.820499999999997,0.06609992787405954
13.825999999999999,0.06198844910677352
13.8315,0.06968429397887296
13.836999999999998,0.07458644173986781
13.8425,0.06978971651136748
13.847999999999997,0.06362249836043848
13.853499999999999,0.07226714602498852
13.859,0.08022654722832424
13.864499999999998,0.0790668993708846
13.87,0.07706387125348886
13.8755,0.06831380105644429
13.880999999999998,0.07300510375245012
13.8865,0.06725957573149917
13.891999999999998,0.06620535040655405
13.897499999999999,0.06530925888035068
13.903,0.07843436417591752
13.908499999999998,0.06720686446525191
13.914,0.06446587862039457
13.919499999999998,0.07474457553860958
13.924999999999999,0.07817080784468124
13.9305,0.08823865969790722
13.935999999999998,0.07664218112351082
13.9415,0.07933045570212088
13.946999999999997,0.07390119527865348
13.952499999999999,0.07152918829752693
13.958,0.07453373047362055
13.963499999999998,0.06952616018013119
13.969,0.07437559667487878
13.974499999999997,0.0770111599872416
13.979999999999999,0.07716929378598338
13.9855,0.07427017414238427
13.990999999999998,0.0679448221927135
13.9965,0.060248977320614065
14.002,0.06304267443171865
14.007499999999999,0.06040711111935584
14.013,0.06520383634785616
14.018499999999998,0.06720686446525191
14.024,0.06436045608790006
14.0295,0.06204116037302078
14.034999999999998,0.07158189956377418
14.0405,0.06826108979019703
14.045999999999998,0.06536197014659793
14.051499999999999,0.06341165329544945
14.057,0.05740256894326222
14.062499999999998,0.06051253365185035
14.068,0.06641619547154307
14.073499999999997,0.06936802638138943
14.078999999999999,0.06530925888035068
14.0845,0.06119778011306468
14.089999999999998,0.058456794268207345
14.0955,0.06378063215918024
14.100999999999997,0.06636348420529581
14.106499999999999,0.07137105449878517
14.112,0.07021140664134552
14.117499999999998,0.06293725189922415
14.123,0.06863006865392783
14.128499999999997,0.07131834323253791
14.133999999999999,0.07311052628494463
14.1395,0.06441316735414732
14.144999999999998,0.06272640683423512
14.1505,0.0696315827126257
14.156,0.06810295599145527
14.161499999999998,0.06283182936672964
14.167,0.05829866046946558
14.172499999999998,0.060196266054366815
14.177999999999999,0.060196266054366815
14.1835,0.06082880124933389
14.188999999999998,0.06557281521158696
14.1945,0.06330623076295494
14.199999999999998,0.062146582905515294
14.205499999999999,0.06483485748412537
14.211,0.059300174528163455
14.216499999999998,0.0651511250816089
14.222,0.06852464612143332
14.227499999999997,0.07163461083002144
14.232999999999999,0.0646767236853836
14.2385,0.07179274462876321
14.243999999999998,0.06003813225562504
14.2495,0.059563730859399734
14.254999999999997,0.060934223781828396
14.260499999999999,0.05966915339189425
14.266,0.059300174528163455
14.271499999999998,0.0568227450145424
14.277,0.05824594920321832
14.2825,0.05740256894326222
14.287999999999998,0.05334380144222348
14.2935,0.06161947024304273
14.298999999999998,0.06436045608790006
14.304499999999999,0.05708630134577868
14.31,0.061935737840526264
14.315499999999998,0.05935288579441071
14.321,0.06325351949670768
14.326499999999998,0.06541468141284519
14.331999999999999,0.06320080823046043
14.3375,0.0605652449180976
14.342999999999998,0.06404418849041653
14.3485,0.07195087842750499
14.353999999999997,0.06952616018013119
14.359499999999999,0.06652161800403758
14.365,0.06984242777761474
14.370499999999998,0.06488756875037263
14.376,0.05803510413822929
14.381499999999997,0.05413447043593232
14.386999999999999,0.05919475199566895
14.3925,0.05423989296842684
14.397999999999998,0.057244435144520454
14.4035,0.061672181509289985
14.408999999999997,0.057718836540745756
14.414499999999999,0.058720350599443624
14.42,0.056084787287080815
14.425499999999998,0.06436045608790006
14.431,0.06520383634785616
14.4365,0.06494028001661989
14.441999999999998,0.06172489277553724
14.4475,0.06272640683423512
14.452999999999998,0.058983906930679904
14.458499999999999,0.05445073803341586
14.464,0.05914204072942169
14.469499999999998,0.055821230955844535
14.475,0.056348343618317094
14.480499999999997,0.06077608998308663
14.485999999999999,0.0568227450145424
14.4915,0.0539236253709433
14.496999999999998,0.05286940004599817
14.5025,0.052236864851031094
14.507999999999997,0.054977850695888425
14.513499999999999,0.05260584371476189
14.519,0.05487242816339391
14.524499999999998,0.050339259266129865
14.53,0.059985420989377786
14.535499999999997,0.06504570254911439
14.540999999999999,0.06436045608790006
14.5465,0.06620535040655405
14.551999999999998,0.062093871639268036
14.5575,0.05977457592438876
14.563,0.05824594920321832
14.568499999999998,0.06061795618434486
14.574,0.05655918868330612
14.579499999999998,0.06483485748412537
14.584999999999999,0.06130320264555919
14.5905,0.061672181509289985
14.595999999999998,0.06414961102291104
14.6015,0.05877306186569088
14.606999999999998,0.06494028001661989
14.612499999999999,0.060196266054366815
14.618,0.0576661252744985
14.623499999999998,0.05534682955961922
14.629,0.060248977320614065
14.634499999999997,0.058193237936971065
14.639999999999999,0.05666461121580063
14.6455,0.06304267443171865
14.650999999999998,0.05513598449463019
14.6565,0.0622520054380098
14.661999999999997,0.05824594920321832
14.667499999999999,0.06030168858686132
14.673,0.056348343618317094
14.678499999999998,0.05323837890972897
14.684,0.05993270972313053
14.6895,0.0638333434254275
14.694999999999999,0.05840408300196009
14.7005,0.0527112662472564
14.705999999999998,0.06109235758057017
14.7115,0.06230471670425706
14.717,0.062093871639268036
14.722499999999998,0.05987999845688328
14.728,0.062146582905515294
14.733499999999998,0.06267369556798787
14.738999999999999,0.06267369556798787
14.7445,0.0646767236853836
14.749999999999998,0.06172489277553724
14.7555,0.054767005630899396
14.760999999999997,0.05745528020950948
14.766499999999999,0.05661189994955338
14.772,0.05987999845688328
14.777499999999998,0.06030168858686132
14.783,0.05603207602083356
14.788499999999997,0.05629563235206984
14.793999999999999,0.05334380144222348
14.7995,0.0518678859873003
14.804999999999998,0.054292604234674094
14.8105,0.05661189994955338
14.815999999999997,0.0585095055344546
14.821499999999999,0.057982392871982036
14.827,0.05350193524096525
14.832499999999998,0.053396512708470734
14.838,0.057771547806993014
14.8435,0.06125049137931193
14.848999999999998,0.053291090175976226
14.8545,0.05640105488456435
14.859999999999998,0.05445073803341586
14.865499999999999,0.051077216993591454
14.871,0.054503449299663116
14.876499999999998,0.05803510413822929
14.882,0.057244435144520454
14.887499999999998,0.060934223781828396
14.892999999999999,0.058878484398185396
14.8985,0.05587394222209179
14.903999999999998,0.06241013923675159
14.9095,0.059458308326905226
14.914999999999997,0.060723378716839374
14.920499999999999,0.05877306186569088
14.926,0.05829866046946558
14.931499999999998,0.06003813225562504
14.937,0.06272640683423512
14.942499999999997,0.054029047903437814
14.947999999999999,0.05466158309840489
14.9535,0.05861492806694912
14.958999999999998,0.05397633663719056
14.9645,0.05666461121580063
14.97,0.05118263952608596
14.975499999999998,0.05529411829337196
14.981,0.060723378716839374
14.986499999999998,0.05460887183215763
14.991999999999999,0.05181517472105304
14.9975,0.05160432965606402
15.002999999999998,0.0539236253709433
15.0085,0.052394998649772866
15.013999999999998,0.05049739306487163
15.019499999999999,0.05487242816339391
15.025,0.05803510413822929
15.030499999999998,0.06040711111935584
15.036,0.057982392871982036
15.041499999999997,0.056084787287080815
15.046999999999999,0.05893119566443265
15.0525,0.054977850695888425
15.057999999999998,0.04649133683008015
15.0635,0.05782425907324027
15.068999999999997,0.053818202838448785
15.074499999999999,0.05729714641076771
15.08,0.05534682955961922
15.085499999999998,0.057033590079531425
15.091,0.058983906930679904
15.096499999999997,0.05808781540447655
15.101999999999999,0.054556160565910373
15.1075,0.0571917238782732
15.112999999999998,0.05460887183215763
15.1185,0.0576661252744985
15.124,0.058983906930679904
15.129499999999998,0.0571917238782732
15.135,0.05260584371476189
15.140499999999998,0.05545225209211373
15.145999999999999,0.058193237936971065
15.1515,0.05466158309840489
15.156999999999998,0.058193237936971065
15.1625,0.054977850695888425
15.167999999999997,0.04722929455754173
15.173499999999999,0.05856221680070186
15.179,0.05640105488456435
15.184499999999998,0.057929681605734785
15.19,0.05181517472105304
15.195499999999997,0.05539954082586647
15.200999999999999,0.0592474632619162
15.2065,0.05503056196213568
15.211999999999998,0.05207873105228932
15.2175,0.05397633663719056
15.222999999999997,0.0506555268636134
15.228499999999999,0.05397633663719056
15.234,0.055504963358360984
15.239499999999998,0.06067066745059212
15.245,0.05192059725354756
15.2505,0.051709752188558535
15.255999999999998,0.054081759169685065
15.2615,0.05418718170217958
15.266999999999998,0.0617776040417845
15.272499999999999,0.05982728719063602
15.278,0.05961644212564699
15.283499999999998,0.05387091410469604
15.289,0.05286940004599817
15.294499999999998,0.055241407027124705
15.299999999999999,0.0568227450145424
15.3055,0.04912690014244297
15.310999999999998,0.05481971689714665
15.3165,0.05603207602083356
15.321999999999997,0.057929681605734785
15.327499999999999,0.05049739306487163
15.333,0.054081759169685065
15.338499999999998,0.05761341400825125
15.344,0.05866763933319637
15.349499999999997,0.05908932946317443
15.354999999999999,0.051129928259838704
15.3605,0.05387091410469604
15.365999999999998,0.05761341400825125
15.3715,0.05713901261202594
15.376999999999997,0.05814052667072381
15.382499999999999,0.05940559706065797
15.388,0.052658554981009145
15.393499999999998,0.05661189994955338
15.399,0.0539236253709433
15.4045,0.05619020981957533
15.409999999999998,0.05692816754703692
15.4155,0.05260584371476189
15.420999999999998,0.05250042118226737
15.426499999999999,0.05471429436465214
15.432,0.05518869576087745
15.437499999999998,0.057929681605734785
15.443,0.05334380144222348
15.448499999999997,0.05566309715710276
15.453999999999999,0.05961644212564699
15.4595,0.05919475199566895
15.464999999999998,0.05603207602083356
15.4705,0.05835137173571283
15.475999999999997,0.05787697033948753
15.481499999999999,0.05529411829337196
15.487,0.05877306186569088
15.492499999999998,0.05808781540447655
15.498,0.05286940004599817
15.503499999999997,0.050181125467388094
15.508999999999999,0.049232322674937476
15.5145,0.05281668877975091
15.519999999999998,0.05308024511098719
15.5255,0.053291090175976226
15.531,0.049917569136151814
15.536499999999998,0.0556103858908555
15.542,0.05250042118226737
15.547499999999998,0.04939045647367925
15.552999999999999,0.04891605507745394
15.5585,0.050866371928602425
15.563999999999998,0.05555767462460824
15.5695,0.047809118486261556
15.574999999999998,0.048810632544959424
15.580499999999999,0.04701844949255271
15.586,0.053554646507212506
15.591499999999998,0.05081366066235517
15.597,0.05629563235206984
15.602499999999997,0.05445073803341586
15.607999999999999,0.05555767462460824
15.6135,0.04886334381120668
15.618999999999998,0.0539236253709433
15.6245,0.052184153584783836
15.629999999999997,0.05397633663719056
15.635499999999999,0.056506477417058866
15.641,0.05803510413822929
15.646499999999998,0.05076094939610792
15.652,0.04870521001246492
15.657499999999997,0.04844165368122864
15.662999999999998,0.0559793647545863
15.6685,0.054767005630899396
15.673999999999998,0.05692816754703692
15.679499999999999,0.05640105488456435
15.685,0.05123535079233322
15.690499999999998,0.04986485786990456
15.696,0.05481971689714665
15.701499999999998,0.05360735777345976
15.706999999999999,0.05350193524096525
15.7125,0.061408625178053705
15.717999999999998,0.05734985767701496
15.7235,0.05123535079233322
15.728999999999997,0.056084787287080815
15.734499999999999,0.05987999845688328
15.74,0.05044468179862437
15.745499999999998,0.051762463454805785
15.751,0.059036618196927175
15.756499999999997,0.05698087881328417
15.761999999999999,0.05603207602083356
15.7675,0.05603207602083356
15.772999999999998,0.05286940004599817
15.7785,0.051709752188558535
15.783999999999997,0.052922111312245425
15.789499999999999,0.052394998649772866
15.795,0.0568227450145424
15.800499999999998,0.0518678859873003
15.806,0.056242921085822586
15.8115,0.057982392871982036
15.816999999999998,0.05334380144222348
15.8225,0.05360735777345976
15.827999999999998,0.05260584371476189
15.833499999999999,0.048757921278712174
15.839,0.05281668877975091
15.844499999999998,0.05492513942964117
15.85,0.05803510413822929
15.855499999999997,0.05397633663719056
15.860999999999999,0.05592665348833905
15.8665,0.05782425907324027
15.871999999999998,0.052658554981009145
15.8775,0.049495879006173756
15.882999999999997,0.049706724071162785
15.888499999999999,0.052236864851031094
15.894,0.06146133644430096
15.899499999999998,0.05276397751350365
15.905,0.048968766343701196
15.910499999999997,0.04754556215502527
15.915999999999999,0.04512084390765148
15.9215,0.04960130153866827
15.926999999999998,0.05234228738352561
15.9325,0.050075702934893586
15.937999999999997,0.05413447043593232
15.943499999999998,0.05250042118226737
15.949,0.048757921278712174
15.954499999999998,0.04111478767285999
15.959999999999999,0.04248528059528866
15.9655,0.046965738226305453
15.970999999999998,0.049706724071162785
15.9765,0.04701844949255271
15.981999999999998,0.045753379102618556
15.987499999999999,0.048547076213723145
15.993,0.046913026960058196
15.998499999999998,0.04907418887619571
16.003999999999998,0.050866371928602425
16.009499999999996,0.05302753384473994
16.015,0.05091908319484968
16.0205,0.04975943533741005
16.025999999999996,0.04954859027242101
16.0315,0.04659675936257466
16.037,0.04838894241498138
16.042499999999997,0.050181125467388094
16.048000000000002,0.048968766343701196
16.0535,0.04986485786990456
16.058999999999997,0.04786182975250881
16.064499999999995,0.05376549157220153
16.07,0.05513598449463019
16.075499999999998,0.05566309715710276
16.080999999999996,0.05376549157220153
16.0865,0.05276397751350365
16.092,0.04664947062882192
16.097499999999997,0.04891605507745394
16.103,0.04939045647367925
16.1085,0.05023383673363535
16.113999999999997,0.05534682955961922
16.119500000000002,0.04886334381120668
16.125,0.05160432965606402
16.130499999999998,0.04954859027242101
16.135999999999996,0.04664947062882192
16.1415,0.0527112662472564
16.147,0.052447709916020116
16.152499999999996,0.04686031569381094
16.158,0.049917569136151814
16.1635,0.051709752188558535
16.168999999999997,0.050181125467388094
16.174500000000002,0.050075702934893586
16.18,0.04833623114873412
16.185499999999998,0.0539236253709433
16.190999999999995,0.051709752188558535
16.1965,0.054081759169685065
16.201999999999998,0.053132956377234454
16.207499999999996,0.057033590079531425
16.213,0.050339259266129865
16.2185,0.04733471709003625
16.223999999999997,0.04464644251142617
16.2295,0.042537991861535916
16.235,0.05366006903970702
16.240499999999997,0.05192059725354756
16.246000000000002,0.04269612566027768
16.2515,0.042801548192772196
16.256999999999998,0.047650984687519785
16.262499999999996,0.0506555268636134
16.268,0.04459373124517891
16.2735,0.046965738226305453
16.278999999999996,0.04838894241498138
16.2845,0.05118263952608596
16.29,0.0556103858908555
16.295499999999997,0.049917569136151814
16.301000000000002,0.0436449284527283
16.3065,0.04686031569381094
16.311999999999998,0.049917569136151814
16.317499999999995,0.04807267481749784
16.323,0.05028654799988261
16.3285,0.047914541018756064
16.333999999999996,0.04844165368122864
16.3395,0.048810632544959424
16.345,0.051077216993591454
16.350499999999997,0.053818202838448785
16.356,0.045068132641404225
16.3615,0.04807267481749784
16.366999999999997,0.05076094939610792
16.372500000000002,0.04680760442756369
16.378,0.050128414201140836
16.383499999999998,0.050866371928602425
16.388999999999996,0.05155161838981676
16.3945,0.05756070274200399
16.4,0.05376549157220153
16.405499999999996,0.04659675936257466
16.411,0.045068132641404225
16.4165,0.04311781579025574
16.421999999999997,0.040060562347914865
16.427500000000002,0.04475186504392069
16.433,0.04707116075879997
16.438499999999998,0.045753379102618556
16.443999999999996,0.048547076213723145
16.4495,0.05039197053237712
16.455,0.049232322674937476
16.460499999999996,0.05387091410469604
16.466,0.042379858062794144
16.4715,0.038900914490475225
16.476999999999997,0.05118263952608596
16.4825,0.048757921278712174
16.488,0.04359221718648104
16.493499999999997,0.046016935433854836
16.499000000000002,0.04907418887619571
16.5045,0.04585880163511307
16.509999999999998,0.0510245057273442
16.515499999999996,0.045068132641404225
16.521,0.04886334381120668
16.5265,0.051077216993591454
16.531999999999996,0.0556103858908555
16.5375,0.05371278030595427
16.543,0.04907418887619571
16.548499999999997,0.05139348459107499
16.554000000000002,0.
16.5595,0.
16.564999999999998,0.
16.570499999999996,0.
16.576,0.
16.5815,0.
16.586999999999996,0.
16.5925,0.
16.598,0.
16.603499999999997,0.
16.609,0.
16.6145,0.
16.619999999999997,0.
16.625499999999995,0.
16.631,0.
16.636499999999998,0.
16.641999999999996,0.
16.6475,0.
16.653,0.
16.658499999999997,0.
16.664,0.
16.6695,0.
16.674999999999997,0.
16.680500000000002,0.
16.686,0.


==> images/setup-chip-tophat-atoms/powell-profile-data1.txt <==
0.0055,0.
0.011,0.
0.0165,0.
0.022,0.
0.027499999999999997,0.
0.033,0.
0.0385,0.
0.044,0.
0.049499999999999995,0.
0.05499999999999999,0.
0.0605,0.
0.066,0.
0.0715,0.
0.077,0.
0.08249999999999999,0.
0.088,0.
0.0935,0.
0.09899999999999999,0.
0.1045,0.
0.10999999999999999,0.
0.11549999999999999,0.
0.121,0.
0.1265,0.
0.132,0.
0.13749999999999998,0.
0.143,0.
0.1485,0.
0.154,0.
0.1595,0.
0.16499999999999998,0.
0.17049999999999998,0.
0.176,0.
0.1815,0.
0.187,0.
0.19249999999999998,0.
0.19799999999999998,0.
0.2035,0.
0.209,0.
0.2145,0.
0.21999999999999997,0.
0.22549999999999998,0.
0.23099999999999998,0.
0.2365,0.
0.242,0.
0.2475,0.
0.253,0.
0.2585,0.
0.264,0.
0.26949999999999996,0.
0.27499999999999997,0.
0.28049999999999997,0.04553494876805283
0.286,0.04877996810554625
0.2915,0.04689576332893717
0.297,0.04726213647994449
0.3025,0.04532559268176293
0.308,0.05071651190372781
0.3135,0.05244369961561946
0.319,0.048936985170263674
0.32449999999999996,0.044802202466038187
0.32999999999999996,0.04228992943055941
0.33549999999999996,0.049826748536995744
0.34099999999999997,0.05364749711178638
0.3465,0.05270539472348183
0.352,0.04726213647994449
0.3575,0.04679108528579222
0.363,0.04469752442289324
0.3685,0.04323203181886395
0.374,0.04647705115635737
0.3795,0.048622951040828824
0.38499999999999995,0.05212966548618462
0.39049999999999996,0.04757617060937933
0.39599999999999996,0.042917997689429103
0.40149999999999997,0.051344580162597506
0.407,0.054641938521663394
0.4125,0.04234226845213188
0.418,0.04616301702692253
0.4235,0.04569196583277025
0.429,0.043860100077733645
0.4345,0.04673874626421974
0.43999999999999995,0.049251019299698516
0.44549999999999995,0.0455872877896253
0.45099999999999996,0.04192355627955209
0.45649999999999996,0.04255162453842178
0.46199999999999997,0.04747149256623438
0.46749999999999997,0.04532559268176293
0.473,0.044749863444465715
0.4785,0.04197589530112456
0.484,0.044645185401320765
0.4895,0.04616301702692253
0.495,0.046215356048495
0.5005,0.04836125593296645
0.506,0.04647705115635737
0.5115,0.044906880509183136
0.517,0.044645185401320765
0.5225,0.04731447550151696
0.528,0.049355697342843466
0.5335,0.04789020473881418
0.5389999999999999,0.049408036364415944
0.5445,0.04700044137208212
0.5499999999999999,0.04417413420716849
0.5555,0.04255162453842178
0.5609999999999999,0.04778552669566924
0.5665,0.04637237311321243
0.572,0.04632003409163995
0.5775,0.04799488278195913
0.583,0.050454816795865436
0.5884999999999999,0.04904166321340862
0.594,0.04694810235050964
0.5994999999999999,0.04647705115635737
0.605,0.04710511941522706
0.6104999999999999,0.04297033671100158
0.616,0.04417413420716849
0.6214999999999999,0.0482565778898215
0.627,0.04830891691139398
0.6325,0.0404580636755228
0.638,0.044854541487610665
0.6435,0.04762850963095181
0.6489999999999999,0.0466340682210748
0.6545,0.04762850963095181
0.6599999999999999,0.04689576332893717
0.6655,0.049983765601713165
0.6709999999999999,0.04595366094063262
0.6765,0.04904166321340862
0.6819999999999999,0.04762850963095181
0.6875,0.04773318767409676
0.693,0.04417413420716849
0.6985,0.04747149256623438
0.704,0.04155718312854477
0.7094999999999999,0.048727629083973774
0.715,0.0484659339761114
0.7204999999999999,0.043703083013016224
0.726,0.044069456164023545
0.7314999999999999,0.04495921953075561
0.737,0.04715745843679954
0.7424999999999999,0.0455872877896253
0.748,0.04616301702692253
0.7535,0.044226473228740966
0.759,0.04590132191906015
0.7645,0.05061183386058286
0.7699999999999999,0.049198680278126045
0.7755,0.05192030939989472
0.7809999999999999,0.05532234580210557
0.7865,0.05103054603316265
0.7919999999999999,0.04857061201925635
0.7975,0.04658172919950232
0.8029999999999999,0.05218200450775709
0.8085,0.048622951040828824
0.814,0.04762850963095181
0.8195,0.051082885054735135
0.825,0.05202498744303967
0.8304999999999999,0.051344580162597506
0.836,0.0486752900624013
0.8414999999999999,0.05076885092530028
0.847,0.05527000678053309
0.8524999999999999,0.05343814102549648
0.858,0.04752383158780686
0.8634999999999999,0.04783786571724171
0.869,0.04773318767409676
0.8744999999999999,0.04344138790515385
0.8799999999999999,0.04548260974648036
0.8855,0.043860100077733645
0.8909999999999999,0.04286565866785663
0.8965,0.04113847095596497
0.9019999999999999,0.04255162453842178
0.9075,0.04799488278195913
0.9129999999999999,0.04752383158780686
0.9185,0.044854541487610665
0.9239999999999999,0.04297033671100158
0.9295,0.04762850963095181
0.9349999999999999,0.04768084865252428
0.9404999999999999,0.04694810235050964
0.946,0.044592846379748294
0.9514999999999999,0.04553494876805283
0.957,0.04590132191906015
0.9624999999999999,0.04904166321340862
0.968,0.04731447550151696
0.9734999999999999,0.04705278039365459
0.979,0.04537793170333541
0.9844999999999999,0.049198680278126045
0.99,0.054798955586380815
0.9954999999999999,0.05291475080977174
1.001,0.0515539362488874
1.0065,0.04632003409163995
1.012,0.04720979745837201
1.0174999999999998,0.04616301702692253
1.023,0.049617392450705844
1.0285,0.05066417288215533
1.034,0.050140782666430586
1.0394999999999999,0.050245460709575536
1.045,0.05265305570190936
1.0505,0.055165328737388136
1.056,0.04710511941522706
1.0614999999999999,0.048832307127118724
1.067,0.0457966438759152
1.0725,0.04857061201925635
1.0779999999999998,0.05940478948475858
1.0835,0.05820099198859166
1.089,0.055165328737388136
1.0945,0.05050715581743791
1.0999999999999999,0.04778552669566924
1.1055,0.05218200450775709
1.111,0.05129224114102503
1.1164999999999998,0.04563962681119778
1.1219999999999999,0.04548260974648036
1.1275,0.048518272997683874
1.133,0.05527000678053309
1.1384999999999998,0.05139691918416998
1.144,0.04700044137208212
1.1495,0.04836125593296645
1.155,0.049879087558568215
1.1604999999999999,0.04804722180353161
1.166,0.050454816795865436
1.1715,0.05485129460795329
1.1769999999999998,0.05673549938456238
1.1824999999999999,0.05139691918416998
1.188,0.04611067800535005
1.1935,0.04778552669566924
1.1989999999999998,0.05228668255090204
1.2045,0.048622951040828824
1.21,0.04673874626421974
1.2155,0.055636379931540414
1.2209999999999999,0.049094002234981095
1.2265,0.04590132191906015
1.232,0.04946037538598842
1.2374999999999998,0.05558404090996794
1.2429999999999999,0.055165328737388136
1.2485,0.056002753082547735
1.254,0.04993142658014069
1.2594999999999998,0.04679108528579222
1.265,0.049146341256553566
1.2705,0.049617392450705844
1.276,0.0517632923351773
1.2814999999999999,0.05322878493920658
1.287,0.04877996810554625
1.2925,0.049774409515423265
1.2979999999999998,0.04794254376038666
1.3034999999999999,0.05202498744303967
1.309,0.0519726484214672
1.3145,0.05312410689606164
1.3199999999999998,0.04956505342913337
1.3255,0.04684342430736469
1.331,0.044383490293458394
1.3365,0.04904166321340862
1.3419999999999999,0.0466340682210748
1.3475,0.0466340682210748
1.353,0.04757617060937933
1.3584999999999998,0.053856853198076274
1.3639999999999999,0.048832307127118724
1.3695,0.05249603863719194
1.375,0.0486752900624013
1.3804999999999998,0.04993142658014069
1.386,0.049303358321270994
1.3915,0.048727629083973774
1.397,0.050140782666430586
1.4024999999999999,0.05307176787448916
1.408,0.05275773374505432
1.4135,0.05181563135674977
1.4189999999999998,0.04877996810554625
1.4244999999999999,0.056264448190410106
1.43,0.06165536741237498
1.4355,0.05924777242004116
1.4409999999999998,0.0597711626357659
1.4465,0.05317644591763411
1.452,0.05333346298235153
1.4575,0.056578482319844955
1.4629999999999999,0.05328112396077906
1.4685,0.05165861429203235
1.474,0.0457966438759152
1.4794999999999998,0.050088443644858115
1.4849999999999999,0.05160627527045988
1.4905,0.05752058470814949
1.496,0.061027299153505285
1.5014999999999998,0.054537260478518444
1.507,0.05249603863719194
1.5125,0.05542702384525052
1.518,0.049879087558568215
1.5234999999999999,0.049669731472278315
1.529,0.056473804276700006
1.5345,0.05207732646461214
1.5399999999999998,0.049408036364415944
1.5454999999999999,0.04783786571724171
1.551,0.048727629083973774
1.5565,0.04297033671100158
1.5619999999999998,0.04946037538598842
1.5675,0.0482565778898215
1.573,0.05082118994687276
1.5785,0.049983765601713165
1.5839999999999999,0.049146341256553566
1.5895,0.054432582435373494
1.595,0.05354281906864143
1.6004999999999998,0.04762850963095181
1.6059999999999999,0.0540138702627937
1.6115,0.056002753082547735
1.617,0.06024221382991817
1.6224999999999998,0.060556247959353014
1.628,0.07154744248957266
1.6335,0.0724895448778772
1.639,0.06155068936923003
1.6444999999999999,0.04877996810554625
1.65,0.05317644591763411
1.6555,0.060346891873063115
1.6609999999999998,0.05369983613335885
1.6664999999999999,0.05788695785915681
1.672,0.06170770643394745
1.6775,0.06767435489320955
1.6829999999999998,0.05736356764343207
1.6885,0.060660926002497964
1.694,0.07013428890711586
1.6995,0.06767435489320955
1.7049999999999998,0.06427231849099871
1.7105,0.0716521205327176
1.716,0.07112873031699286
1.7214999999999998,0.06877347434623152
1.7269999999999999,0.06416764044785375
1.7325,0.05950946752790353
1.738,0.0616030283908025
1.7434999999999998,0.06165536741237498
1.7489999999999999,0.06348723316741159
1.7545,0.05788695785915681
1.7599999999999998,0.06186472349866488
1.7654999999999998,0.05511298971581566
1.771,0.054746616564808344
1.7765,0.056159770147265156
1.7819999999999998,0.05181563135674977
1.7874999999999999,0.053961531241221224
1.793,0.05333346298235153
1.7985,0.054327904392228545
1.8039999999999998,0.05118756309788008
1.8094999999999999,0.05684017742770733
1.815,0.055531701888395464
1.8204999999999998,0.05741590666500454
1.8259999999999998,0.05233902157247452
1.8315,0.049251019299698516
1.837,0.05223434352932957
1.8424999999999998,0.04731447550151696
1.8479999999999999,0.04569196583277025
1.8535,0.04956505342913337
1.859,0.05312410689606164
1.8644999999999998,0.05192030939989472
1.8699999999999999,0.05265305570190936
1.8755,0.05228668255090204
1.8809999999999998,0.053856853198076274
1.8864999999999998,0.05192030939989472
1.892,0.05040247777429296
1.8975,0.0517632923351773
1.9029999999999998,0.05223434352932957
1.9084999999999999,0.05495597265109824
1.914,0.05338580200392401
1.9195,0.05992817970048332
1.9249999999999998,0.05903841633375126
1.9304999999999999,0.06500506479301335
1.936,0.06390594533999139
1.9414999999999998,0.056002753082547735
1.9469999999999998,0.05663082134141743
1.9525,0.06003285774362827
1.958,0.06306852099483179
1.9634999999999998,0.05820099198859166
1.9689999999999999,0.05762526275129444
1.9745,0.05699719449242475
1.98,0.06851177923836914
1.9854999999999998,0.056159770147265156
1.9909999999999999,0.061393672304512606
1.9965,0.062492791757534576
2.002,0.06767435489320955
2.0075,0.07243720585630474
2.013,0.07877022746657415
2.0185,0.0786655494234292
2.024,0.08138717854519786
2.0295,0.07892724453129157
2.0349999999999997,0.07793280312141455
2.0404999999999998,0.08107314441576302
2.046,0.08468453690426377
2.0515,0.07829917627242187
2.057,0.08227694191192994
2.0625,0.08588833440043069
2.068,0.09059884634195339
2.0734999999999997,0.07547286910750826
2.0789999999999997,0.08348073940809686
2.0845,0.09112223655767814
2.09,0.08929037080264153
2.0955,0.08274799310608222
2.101,0.07610093736637795
2.1065,0.07798514214298703
2.112,0.07751409094883475
2.1174999999999997,0.07316995215831938
2.1229999999999998,0.0735363253093267
2.1285,0.06919218651881132
2.134,0.07400737650347897
2.1395,0.07029130597183328
2.145,0.07699070073311001
2.1505,0.07400737650347897
2.1559999999999997,0.06259746980067953
2.1614999999999998,0.0735363253093267
2.167,0.07018662792868832
2.1725,0.060922621110360335
2.178,0.056578482319844955
2.1835,0.05846268709645403
2.189,0.05265305570190936
2.1944999999999997,0.055636379931540414
2.1999999999999997,0.0573112286218596
2.2055,0.061184316218222706
2.211,0.05992817970048332
2.2165,0.060451569916208064
2.222,0.05987584067891085
2.2275,0.06050390893778054
2.2329999999999997,0.07123340836013782
2.2384999999999997,0.06176004545551993
2.2439999999999998,0.05898607731217879
2.2495,0.060870282088787864
2.255,0.0618123844770924
2.2605,0.05438024341380102
2.266,0.05312410689606164
2.2715,0.05165861429203235
2.2769999999999997,0.05207732646461214
2.2824999999999998,0.055531701888395464
2.288,0.05971882361419342
2.2935,0.06359191121055653
2.299,0.062021740563382305
2.3045,0.06620886228918027
2.31,0.06688926956962243
2.3154999999999997,0.06024221382991817
2.3209999999999997,0.06270214784382447
2.3265,0.06301618197325932
2.332,0.061131977196650235
2.3375,0.06050390893778054
2.343,0.06024221382991817
2.3485,0.05882906024746136
2.3539999999999996,0.05558404090996794
2.3594999999999997,0.05930011144161363
2.3649999999999998,0.0599805187220558
2.3705,0.062388113714389626
2.376,0.06353957218898407
2.3815,0.07159978151114514
2.387,0.07714771779782743
2.3925,0.07646731051738527
2.3979999999999997,0.08206758582564005
2.4034999999999997,0.08102080539419056
2.409,0.08332372234337944
2.4145,0.08562663929256832
2.42,0.08798189526332965
2.4255,0.10357892369192707
2.431,0.11127275986308083
2.4364999999999997,0.10546312846853614
2.4419999999999997,0.08970908297522133
2.4475,0.0837947735375317
2.453,0.08374243451595922
2.4585,0.09075586340667081
2.464,0.09237837307541753
2.4695,0.09112223655767814
2.4749999999999996,0.09981051413870891
2.4804999999999997,0.09494298513246877
2.4859999999999998,0.09619912165020816
2.4915,0.10321255054091975
2.497,0.09928712392298417
2.5025,0.10253214326047758
2.508,0.0946812900246064
2.5135,0.09504766317561372
2.5189999999999997,0.09954881903084653
2.5244999999999997,0.09379152665787434
2.53,0.09625146067178064
2.5355,0.08473687592583624
2.541,0.08196290778249508
2.5465,0.09761227523266497
2.552,0.0975599362110925
2.5574999999999997,0.08913335373792411
2.5629999999999997,0.07547286910750826
2.5685,0.07222784977001484
2.574,0.07740941290568981
2.5795,0.07615327638795043
2.585,0.06887815238937647
2.5905,0.0788749055097191
2.5959999999999996,0.08369009549438675
2.6014999999999997,0.07981700789802364
2.6069999999999998,0.07814215920770445
2.6125,0.07306527411517443
2.618,0.08630704657301048
2.6235,0.09007545612622865
2.629,0.0780374811645595
2.6345,0.07327463020146432
2.6399999999999997,0.06877347434623152
2.6454999999999997,0.06259746980067953
2.651,0.06196940154180983
2.6565,0.07542053008593579
2.662,0.07542053008593579
2.6675,0.06657523544018759
2.673,0.06024221382991817
2.6784999999999997,0.06327787708112169
2.6839999999999997,0.06306852099483179
2.6895,0.05673549938456238
2.695,0.06374892827527397
2.7005,0.06955855966981864
2.706,0.07442608867605877
2.7115,0.08274799310608222
2.7169999999999996,0.0938438656794468
2.7224999999999997,0.09850203859939703
2.7279999999999998,0.08594067342200316
2.7335,0.0866734197240178
2.739,0.08211992484721252
2.7445,0.07777578605669713
2.75,0.07395503748190649
2.7555,0.07343164726618175
2.7609999999999997,0.07641497149581279
2.7664999999999997,0.0811254834373355
2.772,0.07191381564057998
2.7775,0.072908257050457
2.783,0.07704303975468249
2.7885,0.07364100335247165
2.794,0.0724895448778772
2.7994999999999997,0.08452751983954634
2.8049999999999997,0.09598976556391826
2.8104999999999998,0.10075261652701345
2.816,0.08918569275949659
2.8215,0.08599301244357563
2.827,0.10268916032519501
2.8325,0.1135756768122697
2.8379999999999996,0.11530286452416136
2.8434999999999997,0.11545988158887878
2.8489999999999998,0.12352009091103985
2.8545,0.1454501409499067
2.86,0.14979427974042206
2.8655,0.1279165687231277
2.871,0.13754694869246303
2.8764999999999996,0.13770396575718047
2.8819999999999997,0.14152471433197109
2.8874999999999997,0.13383087816081735
2.893,0.12786422970155525
2.8985,0.13032416371546154
2.904,0.13042884175860647
2.9095,0.10729499422357276
2.915,0.10279383836833995
2.9204999999999997,0.09609444360706322
2.9259999999999997,0.09667017284436043
2.9314999999999998,0.09243071209699
2.937,0.09834502153467961
2.9425,0.10917919900018183
2.948,0.10242746521733263
2.9535,0.10792306248244245
2.9589999999999996,0.11263357442396517
2.9644999999999997,0.10839411367659472
2.9699999999999998,0.11080170866892856
2.9755,0.11038299649634875
2.981,0.10384061879978944
2.9865,0.10499207727438388
2.992,0.11415140604956692
2.9974999999999996,0.12556131275236637
3.0029999999999997,0.12022273255197397
3.0084999999999997,0.11373269387698713
3.014,0.1255089737307939
3.0195,0.1213741910265684
3.025,0.10242746521733263
3.0305,0.08787721722018471
3.036,0.07986934691959612
3.0414999999999996,0.07814215920770445
3.0469999999999997,0.07426907161134133
3.0524999999999998,0.07348398628775422
3.058,0.08719680993974255
3.0635,0.08520792711998851
3.069,0.07379802041718907
3.0745,0.07358866433089917
3.0799999999999996,0.08494623201212613
3.0854999999999997,0.08300968821394458
3.0909999999999997,0.08447518081797387
3.0965,0.09337281448529454
3.102,0.08986610003993875
3.1075,0.09023247319094607
3.113,0.07965999083330622
3.1184999999999996,0.08902867569477915
3.1239999999999997,0.09902542881512179
3.1294999999999997,0.09897308979354931
3.135,0.09279708524799732
3.1405,0.08285267114922716
3.146,0.08321904430023448
3.1515,0.08044507615689334
3.157,0.08939504884578647
3.1624999999999996,0.08457985886111882
3.1679999999999997,0.08054975420003828
3.1734999999999998,0.0799216859411686
3.179,0.08389945158067665
3.1845,0.08751084406917739
3.19,0.0807067712647557
3.1955,0.08641172461615543
3.2009999999999996,0.09190732188126524
3.2064999999999997,0.09991519218185385
3.2119999999999997,0.10274149934676748
3.2175,0.11839086679693736
3.223,0.11854788386165478
3.2285,0.11158679399251568
3.234,0.10090963359173087
3.2394999999999996,0.10420699195079676
3.2449999999999997,0.111953167143523
3.2504999999999997,0.12849229796042494
3.256,0.12786422970155525
3.2615,0.11074936964735609
3.267,0.10012454826814375
3.2725,0.10174705793689046
3.278,0.11477947430843662
3.2834999999999996,0.11184848910037805
3.2889999999999997,0.10582950161954348
3.2944999999999998,0.10499207727438388
3.3,0.11854788386165478
3.3055,0.11666367908504569
3.311,0.10771370639615255
3.3165,0.10164237989374551
3.3219999999999996,0.10677160400784802
3.3274999999999997,0.13095223197433126
3.3329999999999997,0.1587965914508877
3.3385,0.16068079622749676
3.344,0.17114860054199169
3.3495,0.1640828326297076
3.355,0.15905828655875007
3.3604999999999996,0.15963401579604727
3.3659999999999997,0.15952933775290234
3.3714999999999997,0.16062845720592428
3.377,0.20365113293849835
3.3825,0.20768123759957888
3.388,0.20181926718346174
3.3935,0.2070531693407092
3.399,0.1930786505808585
3.4044999999999996,0.1815640658349141
3.4099999999999997,0.18334359256837823
3.4154999999999998,0.17465531498734746
3.421,0.18145938779176915
3.4265,0.1852801363665598
3.432,0.20181926718346174
3.4375,0.19423010905545293
3.4429999999999996,0.1577498110194382
3.4484999999999997,0.1748123320520649
3.4539999999999997,0.1821397950722113
3.4595,0.20532598162881754
3.465,0.19930699414798297
3.4705,0.20836164488002104
3.476,0.19658536502621426
3.4814999999999996,0.17470765400891994
3.4869999999999997,0.17303280531860077
3.4924999999999997,0.16455388382385988
3.4979999999999998,0.15931998166661243
3.5035,0.16549598621216444
3.509,0.16711849588091113
3.5145,0.13937881444749964
3.5199999999999996,0.12802124676627266
3.5254999999999996,0.12388646406204717
3.5309999999999997,0.12666043220538833
3.5364999999999998,0.12325839580317748
3.542,0.109859606280624
3.5475,0.12420049819148204
3.553,0.11928063016366942
3.5585,0.15764513297629326
3.5639999999999996,0.1559179452644016
3.5694999999999997,0.18580352658228455
3.5749999999999997,0.20134821598930946
3.5805,0.22699433655982199
3.586,0.23280396795436664
3.5915,0.22296423189874146
3.597,0.21055988378606497
3.6024999999999996,0.2100888325919127
3.6079999999999997,0.2255288439557927
3.6134999999999997,0.22866918525014115
3.6189999999999998,0.22395867330861846
3.6245,0.22908789742272095
3.63,0.21804436387092882
3.6355,0.19988272338528018
3.6409999999999996,0.19548624557319233
3.6464999999999996,0.18533247538813227
3.6519999999999997,0.17585911248351438
3.6574999999999998,0.1907757336316696
3.663,0.17303280531860077
3.6685,0.17277111021073838
3.674,0.15863957438617027
3.6795,0.15905828655875007
3.6849999999999996,0.17502168813835478
3.6904999999999997,0.2024996744639039
3.6959999999999997,0.22851216818542375
3.7015,0.2284074901422788
3.707,0.2189341272376609
3.7125,0.2113973081312246
3.718,0.1797322000798775
3.7234999999999996,0.1590059475371776
3.7289999999999996,0.16246032296096088
3.7344999999999997,0.1719336858655788
3.7399999999999998,0.16455388382385988
3.7455,0.15481882581137962
3.751,0.16994480304582474
3.7565,0.15173082353860362
3.7619999999999996,0.14555481899305164
3.7674999999999996,0.12461921036406183
3.7729999999999997,0.12927738328401206
3.7784999999999997,0.1343019293549696
3.784,0.1340925732686797
3.7895,0.14157705335354356
3.795,0.1534580112504953
3.8005,0.16251266198253336
3.8059999999999996,0.1823491511585012
3.8114999999999997,0.19669004306935922
3.8169999999999997,0.20574469380139734
3.8225,0.22537182689107527
3.828,0.2076288985780064
3.8335,0.19852190882439585
3.839,0.19852190882439585
3.8444999999999996,0.1809359975760444
3.8499999999999996,0.1963236699183519
3.8554999999999997,0.1748123320520649
3.8609999999999998,0.15738343786843087
3.8665,0.18051728540346462
3.872,0.17868541964842802
3.8775,0.17303280531860077
3.8829999999999996,0.18187809996434895
3.8884999999999996,0.20234265739918647
3.8939999999999997,0.21359554703726852
3.8994999999999997,0.24290539911785422
3.905,0.23275162893279416
3.9105,0.20276136957176627
3.916,0.1787377586700005
3.9215,0.17329450042646313
3.9269999999999996,0.20485493043466527
3.9324999999999997,0.23086742415618508
3.9379999999999997,0.25363489854021154
3.9435,0.24348112835515145
3.949,0.25232642300089964
3.9545,0.2176779907199215
3.96,0.2108739179154998
3.9654999999999996,0.1943347870985979
3.9709999999999996,0.1897812922217926
3.9764999999999997,0.2008771647951572
3.9819999999999998,0.21406659823142077
3.9875,0.2166835493100445
3.993,0.2144329713824281
3.9985,0.22500545374006795
4.004,0.24389984052773123
4.0095,0.2866608211524429
4.015,0.28331112377180456
4.0205,0.2890160771232043
4.026,0.2591828348268938
4.031499999999999,0.26153809079765516
4.037,0.27880996791657175
4.0424999999999995,0.26635328078232284
4.048,0.27436115108291137
4.0535,0.29100495994295833
4.059,0.27509389738492607
4.0645,0.2508085913752979
4.069999999999999,0.25054689626743554
4.0755,0.24751123301623196
4.0809999999999995,0.22709901460296694
4.0865,0.23997441390979565
4.092,0.2462027574769201
4.0975,0.23416478251525097
4.103,0.26949362207667127
4.108499999999999,0.2945640134098866
4.114,0.2528498132166244
4.1194999999999995,0.2529544912597693
4.125,0.278391255743992
4.1305,0.27017402935711343
4.136,0.268028129472642
4.1415,0.23625834337815
4.146999999999999,0.24463258682974587
4.1525,0.2532685253892042
4.1579999999999995,0.2694412830550988
4.1635,0.2766640680321003
4.169,0.3114695173777958
4.1745,0.3210475583255587
4.18,0.32465895081405943
4.185499999999999,0.31691277562133324
4.191,0.30801514195401253
4.1964999999999995,0.35506792234766715
4.202,0.38584326703228217
4.2075,0.3450711692273245
4.213,0.3533930736573479
4.2185,0.35731850027528356
4.224,0.33345190643823513
4.2295,0.34140743771725124
4.234999999999999,0.3561147027791166
4.2405,0.34051767435051916
4.2459999999999996,0.31330138313283246
4.2515,0.2592351738484663
4.257,0.25965388602104605
4.2625,0.2741517949966215
4.268,0.2696506391413887
4.273499999999999,0.25797903733072686
4.279,0.2844102432248265
4.2844999999999995,0.3013157471927358
4.29,0.3118358905288032
4.2955,0.34407672781744747
4.301,0.3481591715001005
4.3065,0.3118358905288032
4.311999999999999,0.2995885594808441
4.3175,0.30246720566733026
4.3229999999999995,0.30958531260118677
4.3285,0.2866084821308704
4.334,0.3010017130633009
4.3395,0.3162847073624635
4.345,0.33680160381887353
4.350499999999999,0.3202624730019716
4.356,0.27718745824782504
4.3614999999999995,0.2657252125234531
4.367,0.28990584048993634
4.3725,0.30696836152256307
4.378,0.2928368256979949
4.3835,0.3180118950743552
4.388999999999999,0.3148192147584342
4.3945,0.35627171984383404
4.3999999999999995,0.32439725570619704
4.4055,0.31780253898806526
4.411,0.3185876243116524
4.4165,0.31947738767838446
4.422,0.3232457972316026
4.427499999999999,0.30251954468890274
4.433,0.31602301225460117
4.4384999999999994,0.32036715104511654
4.444,0.2872888894113126
4.4495,0.32916010666929224
4.455,0.3565857539732689
4.4605,0.31194056857194813
4.465999999999999,0.30759642978143276
4.4715,0.3284273603672776
4.476999999999999,0.34580391552933915
4.4825,0.29503506460403883
4.4879999999999995,0.27577430466536823
4.4935,0.24285306009628174
4.499,0.2520647278930373
4.5045,0.2882833308211897
4.51,0.3117835515072307
4.515499999999999,0.34889191780211515
4.521,0.347112391068651
4.5264999999999995,0.32811332623784273
4.532,0.30796280293244005
4.5375,0.32957881884187207
4.543,0.34580391552933915
4.5485,0.3251300020082117
4.553999999999999,0.34951998606098483
4.5595,0.3532360565926305
4.5649999999999995,0.3894546595207829
4.5705,0.340936386523099
4.576,0.31811657311750013
4.5815,0.3037756812066421
4.587,0.2810082068226157
4.592499999999999,0.28106054584418816
4.598,0.2961341840570608
4.6034999999999995,0.27624535585952054
4.609,0.25766500320129204
4.6145,0.2931508598274298
4.62,0.3349697380638369
4.6255,0.3651170144895822
4.630999999999999,0.3976195468860889
4.6365,0.4203346822485428
4.6419999999999995,0.38730875963631145
4.6475,0.3282703433025602
4.653,0.3234551533178925
4.6585,0.3195820657215294
4.664,0.29974557654556155
4.669499999999999,0.28535234561313105
4.675,0.2812699019304781
4.680499999999999,0.28891139908005936
4.686,0.3649076584032923
4.6915,0.38443011344982536
4.697,0.39939907361955307
4.7025,0.3634945048208355
4.707999999999999,0.30592158109111356
4.7135,0.2603866323230607
4.718999999999999,0.27964739226173135
4.7245,0.2764023729242379
4.7299999999999995,0.2760359997732306
4.7355,0.29294150374113986
4.741,0.3109461271620711
4.7465,0.3250776629866392
4.752,0.36338982677769055
4.757499999999999,0.4019113466550318
4.763,0.3755848188040771
4.7684999999999995,0.34020364022108435
4.774,0.31445284160742687
4.7795,0.2919470623312629
4.785,0.2902722136409437
4.7905,0.30900958336388956
4.795999999999999,0.30330463001248986
4.8015,0.3150809098662966
4.8069999999999995,0.3149238928015792
4.8125,0.2791240020460066
4.818,0.2862944480014356
4.8235,0.29948388143769916
4.829,0.3499386982335646
4.834499999999999,0.38317397693208594
4.84,0.3358071624089965
4.8454999999999995,0.32235603386487055
4.851,0.321413931476566
4.8565,0.3258627483102263
4.862,0.3153949439957315
4.8675,0.3277469530868354
4.872999999999999,0.32779929210840786
4.8785,0.34465245705474473
4.8839999999999995,0.361453282979509
4.8895,0.414943763026578
4.895,0.4153101361775853
4.9005,0.388146183981471
4.906,0.36710589730933624
4.911499999999999,0.32858437743199503
4.917,0.3083815151050199
4.922499999999999,0.3655880656837345
4.928,0.4358793716555677
4.9334999999999996,0.4134782704225487
4.939,0.41196043879694694
4.9445,0.3941128324407331
4.949999999999999,0.4183981384503613
4.9555,0.3777307186885486
4.960999999999999,0.3818655013927741
4.9665,0.37270617261759104
4.9719999999999995,0.3865760133342968
4.9775,0.3993467345979806
4.983,0.38066170389660714
4.988499999999999,0.34658900085292627
4.994,0.3428729303212806
4.999499999999999,0.37286318968230847
5.005,0.37375295304904055
5.0104999999999995,0.37479973348049
5.016,0.36250006341095853
5.0215,0.3646983023170024
5.027,0.3688854240428004
5.0325,0.3953689689584725
5.037999999999999,0.4151007800912954
5.0435,0.39782890297237883
5.0489999999999995,0.395421307980045
5.0545,0.3796149234651576
5.06,0.36485531938171983
5.0655,0.3782541089042733
5.071,0.42258526017615927
5.076499999999999,0.43729252523802453
5.082,0.39071079603852227
5.0874999999999995,0.37411932620004784
5.093,0.34784513737066564
5.0985,0.3733342408764607
5.104,0.3861049621401445
5.1095,0.4433638517404317
5.114999999999999,0.4602693557083409
5.1205,0.47806462304298225
5.1259999999999994,0.5676690279750586
5.1315,0.5675120109103412
5.137,0.5275249984289707
5.1425,0.5272109642995358
5.148,0.5651567549395798
5.153499999999999,0.5554216969270996
5.159,0.5172665502007656
5.164499999999999,0.5189937379126572
5.17,0.5861447025901422
5.1754999999999995,0.5928964363729913
5.181,0.5731646252401684
5.1865,0.5525430507406135
5.191999999999999,0.5487746411873953
5.1975,0.49497012701089144
5.202999999999999,0.47377282327403936
5.2085,0.42630133070780496
5.2139999999999995,0.41358294846569366
5.2195,0.4465041930347801
5.225,0.42672004288038473
5.230499999999999,0.4208057334426951
5.236,0.38788448887360866
5.241499999999999,0.4977440951542327
5.247,0.5296185592918696
5.2524999999999995,0.5326542225430732
5.258,0.5275773374505431
5.2635,0.5345384273196823
5.269,0.561754718537369
5.2745,0.5162197697693162
5.279999999999999,0.5179992965027803
5.2855,0.505176236217524
5.2909999999999995,0.49339995636371725
5.2965,0.4838742544375269
5.302,0.4750812988133512
5.3075,0.49947128286612436
5.313,0.5050192191528067
5.318499999999999,0.47031844785025606
5.324,0.4724643477347275
5.3294999999999995,0.453883995076499
5.335,0.42268993821930423
5.3405,0.429284654937436
5.346,0.414839084983433
5.3515,0.42609197462151505
5.356999999999999,0.49088768332823846
5.3625,0.5457389779361917
5.367999999999999,0.5785032054405609
5.3735,0.5889710097550558
5.379,0.5482512509716705
5.3845,0.5419182293614011
5.39,0.5469427754323587
5.395499999999999,0.5641099745081304
5.401,0.6631877423448246
5.406499999999999,0.6610941814819257
5.412,0.624299849316476
5.4174999999999995,0.6480617651103795
5.423,0.6544471257422213
5.4285,0.684960775318974
5.433999999999999,0.6948005113745992
5.4395,0.6698871371061014
5.444999999999999,0.620322083676968
5.4505,0.5939955558260133
5.4559999999999995,0.6239334761654687
5.4615,0.6260793760499401
5.467,0.6565930256266929
5.472499999999999,0.6736555466593195
5.478,0.6547611598716562
5.483499999999999,0.5916402998552519
5.489,0.6373322656880223
5.4944999999999995,0.6593146547484615
5.5,0.683861655865952
5.5055,0.8087425613378763
5.511,0.8770449844899554
5.5165,0.8542251710843566
5.521999999999999,0.8629134486653873
5.5275,0.8064919834102598
5.5329999999999995,0.8531260516313346
5.5385,0.9174507091439058
5.544,0.8777253917703975
5.5495,0.8453275374170359
5.555,0.9011732734348663
5.560499999999999,0.8769403064468104
5.566,0.827584609103967
5.5714999999999995,0.7899005135717854
5.577,0.7924127866072642
5.5825,0.8157559902285878
5.588,0.8005776739725702
5.5935,0.7700116853742451
5.598999999999999,0.6821868071756328
5.6045,0.6680029323294923
5.609999999999999,0.6649672690782887
5.6155,0.6902993555193664
5.6209999999999996,0.645026101859176
5.6265,0.5780321542464086
5.632,0.6090168550173135
5.637499999999999,0.6417287435001101
5.643,0.6235671030144614
5.648499999999999,0.5841558197703881
5.654,0.5876101951941715
5.6594999999999995,0.5957227435379049
5.665,0.5639006184218405
5.6705,0.6179144886846342
5.675999999999999,0.7110256080620664
5.6815,0.7512743156512992
5.686999999999999,0.8383664475478968
5.6925,0.7888013941187634
5.6979999999999995,0.8333942404985117
5.7035,0.801990827555027
5.709,0.7787523019768483
5.714499999999999,0.7582877445420108
5.72,0.7066291302499784
5.725499999999999,0.6788371097949945
5.731,0.6411006752412404
5.7364999999999995,0.6155592327138728
5.742,0.6017940700403119
5.7475,0.6028408504717614
5.752999999999999,0.5815388686917644
5.7585,0.5836847685762359
5.763999999999999,0.5362132760100015
5.7695,0.5570965456174187
5.7749999999999995,0.6089121769741686
5.7805,0.5778751371816911
5.786,0.5655754671121597
5.7915,0.5536945092152079
5.797,0.5637959403786955
5.802499999999999,0.5569918675742739
5.808,0.5746301178441977
5.8134999999999994,0.5625921428825286
5.819,0.5944142679985931
5.8245,0.6345582975446811
5.83,0.6554939061736708
5.8355,0.7433187843722832
5.840999999999999,0.7458310574077619
5.8465,0.7218597855275686
5.851999999999999,0.7635739857208307
5.8575,0.7967569253977796
5.8629999999999995,0.8267995237803799
5.8685,0.9085530754765851
5.874,0.9265053598759438
5.879499999999999,0.8649546705067138
5.885,0.8416638059069627
5.890499999999999,0.8730672188504474
5.896,0.8161747024011675
5.9014999999999995,0.78047948968874
5.907,0.830986645506178
5.9125,0.7889584111834809
5.917999999999999,0.713747237183835
5.9235,0.7027560426536154
5.928999999999999,0.7643067320228454
5.9345,0.7544146569456477
5.9399999999999995,0.7152127297878643
5.9455,0.6696254419982389
5.951,0.6751210392633488
5.956499999999999,0.6864786069445759
5.962,0.663449437452687
5.967499999999999,0.581277173583902
5.973,0.6191706252023735
5.9784999999999995,0.6344012804799637
5.984,0.6375416217743121
5.9895,0.685170131405264
5.994999999999999,0.6378556559037469
6.0005,0.6217352372594248
6.005999999999999,0.6468579676142125
6.0115,0.6816110779383356
6.0169999999999995,0.6921835602959755
6.0225,0.7131191689249653
6.028,0.6975221404963678
6.0335,0.7673423952740489
6.039,0.8058115761298177
6.044499999999999,0.7623701882246637
6.05,0.6946434943098818
6.055499999999999,0.7184577491253578
6.061,0.7150557127231468
6.0665,0.72400568541204
6.072,0.6955332576766139
6.0775,0.7487097035942479
6.082999999999999,0.7886967160756184
6.0885,0.8036133372237737
6.093999999999999,0.819629077824951
6.0995,0.8549055783647987
6.1049999999999995,0.8433909936188543
6.1105,0.8416638059069627
6.116,0.8557430027099584
6.121499999999999,0.822507724011437
6.127,0.7615327638795042
6.132499999999999,0.7152650688094367
6.138,0.6896712872604968
6.1434999999999995,0.6145124522824233
6.149,0.654185430634359
6.1545,0.6968940722374982
6.159999999999999,0.7029653987399053
6.1655,0.6993540062514045
6.170999999999999,0.6063999039386898
6.1765,0.5445875194615973
6.1819999999999995,0.5769330347933866
6.1875,0.5755198812109298
6.193,0.5587713943077379
6.198499999999999,0.587243822043164
6.204,0.6022651212344642
6.209499999999999,0.5922683681141216
6.215,0.5477801997775182
6.2204999999999995,0.5374694125277408
6.226,0.5066417288215533
6.2315,0.5412378220809589
6.236999999999999,0.5052285752390965
6.2425,0.5267399131053836
6.247999999999999,0.543122026857568
6.2535,0.5814341906486195
6.2589999999999995,0.6341395853721012
6.2645,0.6276495466971144
6.27,0.5740543886069005
6.2755,0.6465962725063502
6.281,0.6929686456195626
6.286499999999999,0.6541330916127864
6.292,0.6243521883380485
6.297499999999999,0.5774040859875389
6.303,0.6135703498941187
6.3084999999999996,0.6291150393011437
6.314,0.6476430529377997
6.3195,0.6958472918060487
6.324999999999999,0.7690172439643681
6.3305,0.8807087160000286
6.335999999999999,0.863646194967402
6.3415,0.7446795989331675
6.3469999999999995,0.7666096489720343
6.3525,0.8953636420403216
6.358,0.9538263291367757
6.363499999999999,0.8824359037119203
6.369,0.8332372234337942
6.374499999999999,0.8353307842966933
6.38,0.7665049709288894
6.3854999999999995,0.6933873577921424
6.391,0.7711108048272671
6.3965,0.8492529640349715
6.401999999999999,0.87291020178573
6.4075,0.8545915442353639
6.412999999999999,0.8402506523245059
6.4185,0.8487295738192467
6.4239999999999995,0.8207805362995454
6.4295,0.7699593463526726
6.435,0.7515360107591615
6.440499999999999,0.8090042564457386
6.446,0.794820381599598
6.451499999999999,0.7792233531710006
6.457,0.8027759128786142
6.4624999999999995,0.7661385977778821
6.468,0.7175679857586257
6.4735,0.7796420653435804
6.478999999999999,0.8020431665765995
6.4845,0.7966522473546347
6.489999999999999,0.8516605590273053
6.4955,0.842919942424702
6.5009999999999994,0.8240778946586113
6.5065,0.7380848822150357
6.512,0.7583400835635833
6.517499999999999,0.7335313873382303
6.523,0.7008194988554338
6.528499999999999,0.7348398628775422
6.534,0.7726286364528688
6.539499999999999,0.7341071165755275
6.545,0.7028083816751878
6.5504999999999995,0.7592298469303153
6.556,0.7851376626086902
6.5615,0.8039273713532086
6.566999999999999,0.7781765727395511
6.5725,0.7402307820995071
6.577999999999999,0.7092984203501747
6.5835,0.7205513099882567
6.5889999999999995,0.7035934669987749
6.5945,0.7552520812908072
6.6,0.8899727228183567
6.605499999999999,0.9510523609934345
6.611,0.9763321084129396
6.616499999999999,0.9046276488586495
6.622,0.9106989753610566
6.6274999999999995,0.9135776215475426
6.633,0.9562339241291095
6.6385,0.966335355292597
6.643999999999999,0.9958545634594728
6.6495,0.9115363997062161
6.654999999999999,0.9120597899219409
6.6605,0.9390667250533379
6.6659999999999995,0.882959293927645
6.6715,0.9250398672719146
6.677,0.9713599013635545
6.682499999999999,0.9378105885355983
6.688,0.9520468024033115
6.693499999999999,0.9576994167331387
6.699,0.9308494986664592
6.7044999999999995,0.8652163656145762
6.71,0.8936887933500024
6.7155,0.8926943519401255
6.720999999999999,0.8404600084107957
6.7265,0.8673622654990477
6.731999999999999,0.8327138332180696
6.7375,0.8127203269773843
6.742999999999999,0.8095276466614634
6.7485,0.7979607228939465
6.754,0.7837768480478059
6.759499999999999,0.8099463588340431
6.765,0.8807087160000286
6.770499999999999,0.9412126249378093
6.776,0.891438215422386
6.781499999999999,0.7729950096038761
6.787,0.7221214806354309
6.7924999999999995,0.665438320272441
6.798,0.6669038128764703
6.8035,0.6691543908040867
6.808999999999999,0.6651766251645786
6.8145,0.597502270271369
6.819999999999999,0.5972405751635067
6.8255,0.6046727162267981
6.8309999999999995,0.6541330916127864
6.8365,0.6823961632619228
6.842,0.7325892849499258
6.847499999999999,0.6922882383391205
6.853,0.6606754693093458
6.858499999999999,0.6687880176530794
6.864,0.698307225819955
6.8694999999999995,0.7674994123387664
6.875,0.751797705867024
6.8805,0.8325044771317797
6.885999999999999,0.8180065681562043
6.8915,0.8313006796356127
6.896999999999999,0.8143951756677035
6.9025,0.8457985886111883
6.9079999999999995,0.7900575306365027
6.9135,0.7413822405741015
6.919,0.701395228092731
6.924499999999999,0.7106592349110591
6.93,0.6447644067513135
6.935499999999999,0.6785754146871321
6.941,0.6295860904952959
6.9464999999999995,0.6262363931146575
6.952,0.6805119584853137
6.9575,0.7095077764364645
6.962999999999999,0.7235869732394602
6.9685,0.6757491075222185
6.973999999999999,0.6997203794024118
6.9795,0.7524257741258936
6.984999999999999,0.8414544498206727
6.9905,0.8088995784025936
6.9959999999999996,0.7771821313296741
7.001499999999999,0.8125633099126669
7.007,0.849409981099689
7.012499999999999,0.8221413508604297
7.018,0.8609769048672058
7.023499999999999,0.9421023883045414
7.029,0.9749189548304827
7.0344999999999995,0.9965349707399149
7.039999999999999,0.9067212097215486
7.0455,0.9350366203922572
7.050999999999999,0.9851774030586877
7.0565,1.0324918785602046
7.061999999999999,0.9915104246689573
7.0675,1.0026586362638943
7.0729999999999995,0.9610491141137771
7.0785,0.9696850526732353
7.084,0.9407939127652295
7.089499999999999,0.9740815304853232
7.095,0.9703654599536775
7.100499999999999,0.9312158718174666
7.106,0.9391190640749103
7.1114999999999995,0.8865706864161459
7.117,0.9151477921947169
7.1225,0.8909148252066613
7.127999999999999,0.8844247865316744
7.1335,0.889449332602632
7.138999999999999,0.8521316102214577
7.1445,0.8612909389966407
7.1499999999999995,0.906878226786266
7.1555,0.930273769429162
7.161,0.9782163131895487
7.166499999999999,0.9741338695068956
7.172,0.9457661198146146
7.177499999999999,0.9216901698912762
7.183,1.0202968865338182
7.1884999999999994,1.0795969979754318
7.194,1.001402499746155
7.1995,0.9598453166176102
7.204999999999999,0.9469699173107815
7.2105,1.0472514826436428
7.215999999999999,1.0655701401940088
7.2215,0.9499532415404125
7.226999999999999,0.9122691460082308
7.2325,0.941840693196679
7.2379999999999995,1.0141732210098386
7.243499999999999,1.0491356874202518
7.249,0.9957498854163278
7.254499999999999,0.9321579742057711
7.26,0.897614219967938
7.265499999999999,0.8970384907306408
7.271,0.9126355191592381
7.2764999999999995,0.9618341994373643
7.281999999999999,0.9650268797532852
7.2875,0.9172413530576159
7.292999999999999,0.8824359037119203
7.2985,0.9274998012858209
7.303999999999999,0.8778300698135425
7.3095,0.7718435511292817
7.3149999999999995,0.7672900562524765
7.3205,0.7758736557903623
7.326,0.8561617148825381
7.331499999999999,0.8907054691203714
7.337,0.9249875282503421
7.342499999999999,0.8351737672319759
7.348,0.8244966068311911
7.3534999999999995,0.8010487251667225
7.359,0.7749315534020577
7.3645,0.7603813054049098
7.369999999999999,0.7555661154202421
7.3755,0.7985887911528162
7.380999999999999,0.8154942951207254
7.3865,0.8677809776716274
7.3919999999999995,0.7971232985487869
7.3975,0.8194197217386611
7.403,0.8309343064846054
7.408499999999999,0.8657920948518735
7.414,0.8470023861073551
7.419499999999999,0.8211469094505527
7.425,0.788749055097191
7.430499999999999,0.8307249503983155
7.436,0.8277939651902569
7.4415,0.8317193918081925
7.446999999999999,0.8076957809064267
7.4525,0.8214086045584151
7.457999999999999,0.8584122928101545
7.4635,0.8792955624175718
7.468999999999999,0.8294688138805761
7.4745,0.7936165841034312
7.4799999999999995,0.7940352962760109
7.485499999999999,0.8375290232027371
7.491,0.9063548365705413
7.496499999999999,0.9855437762096951
7.502,1.0345331004015312
7.507499999999999,1.0195641402318036
7.513,0.9680625430044887
7.5184999999999995,0.9165086067556012
7.523999999999999,0.9447193393831651
7.5295,0.9203816943519644
7.534999999999999,0.9417883541751065
7.5405,0.9575947386899938
7.545999999999999,0.9940750367260086
7.5515,1.0315497761719001
7.5569999999999995,1.140728975172082
7.5625,1.1473760309117862
7.568,1.1059235258263866
7.573499999999999,1.0194071231670863
7.579,1.0140162039451213
7.584499999999999,1.156483020665397
7.59,1.0767706908105181
7.5954999999999995,1.0324395395386323
7.601,1.0432213779825619
7.6065,1.0575622698934202
7.611999999999999,1.109482579293315
7.6175,1.071903161804278
7.622999999999999,1.0973399262885006
7.6285,1.1919688772915347
7.6339999999999995,1.2047395985552183
7.6395,1.170143505295813
7.645,1.0800157101480117
7.650499999999999,1.0596034917347465
7.656,1.0292991982442838
7.661499999999999,0.98057156916031
7.667,1.0128124064489543
7.672499999999999,1.0183080037140642
7.678,0.9930282562945592
7.6834999999999996,0.9531982608779059
7.688999999999999,0.9986285316028138
7.6945,1.0444775145003014
7.699999999999999,1.1094302402717424
7.7055,1.102678506488893
7.710999999999999,1.1737548977843135
7.7165,1.2057863789866679
7.7219999999999995,1.2112296372302054
7.727499999999999,1.1528192891553237
7.733,1.0497637556791215
7.738499999999999,1.0976539604179354
7.744,1.0335386589916542
7.749499999999999,1.0632148842232474
7.755,1.0461000241690483
7.7604999999999995,1.021919396202565
7.765999999999999,0.9293840060624299
7.7715,0.9782163131895487
7.776999999999999,1.016633155023745
7.7825,1.0752005201633439
7.787999999999999,1.0453149388454612
7.7935,0.9574900606468488
7.7989999999999995,0.9578564337978561
7.804499999999999,0.8981899492052352
7.81,0.81643639750903
7.815499999999999,0.8139241244735512
7.821,0.865530399744011
7.826499999999999,0.8841630914238119
7.832,0.9486971050226731
7.8374999999999995,0.9470745953539265
7.843,0.9838165884978034
7.8485,0.9370778422335837
7.853999999999999,0.8985563223562425
7.8595,0.8311436625708953
7.864999999999999,0.8762598991663683
7.8705,0.864640636377279
7.8759999999999994,0.8899203837967843
7.8815,0.9212191186971239
7.887,1.00108846561672
7.892499999999999,1.000198702249988
7.898,1.067035632798038
7.903499999999999,1.1766335439707996
7.909,1.2190804904660766
7.914499999999999,1.3181059192811984
7.92,1.2419003038716754
7.9254999999999995,1.2042685473610661
7.930999999999999,1.1107387158110542
7.9365,1.1339772413892328
7.941999999999999,1.1379026680071684
7.9475,1.1765288659276547
7.952999999999999,1.1155539057957218
7.9585,1.1303658489007322
7.9639999999999995,1.0503918239379912
7.969499999999999,1.0501301288301288
7.975,1.1469573187392066
7.980499999999999,1.1967317282546297
7.986,1.1129892937386707
7.991499999999999,1.0605979331446236
7.997,1.032753573668067
8.0025,0.9402181835279323
8.008,0.9804145520955926
8.013499999999999,1.0212913279436953
8.019,1.0038624337600612
8.0245,0.9824557739369191
8.03,0.9440912711242954
8.035499999999999,0.9135252825259702
8.041,0.9466035441597742
8.0465,0.8912288593360962
8.052,0.8505614395742834
8.0575,0.8612385999750681
8.062999999999999,0.8858902791357037
8.0685,0.9206957284813992
8.074,0.8960440493207638
8.0795,0.8642742632262717
8.084999999999999,0.8849481767473992
8.090499999999999,0.882069530560913
8.096,0.8999694759386994
8.1015,0.8881408570633201
8.107,0.85747019042185
8.112499999999999,0.9470745953539265
8.118,0.9254062404229219
8.1235,1.0406044269039383
8.129,1.0173659013257597
8.1345,0.9950694781358856
8.139999999999999,0.992243170970972
8.1455,0.9763321084129396
8.151,0.9171366750144709
8.1565,0.9205387114166818
8.161999999999999,0.9258772916170741
8.167499999999999,0.9475979855696511
8.173,1.0661982084528785
8.1785,1.1032542357261905
8.184,1.1083834598402929
8.189499999999999,1.1418804336466766
8.195,1.148318133300091
8.2005,1.1157632618820117
8.206,1.1469573187392066
8.2115,1.1415663995172416
8.216999999999999,1.1955279307584628
8.2225,1.1687826907349286
8.228,1.1402055849563573
8.2335,1.1258646930454994
8.238999999999999,1.15548857925552
8.2445,1.1659563835700149
8.25,1.291046645128229
8.2555,1.3337552867313682
8.261,1.3212985995971191
8.266499999999999,1.3493523151599656
8.272,1.2599572663141791
8.2775,1.3073240808372684
8.283,1.1819197851496195
8.288499999999999,1.1025738284457482
8.293999999999999,1.1166530252487439
8.2995,1.1192699763273675
8.305,1.08844229262118
8.3105,1.126388083261224
8.315999999999999,1.1155539057957218
8.3215,1.0439017852630041
8.327,1.0374117465880173
8.3325,1.0313404200856102
8.338,1.037359407566445
8.343499999999999,1.1035682698556253
8.349,1.103986982028205
8.3545,1.1321977146557687
8.36,1.1670555030230367
8.365499999999999,1.1961559990173325
8.370999999999999,1.228292158262832
8.3765,1.2237386633860268
8.382,1.3356918305295498
8.3875,1.1753250684314878
8.392999999999999,1.1175951276370484
8.3985,0.9685859332202134
8.404,0.9450857125341724
8.4095,0.9414219810240992
8.415,1.0719555008258506
8.420499999999999,1.0533751481676221
8.426,0.9058837853763889
8.4315,0.9346179082196774
8.437,0.9924525270572618
8.442499999999999,0.9955928683516103
8.448,0.9445623223184477
8.4535,0.9186021676185002
8.459,0.9049416829880844
8.4645,0.9175553871870508
8.469999999999999,0.869612843426664
8.4755,0.9370255032120112
8.481,0.9917197807552472
8.4865,1.1021027772515959
8.491999999999999,1.0774510980909604
8.497499999999999,1.0469897875357803
8.503,1.0805914393853089
8.5085,1.1477424040627937
8.514,1.0757762494006413
8.519499999999999,1.0520666726283103
8.525,1.185060126443968
8.5305,1.2347821969378188
8.536,1.2829864358060679
8.5415,1.1726557783312916
8.546999999999999,1.1830189046026416
8.5525,1.1499406429688375
8.558,1.096293145857051
8.5635,1.0517526384988756
8.568999999999999,1.0562537943541084
8.574499999999999,1.066930954754893
8.58,1.1584195644635786
8.5855,1.1652759762895728
8.591,1.206990176482835
8.596499999999999,1.193539047938709
8.602,1.168416317583921
8.6075,1.0708040423512561
8.613,0.9941797147691536
8.6185,1.0144872551392736
8.623999999999999,0.9517327682738767
8.6295,0.9796294667720055
8.635,0.9676961698534813
8.6405,1.03196848834448
8.645999999999999,1.0708563813728287
8.651499999999999,1.1266497783690865
8.657,1.1486321674295257
8.6625,1.2553514324158013
8.668,1.3408733936652246
8.673499999999999,1.3986556734812365
8.679,1.442149400407963
8.6845,1.5190877621195003
8.69,1.452774221787175
8.6955,1.4414689931275206
8.700999999999999,1.3385704767160358
8.7065,1.2621031661986506
8.712,1.3201471411225247
8.7175,1.221226390350548
8.722999999999999,1.1515108136160117
8.7285,1.0380921538684595
8.734,1.0133357966646792
8.7395,0.9613108092216395
8.745,0.9548731095682251
8.750499999999999,1.0211343108789779
8.756,1.100794301712284
8.7615,0.9965873097614873
8.767,1.0623251208565152
8.772499999999999,1.122410317621716
8.777999999999999,1.133663207259798
8.7835,1.0066364019034024
8.789,0.9201199992441019
8.7945,0.9083437193902952
8.799999999999999,1.0018735509403072
8.8055,1.1732315075685888
8.811,1.0890703608800496
8.8165,1.1053477965890894
8.822,1.1335061901950805
8.827499999999999,1.1108433938541993
8.833,1.1190606202410778
8.8385,1.1532380013279036
8.844,1.1177521447017658
8.849499999999999,1.2090313983241614
8.854999999999999,1.1538137305652008
8.8605,1.1766335439707996
8.866,1.1538137305652008
8.8715,1.1430842311428433
8.876999999999999,1.1035159308340527
8.8825,1.0949323312961667
8.888,0.9886841175040435
8.8935,0.9506859878424272
8.899,1.1454394871136047
8.904499999999999,1.1654853323758625
8.91,1.233473721398507
8.9155,1.3231304653521558
8.921,1.407082255954405
8.926499999999999,1.4331470886974973
8.931999999999999,1.4606250750230463
8.9375,1.335744169551122
8.943,1.3949919419711634
8.9485,1.4887834686290378
8.953999999999999,1.4455514368101736
8.9595,1.364635309459128
8.965,1.393526449367134
8.9705,1.3992314027185337
8.975999999999999,1.2929831889264105
8.981499999999999,1.185060126443968
8.987,1.0244840082596163
8.9925,0.9990472437753937
8.998,1.008468267658439
9.003499999999999,1.074101400710322
9.009,1.0728452641925827
9.0145,1.1801402584161553
9.02,1.1006372846475667
9.0255,1.209973500712466
9.030999999999999,1.1877817555657366
9.0365,1.2009711890020003
9.042,1.1457535212430396
9.0475,1.1917595212052448
9.052999999999999,1.1826001924300618
9.058499999999999,1.2000290866136956
9.064,1.1849554484008231
9.0695,1.2142653004814088
9.075,1.2193421855739388
9.080499999999999,1.1588906156577308
9.086,1.1370129046404365
9.0915,1.0648373938919942
9.097,1.0754622152712063
9.1025,1.005694299515098
9.107999999999999,1.0559397602246734
9.1135,1.1063945770205388
9.119,1.0791259467812795
9.1245,0.979681805793578
9.129999999999999,1.027676688575537
9.135499999999999,1.0094627090683161
9.141,1.0705946862649662
9.1465,1.1118378352640763
9.152,1.1036206088771978
9.157499999999999,1.0411801561412355
9.163,1.0621157647702255
9.1685,1.0968688750943483
9.174,1.012655389384237
9.179499999999999,1.0652037670430015
9.184999999999999,0.9517327682738767
9.1905,0.9161422336045939
9.196,0.88306397197079
9.2015,0.9562862631506819
9.206999999999999,0.9383863177728957
9.212499999999999,1.0099337602624683
9.218,1.0319161493229074
9.2235,1.0487693142692445
9.229,1.0450532437375986
9.234499999999999,1.1094302402717424
9.24,1.1534473574141935
9.2455,1.2175626588404747
9.251,1.2569216030629755
9.256499999999999,1.240225455181356
9.261999999999999,1.2520540740567354
9.2675,1.2218021195878452
9.273,1.1806113096103077
9.2785,1.164752586073848
9.283999999999999,1.2185047612287794
9.2895,1.195318574672173
9.295,1.2381318943184572
9.3005,1.2672323903127531
9.306,1.2757113118074939
9.311499999999999,1.2192898465523665
9.317,1.25765434936499
9.3225,1.2981124130405128
9.328,1.3960387224026127
9.333499999999999,1.4144620579961238
9.338999999999999,1.3337552867313682
9.3445,1.3734806041048764
9.35,1.2899475256752069
9.3555,1.2650341514067092
9.360999999999999,1.3524403174327415
9.3665,1.3629604607688088
9.372,1.3020378396584484
9.3775,1.23755616508116
9.383,1.2304380581473033
9.388499999999999,1.2531008544881848
9.394,1.1895612822992008
9.3995,1.1047720673517922
9.405,1.0525377238224627
9.410499999999999,1.1463292504803368
9.415999999999999,1.1495219307962576
9.4215,1.1530809842631862
9.427,1.2117006884243575
9.4325,1.3578312366547063
9.437999999999999,1.2875922697044455
9.4435,1.2275594119608173
9.449,1.1486321674295257
9.4545,1.1050337624596545
9.459999999999999,1.2043208863826385
9.465499999999999,1.1776279853806766
9.471,1.194010099132861
9.4765,1.2250471389253386
9.482,1.2991591934719624
9.487499999999999,1.2883773550280326
9.493,1.3569938123095466
9.4985,1.3619136803373593
9.504,1.3024565518310283
9.5095,1.239440369857769
9.514999999999999,1.3025088908526008
9.5205,1.2689595780246448
9.526,1.2205459830701058
9.5315,1.2558224836099534
9.536999999999999,1.2528914984018948
9.542499999999999,1.3025612298741733
9.548,1.327788638272106
9.5535,1.29868814227781
9.559,1.2830387748276404
9.564499999999999,1.3696598555300856
9.57,1.4159798896217255
9.5755,1.5002980533749821
9.581,1.5108181967110494
9.5865,1.4738145084593097
9.591999999999999,1.5973869383919224
9.5975,1.7277111021073837
9.603,1.7712571680556828
9.6085,1.8071093978328276
9.613999999999999,1.7802071407445759
9.619499999999999,1.813337741399952
9.625,1.8837337254149304
9.6305,1.7742404922853139
9.636,1.67898347302341
9.641499999999999,1.6772039462899457
9.647,1.7859644331175482
9.6525,1.6916495162439489
9.658,1.7059380691332344
9.663499999999999,1.7569162761448245
9.668999999999999,1.7684831999123412
9.6745,1.7191798415910704
9.68,1.6737495708661625
9.6855,1.6210441761426806
9.690999999999999,1.5394999805327656
9.696499999999999,1.5366213343462793
9.702,1.4307394937051634
9.7075,1.352387978411169
9.713,1.327788638272106
9.718499999999999,1.3099933709374647
9.724,1.3118775757140737
9.7295,1.3790285403915585
9.735,1.450890017010566
9.740499999999999,1.4870039418955736
9.745999999999999,1.5687574935917787
9.7515,1.6317213365434655
9.757,1.5194541352705075
9.7625,1.5328529247930613
9.767999999999999,1.4250345403537636
9.7735,1.3027705859604632
9.779,1.3334412526019332
9.7845,1.472610710963143
9.79,1.494436082958865
9.795499999999999,1.4415213321490932
9.801,1.4215278259084079
9.8065,1.4384333298763172
9.812,1.5326435687067714
9.817499999999999,1.5715314617351197
9.822999999999999,1.4876320101544431
9.8285,1.387559800907872
9.834,1.4118451069175
9.8395,1.344903498326305
9.844999999999999,1.3456885836498922
9.8505,1.3163263925477342
9.856,1.2717858851895583
9.8615,1.3165880876555967
9.866999999999999,1.2559795006746708
9.872499999999999,1.25257746427246
9.878,1.3569938123095466
9.8835,1.3707589749831077
9.889,1.3350114232491075
9.894499999999999,1.403470863465904
9.899999999999999,1.4428821467099775
9.9055,1.4573277166639804
9.911,1.3857802741744079
9.9165,1.3400883083416375
9.921999999999999,1.2943963425088671
9.9275,1.3751554527951955
9.933,1.366728870322027
9.9385,1.4731864402004402
9.943999999999999,1.5923623923209647
9.949499999999999,1.6854735116983968
9.955,1.800514681114696
9.9605,1.809255297717299
9.966,1.8155883193275686
9.971499999999999,1.7456633865067424
9.976999999999999,1.583569436696789
9.9825,1.4054597462856582
9.988,1.4117404288743551
9.9935,1.462142906648648
9.998999999999999,1.6388394434773221
10.0045,1.6107857279144757
10.01,1.5410701511799396
10.0155,1.4968960169727712
10.020999999999999,1.4420970613863904
10.026499999999999,1.5495490726746806
10.032,1.692434601567536
10.0375,1.6795068632391348
10.043,1.6650612932851319
10.048499999999999,1.5790682808415561
10.054,1.4461795050690434
10.0595,1.4675861648921853
10.065,1.402685778142317
10.0705,1.4028427952070344
10.075999999999999,1.3576218805684164
10.0815,1.3641119192434032
10.087,1.3990220466322438
10.0925,1.5789112637768388
10.097999999999999,1.535469875871685
10.103499999999999,1.4757510522574915
10.109,1.4233596916634446
10.1145,1.4983615095768004
10.12,1.4433531979041299
10.125499999999999,1.3698168725948032
10.131,1.3723814846518543
10.1365,1.3751031137736232
10.142,1.4145143970176963
10.147499999999999,1.4550247997147916
10.152999999999999,1.4778446131203906
10.1585,1.4180734504846244
10.164,1.446022488004326
10.1695,1.4329377326112074
10.174999999999999,1.4980474754473656
10.180499999999999,1.4219988771025602
10.186,1.3857802741744079
10.1915,1.258962824904302
10.197,1.1648049250954204
10.202499999999999,1.1629730593403838
10.208,1.3383611206297459
10.2135,1.4935986586137053
10.219,1.524112308190458
10.224499999999999,1.4493721853849644
10.229999999999999,1.3222930410069962
10.2355,1.2742458192034647
10.241,1.1175951276370484
10.2465,1.087552529254448
10.251999999999999,1.0756192323359237
10.2575,1.1767382220139446
10.263,1.2654005245577165
10.2685,1.438956720092042
10.274,1.4077103242132745
10.279499999999999,1.4473833025652103
10.285,1.4990419168572426
10.2905,1.44801137082408
10.296,1.3673045995593243
10.301499999999999,1.3407687156220798
10.306999999999999,1.3341739989039478
10.3125,1.4174977212473272
10.318,1.4667487405470259
10.3235,1.3995454368479685
10.328999999999999,1.473919186502455
10.3345,1.4573277166639804
10.34,1.4709882012943962
10.3455,1.4501572707085515
10.350999999999999,1.5703800032605253
10.356499999999999,1.4703601330355265
10.362,1.4404745517176436
10.3675,1.352178622324879
10.373,1.2316418556434703
10.378499999999999,1.2228489000192946
10.383999999999999,1.1743829660431833
10.3895,1.1855835166596926
10.395,1.2301763630394411
10.4005,1.290523254912504
10.405999999999999,1.2998396007524047
10.4115,1.367723311731904
10.417,1.2957048180481792
10.4225,1.2674940854206154
10.427999999999999,1.308056827139283
10.433499999999999,1.3048118078017896
10.439,1.2016515962824423
10.4445,1.3048118078017896
10.45,1.4400035005234915
10.455499999999999,1.4984661876199454
10.460999999999999,1.5321201784910465
10.4665,1.5924147313425372
10.472,1.579172958884701
10.4775,1.4465458782200507
10.482999999999999,1.473919186502455
10.4885,1.4632943651232424
10.494,1.5441058144311433
10.4995,1.5066310749852514
10.504999999999999,1.4825027860403408
10.510499999999999,1.4990942558788152
10.516,1.6377926630458726
10.5215,1.6237658052644492
10.527,1.6444920578071494
10.532499999999999,1.51463894528584
10.538,1.461148465238771
10.5435,1.4481683878887974
10.549,1.427389796324525
10.554499999999999,1.3128720171239507
10.559999999999999,1.3383611206297459
10.5655,1.3726431797597167
10.571,1.498204492512083
10.5765,1.6439163285698521
10.581999999999999,1.7032687790330383
10.587499999999999,1.7227912340795712
10.593,1.6783554047645404
10.5985,1.5864480828832752
10.604,1.4280702036049673
10.609499999999999,1.4066112047602526
10.615,1.3181059192811984
10.6205,1.3474681103833563
10.626,1.3202518191656698
10.631499999999999,1.431576918050323
10.636999999999999,1.4193819260239364
10.6425,1.4394801103077666
10.648,1.5182503377743408
10.6535,1.5130164356170932
10.658999999999999,1.4125778532195146
10.664499999999999,1.4330947496759248
10.67,1.5128594185523758
10.6755,1.5112892479052016
10.681,1.5846162171282385
10.686499999999999,1.5866574389695651
10.692,1.4833925494070728
10.6975,1.3971378418556348
10.703,1.493232285462698
10.708499999999999,1.4764837985595063
10.713999999999999,1.5279853957868212
10.7195,1.5560914503712397
10.725,1.522594476564856
10.7305,1.460154023828894
10.735999999999999,1.4944884219804373
10.741499999999998,1.5603832501401826
10.747,1.5511192433218548
10.7525,1.4323620033739102
10.758,1.3537487929720533
10.763499999999999,1.3434903447438484
10.769,1.2459827475543284
10.7745,1.2953907839187442
10.78,1.3910141763316552
10.785499999999999,1.480409225177442
10.790999999999999,1.4222082331888501
10.7965,1.4681618941294825
10.802,1.3969808247909172
10.8075,1.3512365199365746
10.812999999999999,1.2477622742877925
10.8185,1.1654853323758625
10.824,1.2257798852273531
10.8295,1.3357965085726946
10.834999999999999,1.30397438345663
10.840499999999999,1.324805314042475
10.846,1.321926667855989
10.8515,1.2424760331089726
10.857,1.276287041044791
10.862499999999999,1.1835946338399388
10.867999999999999,1.1960513209741876
10.8735,1.138844770395473
10.879,1.2232152731703019
10.8845,1.1331921560656457
10.889999999999999,1.2737224289877398
10.8955,1.339826613233775
10.901,1.3166927656987415
10.9065,1.2662902879244484
10.911999999999999,1.2655575416224338
10.917499999999999,1.137850328985596
10.923,0.9792107545994256
10.9285,1.0561491163109633
10.934,1.1501499990551274
10.939499999999999,1.090431175440934
10.944999999999999,1.10895918907759
10.9505,1.209554788539886
10.956,1.1114191230914965
10.9615,1.1258123540239269
10.966999999999999,1.0736303495161699
10.9725,1.0644710207409867
10.978,0.9537739901152031
10.9835,0.9607874190059147
10.988999999999999,1.011556269931215
10.994499999999999,1.0512292482831507
11.,1.0377257807174523
11.0055,1.0986484018278124
11.011,1.156692376751687
11.016499999999999,1.1317266634616165
11.022,1.2542523129627792
11.0275,1.2587011297964397
11.033,1.261265741853491
11.038499999999999,1.2210170342642581
11.043999999999999,1.2722569363837106
11.0495,1.2780142287566827
11.055,1.3363722378099918
11.0605,1.3016714665074411
11.065999999999999,1.2862314551435612
11.071499999999999,1.1397868727837774
11.077,1.1786747658121262
11.0825,1.2562935348041058
11.088,1.249908174172264
11.093499999999999,1.3044454346507823
11.099,1.409751546054601
11.1045,1.3867223765627124
11.11,1.282567723633488
11.115499999999999,1.252472786229315
11.120999999999999,1.1917071821836722
11.1265,1.3891299715550463
11.132,1.4937556756784227
11.1375,1.6743253001034597
11.142999999999999,1.646533279648476
11.148499999999999,1.6633341055732402
11.154,1.5426926608486864
11.1595,1.5103994845384696
11.165,1.5130687746386657
11.170499999999999,1.564727388930698
11.176,1.5800103832298606
11.1815,1.6309362512198784
11.187,1.564727388930698
11.192499999999999,1.4996176460945398
11.197999999999999,1.623713466242877
11.2035,1.4970530340374886
11.209,1.5364119782599894
11.2145,1.3888682764471838
11.219999999999999,1.3769349795286596
11.225499999999998,1.2879586428554528
11.231,1.4657019601155763
11.2365,1.4321526472876203
11.241999999999999,1.4552341558010815
11.247499999999999,1.3774583697443843
11.253,1.3929507201298368
11.2585,1.3928983811082642
11.264,1.4168696529884575
11.269499999999999,1.4667487405470259
11.274999999999999,1.4386950249841794
11.2805,1.4357117007545486
11.286,1.3225547361148586
11.2915,1.3288354187035556
11.296999999999999,1.3161170364614443
11.3025,1.44801137082408
11.308,1.2855510478631191
11.3135,1.2761300239800737
11.318999999999999,1.2142129614598365
11.324499999999999,1.266342626946021
11.33,1.1787271048336987
11.3355,1.2943963425088671
11.341,1.2409582014833707
11.346499999999999,1.2903662378477867
11.351999999999999,1.2714718510601235
11.3575,1.1500453210119825
11.363,1.1650142811817104
11.3685,1.2082463130005743
11.373999999999999,1.2735654119230224
11.3795,1.3219790068775614
11.385,1.3473634323402115
11.3905,1.1584195644635786
11.395999999999999,1.184170363077236
11.401499999999999,1.0635289183526822
11.407,1.160251430218615
11.4125,1.1975168135782168
11.418,1.2704774096502465
11.423499999999999,1.2041115302963485
11.428999999999998,1.3312430136958893
11.4345,1.2629929295653826
11.44,1.2522634301430253
11.4455,1.1979878647723692
11.450999999999999,1.2595908931631719
11.4565,1.2817302992883284
11.462,1.3760975551835
11.4675,1.3489859420089583
11.472999999999999,1.2317988727081877
11.478499999999999,1.210967942122343
11.484,1.1542324427377806
11.4895,1.2670753732480355
11.495,1.200395459764703
11.500499999999999,1.2914130182792363
11.505999999999998,1.0702806521355315
11.5115,1.0676637010569077
11.517,1.1773139512512418
11.522499999999999,1.266656661075456
11.527999999999999,1.2125381127695172
11.5335,1.2728326656210078
11.539,1.2224301878467148
11.5445,1.2275594119608173
11.549999999999999,1.1557502743633823
11.555499999999999,1.0612783404250659
11.561,1.0869768000171507
11.5665,1.0783408614576924
11.572,1.172603439309719
11.577499999999999,1.1660610616131597
11.583,1.2993685495582523
11.5885,1.1919165382699621
11.594,1.1464339285234817
11.599499999999999,1.0384061879978943
11.604999999999999,1.0068980970112649
11.6105,0.9253539014013494
11.616,1.0824756441619179
11.6215,0.9908823564100875
11.626999999999999,0.9303784474723069
11.632499999999999,0.9488541220873906
11.638,1.057457591850275
11.6435,0.964451150515988
11.649,0.9059884634195339
11.654499999999999,1.112047191350366
11.66,1.1907650797953677
11.6655,1.16585170552687
11.671,1.0519619945851655
11.676499999999999,1.0386155440841842
11.681999999999999,1.1072320013656984
11.6875,1.1920735553346795
11.693,1.1060282038695315
11.6985,1.153290340349476
11.703999999999999,1.1107910548326267
11.709499999999998,1.0860870366504187
11.715,0.9908823564100875
11.7205,1.1692014029075082
11.725999999999999,1.173911914849031
11.731499999999999,1.0872908341465854
11.737,1.0462047022121932
11.7425,1.0984390457415225
11.748,1.1594140058734557
11.753499999999999,1.2165158784090253
11.758999999999999,1.3462643128871894
11.7645,1.2083509910437193
11.77,1.186263923940135
11.7755,1.1211018420824042
11.780999999999999,1.2054200058356606
11.7865,1.16564234944058
11.792,1.17600547571193
11.7975,1.0532704701244773
11.802999999999999,1.1299994757497247
11.808499999999999,1.1329827999793558
11.814,1.1140884131916926
11.8195,1.0621681037917978
11.825,1.0980726725905152
11.830499999999999,1.0797540150401492
11.835999999999999,1.045419616888606
11.8415,1.1690443858427908
11.847,1.236457045628138
11.8525,1.2284491753275495
11.857999999999999,1.1376933119208785
11.8635,1.2317988727081877
11.869,1.2478669523309374
11.8745,1.2571832981708377
11.879999999999999,1.1292143904261376
11.885499999999999,1.262574217392803
11.891,1.3444847861537255
11.8965,1.3522309613464516
11.902,1.311040151368914
11.907499999999999,1.450890017010566
11.912999999999998,1.4347172593446715
11.9185,1.4998793412024023
11.924,1.4904583173193569
11.929499999999999,1.383477357225219
11.934999999999999,1.2649818123851366
11.9405,1.2194992026386562
11.946,1.3293588089192803
11.9515,1.363536190006106
11.956999999999999,1.4246681672027564
11.962499999999999,1.3332318965156433
11.968,1.2402777942029286
11.9735,1.1735455416980236
11.979,1.3027705859604632
11.984499999999999,1.248913732762387
11.989999999999998,1.3716487383498397
11.9955,1.3289400967467004
12.001,1.3411874277946594
12.006499999999999,1.2244714096880414
12.011999999999999,1.0867674439308608
12.0175,1.0347424564878211
12.023,1.1454394871136047
12.0285,1.1735455416980236
12.033999999999999,1.0837317806796574
12.039499999999999,1.0784455395008374
12.045,1.0118179650390773
12.0505,1.025687805755783
12.056,0.9840782836056658
12.061499999999999,1.0164761379590277
12.067,0.9977911072576543
12.0725,1.0130741015568168
12.078,0.9440389321027229
12.083499999999999,1.0467804314494904
12.088999999999999,1.1120995303719385
12.0945,1.0891750389231947
12.1,1.1406766361505096
12.1055,1.22698368272352
12.110999999999999,1.106289898977394
12.116499999999998,1.1016840650790163
12.122,1.2023320035628846
12.1275,1.2606376735946212
12.133,1.2718382242111308
12.138499999999999,1.1869966702421495
12.144,1.1888285359971862
12.1495,1.2658192367302963
12.155,1.436863159229143
12.160499999999999,1.3756265039893478
12.165999999999999,1.3519692662385892
12.1715,1.353591775907336
12.177,1.458060462965995
12.1825,1.4547631046069291
12.187999999999999,1.4768501717105136
12.193499999999998,1.4269187451303729
12.199,1.4557052069952336
12.2045,1.4591072433974446
12.209999999999999,1.526990954376944
12.215499999999999,1.5616917256794947
12.221,1.46852826728049
12.2265,1.350399095591415
12.232,1.2791133482097048
12.237499999999999,1.3350114232491075
12.242999999999999,1.28366684308651
12.2485,1.3253810432797721
12.254,1.3148608999437048
12.2595,1.2976937008679332
12.264999999999999,1.1845367362282433
12.270499999999998,1.0786548955871273
12.276,1.0432213779825619
12.2815,1.1026261674673208
12.286999999999999,1.143712299401713
12.292499999999999,1.05311345305976
12.298,1.0048045361483657
12.3035,0.987637337072594
12.309,0.9881083882667463
12.314499999999999,0.9412649639593818
12.319999999999999,0.9924001880356894
12.3255,1.0260541789067903
12.331,1.0900124632683543
12.3365,1.0141732210098386
12.341999999999999,0.9931852733592765
12.3475,0.9954881903084654
12.353,1.1815010729770397
12.3585,1.3185246314537782
12.363999999999999,1.224314392623324
12.369499999999999,1.0706993643081113
12.375,0.9494821903462602
12.3805,0.9370255032120112
12.386,0.9491681562168254
12.391499999999999,1.0139115259019764
12.396999999999998,1.00637470679554
12.4025,0.9945984269417333
12.408,1.1022597943163135
12.413499999999999,1.1353380559501172
12.418999999999999,1.0785502175439823
12.4245,1.0869768000171507
12.43,1.0543172505559266
12.4355,1.1008989797554292
12.440999999999999,1.0530611140381874
12.446499999999999,1.0479842289456573
12.452,1.0045428410405035
12.4575,0.9872186249000142
12.463,0.9960639195457626
12.468499999999999,1.113355666889678
12.473999999999998,1.233264365312217
12.4795,1.228187480219687
12.485,1.2175626588404747
12.490499999999999,1.228867887500129
12.495999999999999,1.239335691814624
12.5015,1.265138829449854
12.507,1.457380055685553
12.5125,1.5050085653165046
12.517999999999999,1.4769548497536584
12.523499999999999,1.3556853367702348
12.529,1.3868793936274297
12.5345,1.4095945289898837
12.54,1.5284564469809734
12.545499999999999,1.550700531149275
12.551,1.6212535322289705
12.5565,1.6187935982150643
12.562,1.5664545766425897
12.567499999999999,1.537458758691439
12.572999999999999,1.5653554571895678
12.5785,1.5704846813036704
12.584,1.4495815414712543
12.5895,1.2998396007524047
12.594999999999999,1.2942393254441498
12.600499999999998,1.2756589727859213
12.606,1.2377131821458773
12.6115,1.2742458192034647
12.616999999999999,1.3426529203986888
12.622499999999999,1.2965945814149111
12.628,1.2853940307984018
12.6335,1.2607946906593388
12.639,1.215050385804996
12.644499999999999,1.2040591912747762
12.649999999999999,1.2398590820303488
12.6555,1.2581777395807148
12.661,1.069129193660937
12.6665,1.0112945748233526
12.671999999999999,0.9997799900774083
12.677499999999998,0.9937086635750013
12.683,0.9851250640371153
12.6885,1.0276243495539645
12.693999999999999,0.9965873097614873
12.699499999999999,0.9670157625730391
12.705,0.9932899514024215
12.7105,0.9430444906928459
12.716,0.9506859878424272
12.721499999999999,1.055573387073666
12.726999999999999,1.1514584745944392
12.7325,1.102678506488893
12.738,1.0551546749010863
12.7435,1.0896460901173468
12.748999999999999,1.1244515394630425
12.754499999999998,1.1252889638082022
12.76,1.0835224245933675
12.7655,1.0616970525976457
12.770999999999999,1.0850402562189692
12.776499999999999,1.0631625452016749
12.782,1.078968929716562
12.7875,1.0565154894619706
12.793,1.0790212687381346
12.798499999999999,1.020820276749543
12.803999999999998,0.9885794394608985
12.8095,1.0007744314872853
12.815,1.0395576464724887
12.8205,1.0928387704332678
12.825999999999999,1.0312357420424654
12.8315,0.921009762610834
12.837,0.8593543951984591
12.8425,0.9385956738591856
12.847999999999999,1.0181509866493468
12.853499999999999,1.0828943563344977
12.859,0.9915627636905299
12.8645,1.028880486071704
12.87,0.988841134568761
12.875499999999999,0.9598453166176102
12.880999999999998,0.9308494986664592
12.8865,0.9893121857629132
12.892,0.9609444360706322
12.897499999999999,0.9186021676185002
12.902999999999999,0.8732242359151647
12.9085,0.9217948479344211
12.914,1.0599175258641815
12.9195,1.0798586930832943
12.924999999999999,1.1189036031763602
12.930499999999999,1.066145869431306
12.936,1.0152200014412882
12.9415,0.9679578649613437
12.947,1.0587137283680146
12.952499999999999,1.0621681037917978
12.957999999999998,1.0550499968579414
12.9635,1.035841575940843
12.969,1.0333293029053643
12.974499999999999,0.9684812551770684
12.979999999999999,1.008572945701584
12.9855,1.1128322766739531
12.991,1.1201074006725271
12.9965,1.080853134493171
13.001999999999999,0.9745525816794754
13.007499999999999,1.0084159286368666
13.013,1.0746771299476192
13.0185,1.0949323312961667
13.024,0.9711505452772646
13.029499999999999,0.9182357944674929
13.034999999999998,0.8992890686582572
13.0405,1.0814288637304685
13.046,1.0731592983220175
13.051499999999999,1.0906405315272238
13.056999999999999,1.0389819172351915
13.0625,1.0535321652323397
13.068,0.901591985607446
13.0735,0.8372149890733024
13.078999999999999,0.8790338673097094
13.084499999999998,0.9087624315628751
13.09,0.9759133962403598
13.0955,1.0060083336445327
13.100999999999999,1.0687104814883572
13.106499999999999,1.1504116941629898
13.112,1.1416187385388141
13.1175,1.0959267727060438
13.123,1.0570388796776955
13.128499999999999,0.944928695469455
13.133999999999999,1.0264728910793701
13.1395,1.1309939171596017
13.145,1.1528192891553237
13.1505,1.0423839536374024
13.155999999999999,1.145910538307757
13.161499999999998,1.1874153824147293
13.167,1.0720601788689956
13.1725,0.9416836761319616
13.177999999999999,0.9578040947762837
13.183499999999999,1.0142255600314112
13.189,0.9865905566411446
13.1945,0.951104700015007
13.2,0.909966229059042
13.205499999999999,1.1189559421979327
13.210999999999999,1.2505362424311335
13.2165,1.3262184676249318
13.222,1.113355666889678
13.2275,1.1556455963202374
13.232999999999999,1.2770197873468059
13.238499999999998,1.3269512139269464
13.244,1.2045302424689284
13.2495,1.202698376713892
13.254999999999999,1.2591721809905918
13.260499999999999,1.2688548999814997
13.266,1.3138141195122555
13.2715,1.250797937538996
13.277,1.296332886307049
13.282499999999999,1.1795645291788581
13.287999999999998,1.11424543025641
13.2935,1.0900648022899266
13.299,1.2665519830323109
13.304499999999999,1.3492476371168205
13.309999999999999,1.473291118243585
13.3155,1.4051457121562234
13.321,1.4681095551079102
13.3265,1.4301637644678662
13.331999999999999,1.4527218827656028
13.337499999999999,1.4133629385431017
13.343,1.3549002514466477
13.3485,1.310569100174762
13.354,1.22232550980357
13.359499999999999,1.294134647401005
13.364999999999998,1.316954460806604
13.3705,1.2950767497893094
13.376,1.2051059717062256
13.381499999999999,1.1667938079151745
13.386999999999999,1.1093779012501699
13.3925,1.181187038847605
13.398,1.1409906702799444
13.4035,1.1107387158110542
13.408999999999999,1.0767183517889458
13.414499999999999,1.097287587266928
13.42,0.9968490048693497
13.4255,0.9950694781358856
13.431,0.9296980401918647
13.436499999999999,0.8653210436577211
13.441999999999998,0.9055174122253816
13.4475,0.9120074509003685
13.453,0.9061454804842514
13.458499999999999,0.7944540084485907
13.463999999999999,0.7637310027855482
13.4695,0.719923241729387
13.475,0.888454891192755
13.4805,0.8880361790201752
13.485999999999999,0.9378105885355983
13.491499999999998,0.8735382700445996
13.497,0.9077156511314256
13.5025,0.9117980948140786
13.508,0.9150954531731444
13.513499999999999,0.7755072826393549
13.518999999999998,0.8388898377636216
13.5245,0.818529958371929
13.53,0.794925059642743
13.535499999999999,0.7468254988176389
13.540999999999999,0.6840186729306695
13.5465,0.6920788822528305
13.552,0.7068384863362683
13.5575,0.7565082178085466
13.562999999999999,0.7767634191570943
13.568499999999998,0.8687754190815045
13.574,0.9348272643059673
13.5795,1.1336108682382255
13.584999999999999,1.0530087750166148
13.590499999999999,0.9833978763252237
13.596,0.9790013985131358
13.6015,1.0769277078752357
13.607,1.0433783950472795
13.612499999999999,0.9499009025188401
13.617999999999999,0.912949553288673
13.6235,0.9706794940831124
13.629,1.1776803244022491
13.6345,1.1380073460503133
13.639999999999999,1.1240851663120353
13.645499999999998,1.0200351914259558
13.651,1.0453672778670335
13.6565,1.0571958967424129
13.661999999999999,1.0943566020588695
13.667499999999999,0.9349842813706847
13.673,0.8737476261308895
13.6785,0.823711521507604
13.684,0.9024294099526057
13.689499999999999,0.9049416829880844
13.694999999999999,0.9412126249378093
13.7005,0.8549579173863713
13.706,0.803089947008049
13.7115,0.8811797671941809
13.716999999999999,0.928284886609408
13.722499999999998,0.9716739354929894
13.728,0.9314252279037565
13.7335,0.9699990868026702
13.738999999999999,0.8569991392276978
13.744499999999999,0.8104174100281955
13.75,0.8072247297122744
13.7555,0.8131913781715365
13.761,0.7748792143804852
13.766499999999999,0.8967244566012059
13.771999999999998,0.9293840060624299
13.7775,1.0749388250554817
13.783,1.126806795433804
13.788499999999999,1.0009314485520027
13.793999999999999,1.0297179104168637
13.799499999999998,1.0448962266728812
13.805,0.9953835122653204
13.8105,0.9771695327580991
13.815999999999999,1.0350041515956836
13.821499999999999,1.015638713613868
13.827,1.2307520922767383
13.8325,1.163548788577681
13.838,1.1366988705110015
13.843499999999999,1.011556269931215
13.848999999999998,1.0535321652323397
13.8545,1.1057665087616693
13.86,1.1954755917368904
13.865499999999999,1.1151351936231422
13.870999999999999,1.118327873939063
13.8765,1.1515631526375842
13.882,1.060859628252486
13.8875,0.9984715145380965
13.892999999999999,0.9964826317183424
13.898499999999999,1.1976214916213619
13.904,1.1973597965134994
13.9095,1.1544417988240705
13.915,1.0418082244001052
13.920499999999999,1.2137942492872567
13.925999999999998,1.1720800490939944
13.9315,1.1678405883466239
13.937,1.0748341470123366
13.942499999999999,1.1048244063733645
13.947999999999999,1.0088346408094464
13.9535,0.9793677716641431
13.959,0.9475979855696511
13.9645,1.0161097648080202
13.969999999999999,1.0993811481298272
13.975499999999998,1.106080542891104
13.981,1.1289003562967028
13.9865,1.0236989229360292
13.991999999999999,0.9811472983976073
13.997499999999999,0.9436725589517156
14.002999999999998,1.128481644124123
14.0085,1.0612260014034933
14.014,1.0539508774049193
14.019499999999999,0.8529690345666172
14.024999999999999,0.8406170254755132
14.0305,0.8478921494740872
14.036,0.8694034873403742
14.0415,0.7739371119921807
14.046999999999999,0.7404924772073695
14.052499999999998,0.7858704089107048
14.058,0.7017616012437383
14.0635,0.7169399174997559
14.068999999999999,0.7679181245113461
14.074499999999999,0.9145720629574197
14.079999999999998,0.8831686500139349
14.0855,0.9013826295211561
14.091,0.7886967160756184
14.096499999999999,0.9445623223184477
14.101999999999999,0.9456091027498972
14.1075,0.9824557739369191
14.113,0.9586938581430158
14.1185,1.0553640309873762
14.123999999999999,0.9417883541751065
14.129499999999998,0.9795247887288605
14.135,1.035056490617256
14.1405,1.0347424564878211
14.145999999999999,1.0074214872269895
14.151499999999999,1.0282524178128343
14.157,1.0583996942385798
14.1625,0.9555011778270948
14.168,0.9467605612244916
14.173499999999999,0.9796294667720055
14.178999999999998,1.0818475759030481
14.1845,0.9903066271727903
14.19,0.9883177443530362
14.1955,0.998209819430234
14.200999999999999,1.068815159531502
14.206499999999998,1.0589230844543045
14.212,1.1012653529064365
14.2175,0.9458184588361871
14.222999999999999,0.8959393712776188
14.228499999999999,0.9416313371103892
14.234,0.9422594053692588
14.2395,1.0439541242845767
14.245,1.1529239671984688
14.250499999999999,1.2107062470144807
14.255999999999998,0.9681672210476336
14.2615,0.8240255556370388
14.267,0.7978560448508015
14.272499999999999,0.9144150458927023
14.277999999999999,0.8942645225872996
14.283499999999998,0.9239407478188926
14.289,0.8144475146892759
14.2945,0.8269565408450974
14.299999999999999,0.8544345271706465
14.305499999999999,0.9175030481654782
14.311,0.9891551686981958
14.3165,1.0302936396541609
14.322,1.0647850548704216
14.327499999999999,1.00616535070925
14.332999999999998,1.0743630958181845
14.3385,1.0138591868804039
14.344,1.0397670025587786
14.349499999999999,0.9301167523644446
14.354999999999999,1.0554163700089487
14.3605,1.0933098216274202
14.366,1.189927655450208
14.3715,1.0344284223583864
14.376999999999999,1.1190606202410778
14.382499999999999,1.0183603427356367
14.388,0.974604920701048
14.3935,0.9746572597226204
14.399,0.989835575978638
14.404499999999999,1.0273103154245298
14.409999999999998,1.112047191350366
14.4155,1.1746446611510455
14.421,1.0296655713952911
14.426499999999999,1.105295457567517
14.431999999999999,1.1115238011346413
14.4375,1.1601467521754703
14.443,1.0639999695468345
14.4485,1.0857206634994114
14.453999999999999,1.0480889069888022
14.459499999999998,1.0544742676206442
14.465,0.9956975463947553
14.4705,1.165747027483725
14.475999999999999,1.2202842879622433
14.481499999999999,1.1978308477076518
14.486999999999998,1.1728651344175816
14.4925,1.1331398170440732
14.498,1.022809159569297
14.503499999999999,0.9060931414626788
14.508999999999999,0.9929759172729866
14.5145,0.9235220356463129
14.52,0.9605257238980524
14.5255,0.964241794429698
14.530999999999999,0.9573853826037039
14.536499999999998,0.8732765749367373
14.542,1.0009837875735752
14.5475,0.9964826317183424
14.552999999999999,1.0273626544461023
14.558499999999999,1.052380706757745
14.563999999999998,1.0410231390765181
14.5695,1.0638952915036894
14.575,1.0267345861872326
14.580499999999999,1.0101954553703307
14.585999999999999,1.0493973825281142
14.5915,1.0292468592227113
14.597,0.9608397580274872
14.6025,1.0415988683138153
14.607999999999999,1.0521713506714552
14.613499999999998,1.1231430639237308
14.619,1.0918966680449633
14.6245,1.1901893505580705
14.629999999999999,1.174016592892176
14.635499999999999,1.2537289227470545
14.641,1.2260939193567881
14.6465,1.201494579217725
14.652,1.1101106475521845
14.657499999999999,1.1514584745944392
14.662999999999998,1.2616844540260708
14.6685,1.290523254912504
14.674,1.1365941924678566
14.679499999999999,1.0930481265195577
14.684999999999999,1.221121712307403
14.690499999999998,1.2257798852273531
14.696,1.2534148886176197
14.7015,1.0523283677361728
14.706999999999999,0.8971431687737857
14.712499999999999,0.740440138185797
14.718,0.8092659515536009
14.7235,0.8970384907306408
14.729,1.0484029411182372
14.734499999999999,1.0198781743612384
14.739999999999998,1.012760067427382
14.7455,0.875893526015361
14.751,0.8283696944275541
14.756499999999999,0.8909671642282337
14.761999999999999,0.8622853804065177
14.767499999999998,0.8694034873403742
14.773,0.9634043700845384
14.7785,1.1047197283302197
14.783999999999999,1.0395053074509164
14.789499999999999,1.015848069700158
14.795,0.9068258877646935
14.8005,0.8877744839123128
14.806,0.8233451483565967
14.811499999999999,0.9088147705844475
14.816999999999998,0.8555859856452409
14.8225,0.9703131209321051
14.828,1.1001662334534144
14.833499999999999,1.2111772982086328
14.838999999999999,1.2515306838410105
14.844499999999998,1.2991068544503899
14.85,1.286650167316141
14.8555,1.1854788386165478
14.860999999999999,1.2636733368458248
14.866499999999998,1.2988974983641
14.872,1.2826200626550606
14.8775,1.1562736645791072
14.883,1.2515306838410105
14.888499999999999,1.1615075667363546
14.893999999999998,1.1963653551036224
14.8995,1.0711704155022634
14.905,1.103986982028205
14.910499999999999,0.967329796702474
14.915999999999999,0.9668064064867493
14.9215,0.9283372256309804
14.927,0.9820894007859118
14.9325,1.0702806521355315
14.937999999999999,1.0855113074131215
14.943499999999998,1.0492927044849691
14.949,0.9686382722417859
14.9545,0.9289129548682776
14.959999999999999,0.8323997990886347
14.965499999999999,0.9440389321027229
14.970999999999998,0.9155141653457243
14.9765,0.9186021676185002
14.982,0.9086577535197301
14.987499999999999,0.9819847227427668
14.992999999999999,0.939851810376925
14.9985,0.9830315031742163
15.004,0.9536693120720582
15.0095,0.9685859332202134
15.014999999999999,0.9394330982043452
15.020499999999998,0.9965873097614873
15.026,1.0129170844920994
15.0315,0.9660736601847346
15.036999999999999,0.9735581402695984
15.042499999999999,0.9052557171175193
15.047999999999998,1.039243612343054
15.0535,0.976384447434512
15.059,1.0338003540995166
15.064499999999999,0.9652362358395751
15.069999999999999,1.0096197261330335
15.0755,0.9782163131895487
15.081,1.0713274325669808
15.0865,1.0524853848008902
15.091999999999999,1.0868197829524333
15.097499999999998,0.9371825202767287
15.103,0.8986610003993875
15.1085,1.0022399240913147
15.113999999999999,0.9747095987441929
15.119499999999999,0.9695803746300904
15.125,1.0192501061023687
15.1305,1.0623774598780877
15.136,0.9794201106857156
15.141499999999999,0.9833978763252237
15.146999999999998,0.9128972142671005
15.1525,1.029770249438436
15.158,0.8930083860695602
15.163499999999999,0.8547485613000814
15.168999999999999,0.8438620448130066
15.174499999999998,1.0194071231670863
15.18,1.0278337056402544
15.1855,1.0680824132294875
15.190999999999999,1.1043010161576399
15.196499999999999,1.1320406975910513
15.202,1.1125182425445184
15.2075,0.9323149912704884
15.213,0.9861718444685648
15.218499999999999,0.9801528569877302
15.223999999999998,0.9970060219340672
15.2295,0.9007545612622865
15.235,0.8710259970091209
15.240499999999999,0.7881733258598937
15.245999999999999,0.9002311710465617
15.251499999999998,0.9557105339133847
15.257,0.9818277056780494
15.2625,1.0262635349930802
15.267999999999999,0.9459754759009045
15.273499999999999,0.9477550026343686
15.279,1.0395576464724887
15.2845,1.0303983176973057
15.29,1.0215006840299852
15.295499999999999,1.1020504382300236
15.300999999999998,1.005275587342518
15.3065,0.9981574804086616
15.312,0.8621283633418002
15.317499999999999,1.0121843381900848
15.322999999999999,1.0119749821037949
15.328499999999998,1.0323872005170598
15.334,0.904784665923367
15.3395,0.952988904791616
15.344999999999999,1.007683182334852
15.350499999999998,0.9949124610711682
15.356,0.9895738808707756
15.3615,0.9950694781358856
15.366999999999999,1.0061130116876777
15.372499999999999,0.948016697742231
15.377999999999998,0.9676438308319089
15.3835,0.9578040947762837
15.389,1.039924019623496
15.394499999999999,0.9550301266329425
15.399999999999999,0.9972677170419295
15.4055,0.9148337580652821
15.411,0.996325614653625
15.4165,0.9573853826037039
15.421999999999999,1.045419616888606
15.427499999999998,1.0734733324514523
15.433,1.119426993392085
15.4385,1.0199828524043835
15.443999999999999,1.0072121311406996
15.449499999999999,1.0946706361883045
15.454999999999998,1.1420897897329663
15.4605,1.202384342584457
15.466,1.1018410821437337
15.471499999999999,1.1538660695867733
15.476999999999999,1.0302936396541609
15.4825,1.0797540150401492
15.488,1.0397670025587786
15.4935,1.0501824678517013
15.498999999999999,1.0211866499005502
15.504499999999998,1.11403607417012
15.51,1.1004279285612768
15.5155,1.2075659057201322
15.520999999999999,1.2350438920456812
15.526499999999999,1.2325316190102025
15.531999999999998,1.2155214369991483
15.5375,1.24791929135251
15.543,1.3529113686268937
15.548499999999999,1.1755344245177777
15.553999999999998,1.192806301636694
15.5595,1.1924399284856868
15.565,1.2181907270993444
15.5705,1.1612982106500647
15.575999999999999,1.3602911706686127
15.581499999999998,1.3089465905060151
15.587,1.2741934801818922
15.5925,1.1841180240556635
15.597999999999999,1.2384982674694645
15.603499999999999,1.24750057917993
15.608999999999998,1.2648247953204192
15.6145,1.226512631529368
15.62,1.1805066315671626
15.625499999999999,1.1799309023298654
15.630999999999998,1.2552990933942287
15.6365,1.4514134072262908
15.642,1.4265523719793656
15.647499999999999,1.3681943629260565
15.652999999999999,1.2413245746343782
15.658499999999998,1.2860744380788438
15.664,1.297013293587491
15.6695,1.3351161012922526
15.674999999999999,1.2607423516377663
15.680499999999999,1.2625218783712304
15.686,1.2375038260595874
15.6915,1.2377655211674499
15.697,1.179983241351438
15.702499999999999,1.2270360217450926
15.707999999999998,1.1486845064510982
15.7135,1.05819033815229
15.719,1.1615075667363546
15.724499999999999,1.1418804336466766
15.729999999999999,1.1532380013279036
15.735499999999998,1.1215728932765565
15.741,1.2156261150422931
15.7465,1.1975168135782168
15.751999999999999,1.3011480762917165
15.757499999999999,1.2973796667384982
15.763,1.3550049294897928
15.7685,1.2322175848807675
15.774,1.0884946316427524
15.779499999999999,1.1298424586850073
15.784999999999998,1.2091884153888788
15.7905,1.2861791161219889
15.796,1.2380795552968846
15.801499999999999,1.270320392585529
15.806999999999999,1.2633069636948175
15.812499999999998,1.2531531935097573
15.818,1.0625868159643777
15.8235,1.1156062448172943
15.828999999999999,1.1021551162731684
15.834499999999998,1.1201597396940997
15.84,1.0691815326825094
15.8455,1.1254459808729196
15.850999999999999,1.1530809842631862
15.856499999999999,1.1644385519444131
15.861999999999998,1.0946706361883045
15.8675,1.050705858067426
15.873,1.01673783306689
15.878499999999999,1.0552593529442313
15.883999999999999,1.0737350275593147
15.8895,1.0449485656944537
15.895,0.9861195054469923
15.9005,0.9094428388433172
15.905999999999999,0.898608661377815
15.911499999999998,0.7959718400741925
15.917,0.8342840038652438
15.9225,0.8386281426557591
15.927999999999999,0.8941598445441548
15.933499999999999,0.8815461403451882
15.938999999999998,0.8694034873403742
15.9445,0.7987458082175336
15.95,0.8196814168465234
15.955499999999999,0.8358018354908455
15.960999999999999,0.7450983111057472
15.9665,0.6850131143405466
15.972,0.6483234602182418
15.9775,0.703384110912485
15.982999999999999,0.7040121791713547
15.988499999999998,0.6935967138784324
15.994,0.6870543361818731
15.9995,0.7247384317140546
16.005,0.6446597287081686
16.0105,0.6323077196170647
16.016,0.6186995740082213
16.0215,0.756979269002699
16.026999999999997,0.8859949571788487
16.0325,0.9109606704689189
16.038,0.8755271528643537
16.043499999999998,0.8867277034808634
16.049,0.8587263269395894
16.054499999999997,0.8421348571011149
16.06,0.8654780607224386
16.0655,0.8922756397675456
16.070999999999998,0.9831885202389338
16.0765,1.0008267705088578
16.082,1.0521190116498829
16.0875,1.0146966112255635
16.093,1.0428550048315546
16.098499999999998,0.9062501585273963
16.104,0.9133682654612528
16.1095,0.9366591300610039
16.115,0.9578564337978561
16.1205,0.9749189548304827
16.125999999999998,1.00129782170301
16.1315,0.9930805953161316
16.137,0.9522038194680289
16.1425,0.9515234121875867
16.148,0.9651315577964301
16.153499999999998,1.0146966112255635
16.159,0.9642941334512705
16.1645,0.9524131755543188
16.169999999999998,0.898608661377815
16.1755,1.0408137829902282
16.180999999999997,1.0484552801398097
16.1865,1.0943566020588695
16.192,1.103097218661473
16.197499999999998,1.2018086133471597
16.203,1.2898951866536346
16.2085,1.3561040489428147
16.214,1.266342626946021
16.2195,1.206780820396545
16.224999999999998,1.193120335766129
16.2305,1.254775703178504
16.236,1.3520216052601617
16.2415,1.2822013504824807
16.247,1.2551420763295114
16.252499999999998,1.1196886884999473
16.258,1.1803496145024452
16.2635,1.1951092185858831
16.269,1.3794472525641384
16.2745,1.2670230342264632
16.279999999999998,1.1986682720528112
16.2855,1.1172810935076136
16.291,1.179983241351438
16.296499999999998,1.2047919375767908
16.302,1.1833852777536489
16.307499999999997,1.2632022856516725
16.313,1.3086848953981527
16.3185,1.393317093280844
16.323999999999998,1.3879261740588793
16.3295,1.3475727884265014
16.334999999999997,1.230281041082586
16.3405,1.1704052004036751
16.346,1.045838329061186
16.351499999999998,1.0602315599936163
16.357,0.9715169184282719
16.3625,1.0480365679672299
16.368,0.9989949047538211
16.3735,1.072112517890568
16.378999999999998,1.1586812595714409
16.3845,1.1617169228226445
16.39,1.097810977482653
16.3955,1.0007220924657128
16.401,0.9911963905395224
16.406499999999998,0.8912288593360962
16.412,0.878091764921405
16.4175,0.7748792143804852
16.423,0.8992890686582572
16.4285,0.9010685953917213
16.433999999999997,1.034637778444676
16.4395,1.1093255622285974
16.445,1.2052629887709432
16.450499999999998,1.117228754486041
16.456,1.0568295235914056
16.461499999999997,0.9771695327580991
16.467,1.0653607841077188
16.4725,1.1718706930077045
16.477999999999998,1.2267219876156576
16.4835,1.2328979921612098
16.489,1.1559596304496722
16.4945,1.1719753710508494
16.5,1.055782743159956
16.505499999999998,1.1455965041783223
16.511,1.0328059126896396
16.5165,1.0194071231670863
16.522,1.0293515372658564
16.5275,1.1445497237468727
16.532999999999998,1.2050012936630807
16.5385,1.3871934277568647
16.544,1.3155936462457196
16.5495,1.202698376713892
16.555,1.1129892937386707
16.560499999999998,1.203378783994334
16.566,1.2910989841498013
16.5715,1.4403175346529262
16.576999999999998,1.3097316758296023
16.5825,1.266342626946021
16.587999999999997,1.253676583725482
16.5935,1.1251319467434846
16.599,1.2330026702043546
16.604499999999998,1.1855311776381203
16.61,1.254461669049069
16.615499999999997,1.1576868181615638
16.621,1.233264365312217
16.6265,1.1724464222450017
16.631999999999998,1.1812393778691774
16.6375,1.0904835144625065
16.643,1.062272781834943
16.6485,1.0871861561034406
16.654,1.1857928727459826
16.659499999999998,1.291936408494961
16.665,1.337471357263014
16.6705,1.3756265039893478
16.676,1.3317664039116142
16.6815,1.3402453254063549
16.686999999999998,1.244621932993444
16.6925,1.3021425177015935
16.698,1.3190480216695029
16.7035,1.3345403720549553
16.709,1.3203564972088147
16.714499999999997,1.3583022878488586
16.72,1.381959525599617
16.7255,1.354062827101488
16.730999999999998,1.2851846747121118
16.7365,1.1412000263662343
16.741999999999997,1.006479384838685
16.7475,0.966230677249452
16.753,1.068815159531502
16.758499999999998,1.0432213779825619
16.764,1.1280629319515432
16.7695,1.0889656828369048
16.775,1.0527470799087526
16.7805,0.9749712938520553
16.785999999999998,1.0839411367659473
16.7915,1.0664075645391684
16.797,1.0245886863027611
16.8025,1.0214483450084126
16.808,1.0133881356862515
16.813499999999998,0.9808856032897448
16.819,1.0571435577208403
16.8245,1.151981864810164
16.83,1.1454394871136047
16.8355,1.1382690411581757
16.840999999999998,1.0818999149246207
16.8465,1.0635812573742547
16.852,0.9921384929278271
16.857499999999998,1.1558549524065274
16.863,1.1448637578763075
16.868499999999997,1.0642093256331244
16.874,0.9528318877268986
16.8795,1.0054326044072355
16.884999999999998,1.0112945748233526
16.8905,1.0471991436220702
16.896,0.9680102039829162
16.9015,1.037359407566445
16.907,1.2006048158509928
16.912499999999998,1.2721522583405656
16.918,1.2039545132316312
16.9235,1.0453672778670335
16.929,1.0513862653478683
16.9345,1.0603885770583337
16.939999999999998,1.0506011800242812
16.9455,1.030084283567871
16.951,1.1743306270216107
16.9565,1.0305029957404508
16.962,0.9452950686204623
16.967499999999998,0.8610292438887782
16.973,0.862651753557525
16.9785,0.8072247297122744
16.983999999999998,0.8094753076398908
16.9895,0.7828347456595013
16.994999999999997,0.7905809208522276
17.0005,0.8325568161533521
17.006,0.8690371141893668
17.011499999999998,0.8930607250911328
17.017,0.9068258877646935
17.022499999999997,0.9649745407317126
17.028,0.7976466887645116
17.0335,0.8026188958138967
17.038999999999998,0.8544868661922189
17.0445,0.9715169184282719
17.05,0.8545392052137915
17.0555,0.7910519720463799
17.061,0.8252816921547782
17.066499999999998,0.9236790527110302
17.072,0.9956452073731829
17.0775,0.8760505430800783
17.083,0.7684415147270709
17.0885,0.7345258287481073
17.093999999999998,0.8254387092194956
17.0995,0.8979805931189453
17.105,1.0858253415425563
17.1105,1.0980203335689427
17.116,1.0292468592227113
17.121499999999997,0.8703455897286787
17.127,0.8071200516691295
17.1325,0.70327943286934
17.137999999999998,0.699406345272977
17.1435,0.7583400835635833
17.148999999999997,0.8608722268240608
17.1545,0.7996879106058381
17.16,0.803089947008049
17.165499999999998,0.7727856535175862
17.171,0.8212515874936976
17.1765,0.907767990152998
17.182,1.026001839885218
17.1875,1.0804867613421638
17.192999999999998,1.0368883563722926
17.1985,1.0792306248244246
17.204,1.0657794962802987
17.2095,1.179093477984706
17.215,1.1264404222827966
17.220499999999998,1.151877186767019
17.226,1.0841504928522372
17.2315,1.0889656828369048
17.237,1.1857928727459826
17.2425,1.2934542401205626
17.247999999999998,1.329882199135005
17.2535,1.342548242355544
17.259,1.4463888611553333
17.264499999999998,1.4270757621950902
17.27,1.3852045449371106
17.275499999999997,1.3472587542970664
17.281,1.2747168703976168
17.2865,1.0777651322203952
17.291999999999998,1.1267021173906588
17.2975,1.1856881947028377
17.302999999999997,1.404569982918926
17.3085,1.454292053412777
17.314,1.5266245812259367
17.319499999999998,1.4091758168173039
17.325,1.3024565518310283
17.3305,1.1888285359971862
17.336,1.2420573209363928
17.3415,1.1958419648878977
17.346999999999998,1.2235816463213094
17.3525,1.2495418010212564
17.358,1.1141407522132651
17.3635,1.120421434801962
17.369,1.0267345861872326
17.374499999999998,1.1363324973599942
17.38,1.233369043355362
17.3855,1.2861791161219889
17.391,1.3315047088037517
17.3965,1.297013293587491
17.401999999999997,1.1914978260973823
17.4075,1.169934149209523
17.413,1.0626391549859502
17.418499999999998,0.9779546180816863
17.424,1.1706668955115376
17.429499999999997,1.1399438898484948
17.435,1.1057141697400967
17.4405,1.0400810366882136
17.445999999999998,1.0182556646924916
17.4515,0.9638230822571182
17.457,0.9593742654234579
17.4625,0.8340746477789539
17.468,0.9542973803309279
17.473499999999998,1.0388249001704741
17.479,1.034847134530966
17.4845,1.1713473027919796
17.49,1.2023320035628846
17.4955,1.1713473027919796
17.500999999999998,1.0928387704332678
17.5065,1.1900846725149254
17.512,1.1522435599180263
17.5175,1.1999244085705507
17.523,1.1764765269060822
17.528499999999998,1.1364895144247116
17.534,1.1452301310273147
17.5395,1.148108777213801
17.544999999999998,1.053793860340202
17.5505,1.1105293597247643
17.555999999999997,1.0788642516734173
17.5615,1.0086252847231565
17.567,0.9151477921947169
17.572499999999998,0.9024817489741781
17.578,0.8446471301365938
17.583499999999997,0.9365544520178589
17.589,0.9751806499383452
17.5945,0.9541403632662104
17.599999999999998,1.0251120765184858
17.6055,1.0532704701244773
17.611,1.096816536072776
17.6165,0.9177647432733407
17.622,0.7867078332558645
17.627499999999998,0.786550816191147
17.633,0.8733812529798822
17.6385,0.8780394258998324
17.644,0.9458184588361871
17.6495,1.0057466385366705
17.654999999999998,0.9272381061779584
17.6605,0.8285790505138441
17.666,0.7823113554437766
17.671499999999998,0.8635415169242571
17.677,0.7952914327937504
17.682499999999997,0.8043460835257884
17.688,0.7524257741258936
17.6935,0.7924127866072642
17.698999999999998,0.8466360129563478
17.7045,0.9630379969335311
17.709999999999997,1.0087823017878739
17.7155,0.9513140561012968
17.721,0.8385758036341867
17.726499999999998,0.8851051938121166
17.732,0.9334141107235104
17.7375,0.8553242905373786
17.743,0.8523409663077475
17.7485,0.7679181245113461
17.753999999999998,0.7784382678474134
17.7595,0.7968092644193521
17.765,0.8644836193125616
17.7705,0.8706596238581136
17.776,0.940846251786802
17.781499999999998,0.8845294645748194
17.787,0.8477874714309422
17.7925,0.73944569677592
17.798,0.7832534578320811
17.8035,0.7252618219297794
17.808999999999997,0.821617960644705
17.8145,0.8475257763230799
17.82,0.8573131733571326
17.825499999999998,0.8762598991663683
17.831,0.846112622740623
17.836499999999997,0.9085007364550127
17.842,0.8495669981644064
17.8475,0.9575947386899938
17.852999999999998,0.9852297420802603
17.8585,1.0403950708176484
17.863999999999997,0.9693710185438005
17.8695,0.9018536807153085
17.875,0.8650070095282864
17.880499999999998,0.9135252825259702
17.886,1.0142778990529837
17.8915,1.0619064086839356
17.897,1.0670879718196105
17.9025,1.0365743222428578
17.907999999999998,0.9598453166176102
17.9135,0.8372149890733024
17.919,0.8858379401141313
17.9245,0.955291821740805
17.93,1.0635812573742547
17.935499999999998,1.0684487863804948
17.941,1.179773885265148
17.9465,1.156483020665397
17.951999999999998,1.3263754846896492
17.9575,1.4358163787976934
17.962999999999997,1.483078515277638
17.9685,1.356470422093822
17.974,1.404569982918926
17.979499999999998,1.4412072980196584
17.985,1.4660683332665836
17.990499999999997,1.47889139355184
17.996,1.4250345403537636
18.0015,1.4978381193610757
18.006999999999998,1.4475403196299277
18.0125,1.3737946382343111
18.018,1.2897905086104895
18.0235,1.512650062466086
18.029,1.6003702626215532
18.034499999999998,1.4916621148155238
18.04,1.2567122469766856
18.0455,1.3140758146201177
18.051,1.30905126854916
18.0565,1.3452698714773126
18.061999999999998,1.3813314573407476
18.0675,1.4162939237511603
18.073,1.4263430158930757
18.0785,1.5098237553011724
18.084,1.6982442329620806
18.089499999999997,1.666055734695009
18.095,1.604871418476786
18.1005,1.3662578191278747
18.105999999999998,1.4226792843830025
18.1115,1.3421818692045364
18.116999999999997,1.3058585882332392
18.1225,1.2761300239800737
18.128,1.4336181398916494
18.133499999999998,1.5006644265259894
18.139,1.507468499330411
18.144499999999997,1.339041527910188
18.15,1.1909744358816576
18.1555,1.087447851211303
18.160999999999998,0.9664923723573144
18.1665,0.9650792187748576
18.172,0.9545590754387903
18.1775,1.020610920663253
18.183,1.0021352460481696
18.188499999999998,1.1538660695867733
18.194,1.0589230844543045
18.1995,1.1296331025987174
18.205,1.0343760833368139
18.2105,1.0654654621508637
18.215999999999998,0.9776929229738239
18.2215,0.9861195054469923
18.227,0.9163515896908838
18.232499999999998,0.8268518628019524
18.238,0.9090764656923099
18.243499999999997,0.9928189002082692
18.249,1.0434830730904243
18.2545,1.0858776805641288
18.259999999999998,1.0882329365348902
18.2655,1.0426979877668372
18.270999999999997,0.9505813097992822
18.2765,0.8469500470857827
18.282,0.8725438286347226
18.287499999999998,0.9361357398452791
18.293,1.016842511110035
18.2985,0.8506137785958559
18.304,0.8129820220852466
18.3095,0.844333096007159
18.314999999999998,0.8938458104147199
18.3205,0.8574178514002775
18.326,0.7597008981244676
18.3315,0.7806888457750298
18.337,0.7584447616067282
18.342499999999998,0.8534400857607695
18.348,0.7771821313296741
18.3535,0.8146045317539934
18.358999999999998,0.7234822951963152
18.3645,0.781473931098617
18.369999999999997,0.7857133918459874
18.3755,0.9084483974334402
18.381,0.8948925908461693
18.386499999999998,0.9167179628418911
18.392,0.8130343611068191
18.397499999999997,0.818529958371929
18.403,0.7884350209677561
18.4085,0.7319088776694836
18.413999999999998,0.8274275920392496
18.4195,0.8023048616844619
18.424999999999997,0.8152849390344356
18.4305,0.7444702428468776
18.436,0.7927791597582715
18.441499999999998,0.714846356636857
18.447,0.72400568541204
18.4525,0.6628737082153898
18.458,0.7046402474302244
18.4635,0.7276170779005408
18.468999999999998,0.7767634191570943
18.4745,0.7480292963138058
18.48,0.7184577491253578
18.4855,0.6754874124143561
18.491,0.6898283043252141
18.496499999999997,0.7513789936944442
18.502,0.7450459720841748
18.5075,0.7486573645726755
18.512999999999998,0.667427203092195
18.5185,0.6521442087930325
18.523999999999997,0.6953762406118964
18.5295,0.8594590732416041
18.535,0.8811797671941809
18.540499999999998,0.9546114144603628
18.546,0.9931852733592765
18.551499999999997,1.0545266066422165
18.557,1.1088545110344452
18.5625,1.208665025173154
18.567999999999998,1.1562213255575347
18.5735,1.0529564359950423
18.579,0.9873233029431592
18.5845,1.1093255622285974
18.59,1.0786025565655548
18.595499999999998,1.0638952915036894
18.601,1.0497637556791215
18.6065,1.0593417966268843
18.612,1.1097966134227497
18.6175,1.153290340349476
18.622999999999998,1.2209646952426856
18.6285,1.1853741605734027
18.634,1.21703926862475
18.639499999999998,1.107284340387271
18.645,1.0749388250554817
18.650499999999997,0.988736456525616
18.656,0.9657596260552997
18.6615,0.9515757512091593
18.666999999999998,1.0364696441997128
18.6725,1.080277405255874
18.677999999999997,1.037830458760597
18.6835,1.0796493369970044
18.689,1.0493973825281142
18.694499999999998,1.0512292482831507
18.7,0.9655502699690098
18.7055,1.0160050867648753
18.711,0.9818277056780494
18.7165,0.9727730549460113
18.721999999999998,0.8796619355685791
18.7275,0.9215331528265588
18.733,0.9838165884978034
18.7385,1.0612260014034933
18.744,1.0159004087217305
18.749499999999998,1.1036206088771978
18.755,1.1332444950872183
18.7605,1.1332444950872183
18.766,1.1742782880000382
18.7715,1.0855636464346938
18.776999999999997,1.1634964495561086
18.7825,1.1663227567210221
18.788,1.332865523364636
18.793499999999998,1.2061004131161028
18.799,1.2511119716684307
18.804499999999997,1.1537613915436284
18.81,1.1897706383854907
18.8155,1.0944612801020146
18.820999999999998,1.1387924313739004
18.8265,1.1545464768672153
18.831999999999997,1.113250988846533
18.8375,1.0317067932366177
18.843,1.0081542335290041
18.848499999999998,1.0814288637304685
18.854,0.99072533934537
18.8595,0.9506336488208547
18.865,0.9261389867249366
18.8705,1.117228754486041
18.875999999999998,1.0916349729371009
18.8815,1.1490508796021055
18.887,1.0591324405405944
18.8925,1.0121319991685123
18.898,0.993237612380849
18.903499999999998,1.1300518147712972
18.909,1.0797016760185767
18.9145,1.0940949069510073
18.919999999999998,1.0898554462036367
18.9255,1.0605455941230513
18.930999999999997,0.999413616926401
18.9365,0.8838490572943771
18.942,0.9891028296766233
18.947499999999998,1.0741537397318945
18.953,1.1785177487474088
18.958499999999997,1.0801203881911565
18.964,1.121311198168694
18.9695,0.9839212665409484
18.974999999999998,0.9804668911171651
18.9805,1.0242223131517538
18.986,1.0672449888843278
18.9915,1.0106665065644829
18.997,1.0131787795999616
19.002499999999998,0.9205910504382543
19.008,0.8412450937343828
19.0135,0.8654257217008661
19.019,0.8748990846054839
19.0245,0.9734534622264535
19.029999999999998,1.027886044661827
19.0355,1.1868396531774321
19.041,1.1610888545637748
19.046499999999998,1.1995056963979709
19.052,1.1557502743633823
19.057499999999997,1.1623449910815142
19.063,1.2244190706664688
19.0685,1.3173731729791838
19.073999999999998,1.194010099132861
19.0795,1.199296340311681
19.084999999999997,1.154703493931933
19.0905,1.1376933119208785
19.096,1.235671960304551
19.101499999999998,1.294134647401005
19.107,1.3019331616153036
19.112499999999997,1.2690642560677896
19.118,1.1527669501337514
19.1235,1.1293714074908552
19.128999999999998,1.4302161034894387
19.1345,1.3548479124250752
19.14,1.34014064736321
19.1455,1.274298158225037
19.151,1.3151749340731398
19.156499999999998,1.2634116417379624
19.162,1.1302611708575871
19.1675,1.0583473552170073
19.173,1.080382083299019
19.1785,1.0707517033296836
19.183999999999997,1.003286704522764
19.1895,1.0177846134983395
19.195,0.9131065703533904
19.200499999999998,0.9124785020945207
19.206,0.9054127341822367
19.211499999999997,0.9677485088750538
19.217,1.0469374485142078
19.2225,1.2032217669296166
19.227999999999998,1.0859300195857011
19.2335,1.117333432529186
19.238999999999997,1.0728452641925827
19.2445,1.0922630411959706
19.25,1.1614028886932095
19.255499999999998,1.1030448796399006
19.261,1.0160050867648753
19.2665,0.942730456563411
19.272,0.8758411869937885
19.2775,0.8995507637661195
19.282999999999998,0.9065641926568311
19.2885,0.9777452619953964
19.294,1.0717984837611332
19.2995,0.918026438381203
19.305,0.9268717330269511
19.310499999999998,0.9283372256309804
19.316,0.9041042586429249
19.3215,0.8265901676940901
19.326999999999998,0.8847911596826818
19.3325,0.8550625954295162
19.337999999999997,0.9583798240135809
19.3435,0.9483307318716658
19.349,0.9671204406161841
19.354499999999998,0.9506859878424272
19.36,0.9241501039051825
19.365499999999997,1.111366784069924
19.371,0.9855437762096951
19.3765,0.9101755851453318
19.381999999999998,0.8493053030565441
19.3875,0.7903192257443652
19.392999999999997,0.7271983657279609
19.3985,0.727983451051548
19.404,0.6556509232383883
19.409499999999998,0.7009241768985787
19.415,0.7118630324072259
19.4205,0.7117060153425085
19.426,0.829887526053156
19.4315,0.9037378854919175
19.436999999999998,0.8417684839501076
19.4425,0.7538912667299229
19.448,0.7982747570233814
19.4535,0.7837245090262334
19.459,0.8618666682339379
19.464499999999997,0.8692464702756567
19.47,0.941840693196679
19.4755,0.8289977626864239
19.480999999999998,0.9157235214320141
19.4865,0.8597207683494664
19.491999999999997,0.779589726322008
19.4975,0.6980455307120926
19.503,0.7894818013992055
19.508499999999998,0.7944016694270183
19.514,0.7207606660745466
19.519499999999997,0.6159256058648801
19.525,0.6156639107570178
19.5305,0.6646008959272814
19.535999999999998,0.5779798152248361
19.5415,0.635866773083993
19.547,0.6569070597561277
19.5525,0.7904762428090826
19.558,0.7156837809820166
19.563499999999998,0.7392886797112026
19.569,0.6495795967359812
19.5745,0.7229589049805905
19.58,0.7762400289413696
19.5855,0.938648012880758
19.590999999999998,0.8860996352219936
19.5965,0.9687429502849308
19.602,1.0714321106101259
19.607499999999998,1.046623414384773
19.613,1.1060282038695315
19.618499999999997,1.0463093802553383
19.624,0.9810426203544623
19.6295,0.9171890140360434
19.634999999999998,0.8841107524022395
19.6405,0.9251968843366319
19.645999999999997,1.0527470799087526
19.6515,1.0160574257864479
19.657,1.2207030001348231
19.662499999999998,1.1413570434309517
19.668,1.148789184494243
19.673499999999997,1.112361225479801
19.679,1.1551222061045128
19.6845,1.1188512641547879
19.689999999999998,1.129476085534
19.6955,1.14512545298417
19.701,1.1981448818370866
19.7065,1.2627312344575203
19.712,1.2005524768294205
19.717499999999998,1.3462643128871894
19.723,1.3496663492894003
19.7285,1.452303170593023
19.733999999999998,1.443928927141427
19.7395,1.5801150612730055
19.744999999999997,1.4237784038360244
19.7505,1.4589502263327272
19.756,1.4519367974420156
19.761499999999998,1.5531081261416089
19.767,1.4283318987128297
19.772499999999997,1.4059307974798105
19.778,1.3239678896973155
19.7835,1.3048118078017896
19.788999999999998,1.3207752093813945
19.7945,1.3766209453992249
19.799999999999997,1.4557575460168062
19.8055,1.3013050933564339
19.811,1.249594140042829
19.816499999999998,1.3394079010611954
19.822,1.3744750455147534
19.8275,1.3252763652366273
19.833,1.3798659647367182
19.8385,1.2356196212829784
19.843999999999998,1.2811022310294589
19.8495,1.2702680535639566
19.855,1.1876247385010192
19.8605,1.2224301878467148
19.866,1.1906604017522227
19.871499999999997,1.2103922128850457
19.877,1.2539382788333444
19.8825,1.3044454346507823
19.887999999999998,1.234258806722094
19.8935,1.188462162846179
19.898999999999997,1.1365941924678566
19.9045,1.3233398214384458
19.91,1.223319951213447
19.915499999999998,1.184065685034091
19.921,1.2143699785245539
19.926499999999997,1.3266895188190841
19.932,1.362646426639374
19.9375,1.287644608726018
19.942999999999998,1.2089790593025889
19.9485,1.0892797169663395
19.953999999999997,0.9863288615332821
19.9595,0.9423117443908313
19.965,1.0618017306407905
19.970499999999998,1.0038624337600612
19.976,1.0552593529442313
19.9815,1.0067934189681198
19.987,0.9853867591449776
19.9925,0.8738523041740345
19.997999999999998,0.9759133962403598
20.0035,1.0937808728215723
20.009,1.089332055987912
20.014499999999998,0.9897308979354931
20.02,0.9072969389588458
20.025499999999997,0.8953636420403216
20.031,0.8730148798288749
20.0365,0.9990995827969661
20.041999999999998,1.1342912755186676
20.0475,1.1603037692401876
20.052999999999997,1.0292991982442838
20.0585,1.0048568751699383
20.064,0.9507906658855722
20.069499999999998,1.0461523631906207
20.075,0.9667540674651768
20.080499999999997,1.04191290244325
20.086,0.9802051960093027
20.0915,0.9939180196612911
20.096999999999998,1.028880486071704
20.1025,1.179773885265148
20.108,1.1589429546793033
20.1135,1.2177720149267646
20.119,1.2650864904282817
20.124499999999998,1.2122764176616547
20.13,1.2080369569142844
20.1355,1.2406965063755084
20.141,1.2713671730169784
20.1465,1.1373269387698712
20.151999999999997,1.1343959535618127
20.1575,1.1699864882310953
20.163,1.2321129068376226
20.168499999999998,1.126597439347514
20.174,1.159256988808738
20.179499999999997,1.1439739945095755
20.185,1.172498761266574
20.1905,1.1655900104190076
20.195999999999998,1.106970306257836
20.2015,1.1436599603801405
20.206999999999997,1.1024168113810309
20.2125,1.1078600696245682
20.218,1.1153968887310044
20.223499999999998,1.1409906702799444
20.229,1.060074542928899
20.2345,1.1823384973221993
20.24,1.3565227611153945
20.2455,1.2870165404671483
20.250999999999998,1.173807236805886
20.2565,1.0857730025209837
20.262,1.0171042062178972
20.2675,0.9779546180816863
20.273,0.9019060197368809
20.278499999999998,0.8661061289813082
20.284,0.9096521949296071
20.2895,0.899707780830837
20.294999999999998,0.93974713233378
20.3005,0.9473362904617888
20.305999999999997,0.9237837307541752
20.3115,0.8943168616088721
20.317,0.9986285316028138
20.322499999999998,1.0118179650390773
20.328,1.0933098216274202
20.333499999999997,1.0344284223583864
20.339,1.0606502721661961
20.3445,0.9878990321804564
20.349999999999998,0.9476503245912237
20.3555,0.9574900606468488
20.360999999999997,0.9571236874958415
20.3665,1.0390865952783366
20.372,1.1468526406960615
20.377499999999998,1.1496789478609752
20.383,0.9802051960093027
20.3885,1.0057466385366705
20.394,1.0284094348775517
20.3995,1.005484943428808
20.404999999999998,0.9394330982043452
20.4105,0.9703654599536775
20.416,0.9835025543683685
20.421499999999998,0.9329430595293582
20.427,0.899812458873982
20.432499999999997,0.8735906090661721
20.438,0.86762396060691
20.4435,0.9300120743212996
20.448999999999998,0.9543497193525003
20.4545,0.9990472437753937
20.459999999999997,0.9401135054847873
20.4655,0.9065118536352587
20.471,1.033067607797502
20.476499999999998,1.1215728932765565
20.482,1.3403500034495
20.487499999999997,1.3766209453992249
20.493,1.3848381717861034
20.4985,1.3530160466700387
20.503999999999998,1.285865081992554
20.5095,1.1784654097258362
20.515,1.0930481265195577
20.5205,1.0351088296388284
20.526,1.1454918261351772
20.531499999999998,1.1195840104568024
20.537,1.1448114188547351
20.5425,1.2315895166218978
20.548,1.2268266656588027
20.5535,1.195213896629028
20.558999999999997,1.1426655189702637
20.5645,1.1202644177372445
20.57,1.0908498876135138
20.575499999999998,1.0251120765184858
20.581,0.9628286408472412
20.586499999999997,0.9706271550615398
20.592,0.9829268251310713
20.5975,1.0896460901173468
20.602999999999998,1.0475655167730775
20.6085,0.9349842813706847
20.613999999999997,0.9404275396142222
20.6195,0.9539310071799206
20.625,1.0980203335689427
20.630499999999998,1.133558529216653
20.636,1.1568493938164044
20.641499999999997,1.2647201172772744
20.647,1.2666043220538834
20.6525,1.092734092390123
20.657999999999998,1.0283047568344068
20.6635,0.9447716784047375
20.669,0.9837119104546584
20.6745,1.007159792119127
20.68,1.0335909980132267
20.685499999999998,1.0512815873047232
20.691,1.0725312300631478
20.6965,1.0756715713574962
20.701999999999998,1.051700299477303
20.7075,1.0941995849941522
20.712999999999997,1.1454394871136047
20.7185,1.1699864882310953
20.724,1.1924922675072593
20.729499999999998,1.229391277715854
20.735,1.1011606748632914
20.740499999999997,1.1392634825680528
20.746,1.20688549843969
20.7515,1.2930355279479828
20.756999999999998,1.2279257851118246
20.7625,1.096816536072776
20.767999999999997,1.0334863199700817
20.7735,0.9646081675807053
20.779,0.977483566887534
20.784499999999998,1.0928387704332678
20.79,1.0749388250554817
20.7955,1.0394529684293439
20.801,1.044791548629736
20.8065,1.0631102061801023
20.811999999999998,1.1886191799108963
20.8175,1.2132185200499594
20.823,1.3003106519465568
20.8285,1.310569100174762
20.834,1.302090178680021
20.839499999999997,1.280369484727444
20.845,1.2984264471699478
20.8505,1.21703926862475
20.855999999999998,1.2454593573386035
20.8615,1.3717010773714122
20.866999999999997,1.2338400945495143
20.8725,1.2667613391186008
20.878,1.2665519830323109
20.883499999999998,1.308370861268718
20.889,1.2514783448194382
20.894499999999997,1.2884296940496052
20.9,1.233159687269072
20.9055,1.2052106497493706
20.910999999999998,1.208769703216299
20.9165,1.1794075121141407
20.921999999999997,1.2453546792954586
20.9275,1.330876640544882
20.933,1.4133629385431017
20.938499999999998,1.4732387792220125
20.944,1.4437719100767095
20.9495,1.4492675073418193
20.955,1.5429020169349763
20.9605,1.5135921648543904
20.965999999999998,1.4635560602311048
20.9715,1.231380160535608
20.977,1.1772616122296693
20.982499999999998,1.1025214894241757
20.988,1.1774709683159592
20.993499999999997,1.1955802697800353
20.999,1.0840981538306647
21.0045,1.1493125747099677
21.009999999999998,1.2389169796420443
21.0155,1.2282398192412596
21.020999999999997,1.2577066883865626
21.0265,1.3119822537572186
21.032,1.2799507725548642
21.037499999999998,1.2272453778313825
21.043,1.1636011275992535
21.048499999999997,1.128481644124123
21.054,1.0865057488229986
21.0595,1.1400485678916399
21.064999999999998,1.137850328985596
21.0705,1.0446345315650187
21.076,1.0723742129984304
21.0815,1.042226936572685
21.087,1.0756192323359237
21.092499999999998,1.2447789500581614
21.098,1.3159076803751544
21.1035,1.271733546167986
21.108999999999998,1.3506084516777048
21.1145,1.3469447201676317
21.119999999999997,1.3321327770626215
21.1255,1.2297053118452888
21.131,1.1898229774070632
21.136499999999998,1.1640198397718333
21.142,1.1834376167752212
21.147499999999997,1.1159726179683016
21.153,1.0756192323359237
21.1585,1.119636349478375
21.163999999999998,1.2359859944339857
21.1695,1.349509332224683
21.174999999999997,1.4237784038360244
21.1805,1.4668534185901707
21.186,1.4762744424732164
21.191499999999998,1.4350312934741063
21.197,1.436549125099708
21.202499999999997,1.4801475300695794
21.208,1.4186491797219216
21.2135,1.4506283219027036
21.218999999999998,1.4235690477497345
21.2245,1.3878214960157342
21.23,1.3619660193589318
21.2355,1.3241249067620329
21.241,1.3350114232491075
21.246499999999997,1.3007293641191366
21.252,1.2989498373856725
21.2575,1.4000164880421209
21.262999999999998,1.3962480784889026
21.2685,1.3418154960535291
21.273999999999997,1.3790285403915585
21.2795,1.3837913913546538
21.285,1.3422865472476815
21.290499999999998,1.2810498920078863
21.296,1.2742458192034647
21.301499999999997,1.2713148339954061
21.307,1.2547233641569315
21.3125,1.225989241313643
21.317999999999998,1.3190480216695029
21.3235,1.3944162127338662
21.328999999999997,1.4603110408936115
21.3345,1.4333564447837872
21.34,1.3987603515243814
21.345499999999998,1.3905431251375029
21.351,1.4251392183969087
21.3565,1.41205446300379
21.362,1.4142527019098339
21.3675,1.3729572138891517
21.372999999999998,1.348096178642226
21.3785,1.2662902879244484
21.384,1.1823384973221993
21.389499999999998,1.1163913301408814
21.395,1.095612738576609
21.400499999999997,1.0501301288301288
21.406,0.9640324383434081
21.4115,0.9712028842988372
21.416999999999998,0.9324196693136334
21.4225,0.9859624883822748
21.427999999999997,0.9671727796377566
21.4335,0.9759657352619323
21.439,0.9811996374191797
21.444499999999998,1.0300319445462984
21.45,1.0404997488607932
21.455499999999997,1.0685011254020673
21.461,1.0940949069510073
21.4665,1.064942071935139
21.471999999999998,1.1271731685848112
21.4775,1.2296529728237162
21.482999999999997,1.1995056963979709
21.4885,1.1972551184703546
21.494,1.2006048158509928
21.499499999999998,1.2227442219761497
21.505,1.1116284791777864
21.5105,1.0582426771738622
21.516,1.115030515579997
21.5215,1.110162986573757
21.526999999999997,1.107284340387271
21.5325,1.102887862575183
21.538,1.1291620514045653
21.543499999999998,1.101108335841719
21.549,1.0565154894619706
21.554499999999997,1.0495543995928316
21.56,0.9829791641526439
21.5655,0.9535122950073408
21.570999999999998,0.983764249476231
21.5765,0.9477550026343686
21.581999999999997,0.8860472962004212
21.5875,0.9321056351841986
21.593,0.9597406385744652
21.598499999999998,0.9406892347220845
21.604,0.9521514804464565
21.609499999999997,1.0007744314872853
21.615,1.0756192323359237
21.6205,1.1188512641547879
21.625999999999998,1.2035358010590513
21.6315,1.1587335985930134
21.637,1.1004802675828493
21.6425,1.0390865952783366
21.648,1.0462047022121932
21.653499999999998,1.0422792755942574
21.659,0.9672774576809016
21.6645,1.0071074530975548
21.669999999999998,0.9651838968180025
21.6755,0.959164909337168
21.680999999999997,0.9776929229738239
21.6865,1.0894890730526294
21.692,1.2006571548725653
21.697499999999998,1.3460549568008997
21.703,1.3959340443594679
21.708499999999997,1.4173930432041824
21.714,1.3617043242510694
21.7195,1.2863884722082786
21.724999999999998,1.2533625495960472
21.7305,1.2201796099190985
21.735999999999997,1.2932448840342727
21.7415,1.3203041581872423
21.747,1.3758358600756377
21.752499999999998,1.3100980489806096
21.758,1.2299670069531512
21.7635,1.204687259533646
21.769,1.2147886906971337
21.7745,1.2281351411981145
21.779999999999998,1.174801678215763
21.7855,1.1184848910037803
21.791,1.1219916054491361
21.796499999999998,1.1095872573364598
21.802,1.1807159876534525
21.807499999999997,1.3159076803751544
21.813,1.3356918305295498
21.8185,1.3404546814926448
21.823999999999998,1.2986358032562377
21.8295,1.2373991480164426
21.834999999999997,1.1305752049870221
21.8405,1.138635414309183
21.846,1.1561166475143896
21.851499999999998,1.211281976251778
21.857,1.223110595127157
21.862499999999997,1.2413769136559505
21.868,1.2025413596491745
21.8735,1.2562935348041058
21.878999999999998,1.2791133482097048
21.8845,1.332970201407781
21.889999999999997,1.3893393276413362
21.8955,1.387455122864727
21.901,1.3651063606532803
21.906499999999998,1.362541748596229
21.912,1.326584840775939
21.9175,1.3575172025252715
21.923,1.4239877599223143
21.9285,1.4282272206696847
21.933999999999997,1.4761697644300713
21.9395,1.4269710841519454
21.945,1.4184398236356317
21.950499999999998,1.3317664039116142
21.956,1.2608470296809111
21.961499999999997,1.210863264079198
21.967,1.203378783994334
21.9725,1.2222731707819974
21.977999999999998,1.2410105405049432
21.9835,1.2831957918923578
21.988999999999997,1.3070100467078336
21.9945,1.2819919943961908
22.,1.2079846178927118
22.005499999999998,1.1853218215518304
22.011,1.0493973825281142
22.016499999999997,0.9728777329891563
22.022,0.9749712938520553
22.0275,0.9783733302542661
22.032999999999998,0.9523084975111739
22.0385,1.0092010139604537
22.044,1.0586090503248695
22.0495,1.0889656828369048
22.055,1.0741537397318945
22.060499999999998,1.1351810388853998
22.066,1.1184848910037803
22.0715,1.1299471367281524
22.076999999999998,1.1391064655033354
22.0825,1.100323250518132
22.087999999999997,1.0338003540995166
22.0935,1.0276243495539645
22.099,1.0385632050626117
22.104499999999998,1.0512292482831507
22.11,1.0951416873824567
22.115499999999997,1.0626391549859502
22.121,1.0776081151556778
22.1265,1.0120796601469397
22.131999999999998,1.005275587342518
22.1375,1.0441634803708666
22.142999999999997,1.1130939717818156
22.1485,1.104405694200785
22.154,1.151877186767019
22.159499999999998,1.240644167353936
22.165,1.224994799903766
22.170499999999997,1.2409582014833707
22.176,1.1744353050647558
22.1815,1.1700388272526678
22.186999999999998,1.129476085534
22.1925,1.152505255025889
22.198,1.2130091639636695
22.2035,1.275815989850639
22.209,1.2962805472854764
22.214499999999997,1.4076579851917022
22.22,1.4090187997525865
22.2255,1.3856755961312628
22.230999999999998,1.3687177531417811
22.2365,1.277281482454668
22.241999999999997,1.2409582014833707
22.2475,1.1603561082617602
22.253,1.1526622720906063
22.258499999999998,1.0970782311806382
22.264,1.1157109228604394
22.269499999999997,1.0536368432754846
22.275,1.000408058336278
22.2805,0.9881607272883188
22.285999999999998,1.0233848888065942
22.2915,0.9700514258242426
22.296999999999997,0.9778499400385413
22.3025,0.9928712392298417
22.308,1.0788119126518447
22.313499999999998,1.0870291390387232
22.319,1.074310756796612
22.3245,1.0561491163109633
22.33,1.0568295235914056
22.3355,1.0429596828746996
22.340999999999998,1.1027831845320382
22.3465,1.1277488978221084
22.352,1.0836271026365123
22.357499999999998,1.16564234944058
22.363,1.1494695917746853
22.368499999999997,1.119426993392085
22.374,1.1036206088771978
22.3795,1.0909022266350863
22.384999999999998,1.034637778444676
22.3905,1.0554687090305213
22.395999999999997,1.002396941156032
22.4015,1.0169995281747524
22.407,0.9461324929656219
22.412499999999998,0.9321579742057711
22.418,0.951104700015007
22.423499999999997,1.0080495554858593
22.429,1.049816094700694
22.4345,1.0333816419269368
22.439999999999998,1.0681870912726323
22.4455,1.0735780104945973
22.450999999999997,1.2274023948961
22.4565,1.2982694301052304
22.462,1.4422017394295352
22.467499999999998,1.4534022900460448
22.473,1.4569090044914006
22.4785,1.388658920360894
22.483999999999998,1.3239678896973155
22.4895,1.28366684308651
22.494999999999997,1.2582824176238598
22.5005,1.2101305177771833
22.506,1.1358614461658418
22.511499999999998,1.0479842289456573
22.517,1.067035632798038
22.522499999999997,1.0535321652323397
22.528,1.0976539604179354
22.5335,1.1444973847253002
22.538999999999998,1.114559464385845
22.5445,1.1106340377679094
22.549999999999997,1.094827653253022
22.5555,1.1302088318360146
22.561,1.0705946862649662
22.566499999999998,1.0789165906949896
22.572,1.0041764678894962
22.577499999999997,0.9966396487830598
22.583,1.0293515372658564
22.5885,1.1270161515200938
22.593999999999998,1.1150828546015696
22.5995,1.109273223207025
22.605,1.1446020627684452
22.6105,1.2465584767916256
22.616,1.3107261172394793
22.621499999999997,1.2541476349196343
22.627,1.2319035507513327
22.6325,1.157791496204709
22.637999999999998,1.0961884678139062
22.6435,1.0540032164264919
22.648999999999997,1.0736826885377422
22.6545,1.081167168622606
22.66,1.0995381651945448
22.665499999999998,1.0376734416958797
22.671,1.0928387704332678
22.676499999999997,1.2010235280235726
22.682,1.3119822537572186
22.6875,1.2991591934719624
22.692999999999998,1.3462643128871894
22.6985,1.3635885290276786
22.703999999999997,1.344223091045863
22.7095,1.3350114232491075
22.715,1.2880109818770253
22.720499999999998,1.2582824176238598
22.726,1.258962824904302
22.731499999999997,1.2422666770226827
22.737,1.1967317282546297
22.7425,1.2324269409670574
22.747999999999998,1.255770144588381
22.7535,1.2197608977465186
22.759,1.1461722334156195
22.764499999999998,1.1096919353796049
22.77,1.097287587266928
22.775499999999997,1.11403607417012
22.781,1.1597280400028904
22.7865,1.2480763084172273
22.791999999999998,1.32511934817191
22.7975,1.3286260626172657
22.802999999999997,1.3230781263305833
22.8085,1.305492215082232
22.814,1.326113789581787
22.819499999999998,1.294134647401005
22.825,1.2628882515222377
22.830499999999997,1.2088220422378715
22.836,1.2081939739790017
22.8415,1.1754820854962051
22.846999999999998,1.1846937532929607
22.8525,1.176685882992372
22.857999999999997,1.2521064130783077
22.8635,1.3355871524864047
22.869,1.344903498326305
22.874499999999998,1.2973796667384982
22.88,1.2572879762139828
22.8855,1.1246608955493325
22.891,1.023803600979174
22.8965,1.0869768000171507
22.901999999999997,1.0611736623819208
22.9075,1.032962929754357
22.913,1.035056490617256
22.918499999999998,1.1088021720128727
22.924,1.0838887977443747
22.929499999999997,1.1124659035229458
22.935,1.0734733324514523
22.9405,1.035370524746691
22.945999999999998,0.9662830162710245
22.9515,0.9402181835279323
22.956999999999997,0.902795783103613
22.9625,0.9015396465858736
22.968,0.8890306204300522
22.973499999999998,0.9152524702378618
22.979,0.9092858217785997
22.984499999999997,0.9555011778270948
22.99,0.9885794394608985
22.9955,0.9798911618798678
23.000999999999998,1.0019258899618797
23.0065,0.9849157079508254
23.011999999999997,0.9656026089905824
23.0175,0.9445623223184477
23.023,0.9637184042139733
23.028499999999998,0.9918244587983922
23.034,1.08357476361494
23.0395,1.1717660149645595
23.044999999999998,1.1794598511357133
23.0505,1.2193421855739388
23.055999999999997,1.281677960266756
23.0615,1.1279582539083983
23.067,1.032073166387625
23.072499999999998,1.0435354121119969
23.078,0.992243170970972
23.083499999999997,0.9802575350308752
23.089,0.8990797125719673
23.0945,0.8642219242046992
23.099999999999998,0.8147615488187108
23.1055,0.8217226386878499
23.110999999999997,0.8596160903063215
23.1165,0.9162469116477389
23.122,0.8593543951984591
23.127499999999998,0.850299744466421
23.133,0.9540356852230655
23.138499999999997,1.021710040116275
23.144,1.049502060571259
23.1495,1.1631824154266737
23.154999999999998,1.1476900650412212
23.1605,1.087343173168158
23.166,1.0646280378057043
23.171499999999998,1.1040393210497776
23.177,1.0603362380367614
23.182499999999997,1.0065317238602576
23.188,1.0150629843765708
23.1935,1.0685534644236399
23.198999999999998,1.080172727212729
23.2045,1.0887039877290423
23.209999999999997,1.1390541264817629
23.2155,1.1790411389631335
23.221,1.1577391571831364
23.226499999999998,1.1397345337622051
23.232,1.1813440559123223
23.237499999999997,1.1442880286390102
23.243,1.1172810935076136
23.2485,1.1859498898107002
23.253999999999998,1.1526622720906063
23.2595,1.1694630980153706
23.264999999999997,1.1134603449328229
23.2705,1.113565022975968
23.276,1.0263158740146527
23.281499999999998,1.0400810366882136
23.287,0.9817753666564769
23.292499999999997,0.9635613871492559
23.298,0.91923023587737
23.3035,0.9114840606846437
23.308999999999997,0.9796294667720055
23.3145,1.0756192323359237
23.32,1.0510198921968608
23.325499999999998,1.0007744314872853
23.331,0.9828744861094989
23.336499999999997,0.9996229730126909
23.342,0.9598976556391826
23.3475,0.8686707410383595
23.352999999999998,0.8451705203523185
23.3585,0.8142904976245585
23.363999999999997,0.9114840606846437
23.3695,0.9356646886511268
23.375,1.0227044815261521
23.380499999999998,0.966230677249452
23.386,0.9450857125341724
23.391499999999997,0.9573330435821314
23.397,0.938857368967048
23.4025,0.9564956192369718
23.407999999999998,0.9472839514402164
23.4135,0.9542450413093554
23.418999999999997,0.9783733302542661
23.4245,1.046518736341628
23.43,1.0778698102635402
23.435499999999998,1.0215530230515577
23.441,1.0085206066800114
23.4465,1.054107894469637
23.451999999999998,0.9895215418492032
23.4575,0.9585891800998708
23.462999999999997,0.9071399218941283
23.4685,0.8057068980866727
23.474,0.8066490004749772
23.479499999999998,0.8573655123787051
23.485,0.8298351870315834
23.490499999999997,0.8312483406140403
23.496,0.8541204930412116
23.5015,0.8659491119165909
23.506999999999998,0.8392038718930563
23.5125,0.7859227479322773
23.517999999999997,0.767237717230904
23.5235,0.7580260494341484
23.529,0.7933548889955687
23.534499999999998,0.8116212075243623
23.54,0.8169597877247546
23.545499999999997,0.8323474600670623
23.551,0.805183507870948
23.5565,0.7490237377236828
23.561999999999998,0.7465638037097765
23.5675,0.768127480597636
23.573,0.8186869754366465
23.5785,0.8460602837190506
23.584,0.8348073940809685
23.589499999999997,0.7968092644193521
23.595,0.8581505977022922
23.6005,0.9177647432733407
23.605999999999998,0.9309541767096041
23.6115,0.9787920424268459
23.616999999999997,1.0230185156555869
23.6225,0.9865905566411446
23.628,0.9578564337978561
23.633499999999998,0.9383863177728957
23.639,0.8595637512847489
23.644499999999997,0.8725438286347226
23.65,0.8565804270551179
23.6555,0.8500903883801312
23.660999999999998,0.8250723360684883
23.6665,0.8244966068311911
23.671999999999997,0.8036133372237737
23.6775,0.7958671620310476
23.683,0.7861844430401397
23.688499999999998,0.7512743156512992
23.694,0.7292395875692874
23.699499999999997,0.741539257638819
23.705,0.801101064188295
23.7105,0.8390991938499114
23.715999999999998,0.8447518081797387
23.7215,0.824705962917481
23.727,0.8514512029410155
23.732499999999998,0.8640649071399817
23.738,0.8899727228183567
23.743499999999997,0.8900250618399292
23.749,0.8598777854141838
23.7545,0.7955007888800402
23.759999999999998,0.7364623725462889
23.7655,0.7203942929235393
23.770999999999997,0.7355726091795568
23.7765,0.7714771779782744
23.782,0.8043984225473608
23.787499999999998,0.8448041472013113
23.793,0.8345980379946786
23.798499999999997,0.8685660629952145
23.804,0.8964627614933436
23.8095,0.9262436647680815
23.814999999999998,0.947807341655941
23.8205,1.0275196715108197
23.825999999999997,1.0255831277126382
23.8315,1.0395576464724887
23.837,1.1394728386543427
23.842499999999998,1.2154690979775757
23.848,1.2181907270993444
23.8535,1.2188187953582141
23.858999999999998,1.1920735553346795
23.8645,1.173807236805886
23.869999999999997,1.1354950730148345
23.8755,1.1664274347641672
23.881,1.1101106475521845
23.886499999999998,1.0352658467035458
23.892,1.006688740924975
23.897499999999997,0.987742015115739
23.903,1.0240652960870364
23.9085,1.1159202789467293
23.913999999999998,1.1738595758274586
23.9195,1.2019132913903048
23.924999999999997,1.2184000831856343
23.9305,1.219237507530794
23.936,1.1674218761740442
23.941499999999998,1.1265451003259415
23.947,1.1191652982842226
23.952499999999997,1.1864209410048523
23.958,1.2192898465523665
23.9635,1.1772616122296693
23.968999999999998,1.0495543995928316
23.9745,1.0810101515578887
23.979999999999997,1.0832083904639325
23.9855,1.0865580878445709
23.991,1.0085206066800114
23.996499999999997,1.059655830756319
24.002,1.066930954754893
24.0075,1.0849355781758243
24.012999999999998,1.0723742129984304
24.0185,1.0467280924279179
24.023999999999997,0.9524655145758913
24.0295,0.9456091027498972
24.035,0.9280231915015456
24.040499999999998,0.9759133962403598
24.046,0.9694756965869454
24.051499999999997,0.9458184588361871
24.057,0.9465512051382017
24.0625,0.9310065157311767
24.067999999999998,0.9697373916948079
24.0735,0.9542450413093554
24.078999999999997,0.9916151027121023
24.0845,0.9928189002082692
24.09,0.9769601766718092
24.095499999999998,0.9002835100681342
24.101,0.8931130641127052
24.106499999999997,0.9069305658078385
24.112,0.9675914918103364
24.1175,1.0205585816416807
24.122999999999998,1.0805391003637363
24.1285,1.0765613347242282
24.134,1.0635289183526822
24.139499999999998,1.0663552255175959
24.145,0.9740291914637508
24.150499999999997,0.9656549480121548
24.156,0.9486971050226731
24.1615,1.0330152687759295
24.166999999999998,1.0251644155400583
24.1725,1.0816905588383308
24.177999999999997,1.1185895690469254
24.1835,1.1921782333778246
24.189,1.1900846725149254
24.194499999999998,1.164543229987558
24.2,1.0646280378057043
24.205499999999997,1.0993811481298272
24.211,1.0610166453172034
24.2165,1.0354752027898357
24.221999999999998,1.0139638649235487
24.2275,0.9495345293678328
24.232999999999997,0.9686906112633583
24.2385,0.9712552233204096
24.244,0.9210621016324065
24.249499999999998,0.8879838399986028
24.255,0.918131116424348
24.260499999999997,0.9102279241669043
24.266,0.9215854918481312
24.2715,0.894526217695162
24.276999999999997,0.8536494418470594
24.2825,0.8803423428490212
24.288,0.8846864816395369
24.293499999999998,0.8587786659611618
24.299,0.8134530732793989
24.304499999999997,0.9275521403073933
24.31,1.0109805406939179
24.3155,1.0182556646924916
24.320999999999998,0.9751283109167727
24.3265,0.9694756965869454
24.331999999999997,0.9623575896530889
24.3375,0.9579611118410011
24.343,0.941840693196679
24.348499999999998,0.9871139468568693
24.354,0.9299597352997272
24.359499999999997,0.910751314382629
24.365,0.8602964975867636
24.3705,0.8555336466236685
24.375999999999998,0.9339898399608076
24.3815,0.9487494440442457
24.386999999999997,0.973401123204881
24.3925,1.007473826248562
24.398,0.9683765771339234
24.403499999999998,1.002292263112887
24.409,1.0527470799087526
24.4145,1.0403950708176484
24.419999999999998,1.1201074006725271
24.4255,1.181187038847605
24.430999999999997,1.141043009301517
24.4365,1.0210819718574053
24.442,1.0396623245156338
24.447499999999998,1.0409708000549456
24.453,0.9872186249000142
24.458499999999997,1.0211343108789779
24.464,1.0410231390765181
24.4695,1.0988577579141026
24.474999999999998,1.1791458170062783
24.4805,1.218243066120917
24.485999999999997,1.2488090547192419
24.4915,1.2038498351884863
24.497,1.1901893505580705
24.502499999999998,1.1816057510201847
24.508,1.1639675007502608
24.513499999999997,1.1824431753653444
24.519,1.1284293051025505
24.5245,1.0372023905017274
24.529999999999998,1.0598128478210365
24.5355,1.0474608387299327
24.540999999999997,1.1176998056801932
24.546499999999998,1.1088021720128727
24.552,1.1074413574519884
24.557499999999997,1.1105293597247643
24.563,1.0298225884600085
24.5685,0.9806762472034549
24.573999999999998,0.9546114144603628
24.5795,0.9461848319871944
24.584999999999997,0.9367638081041488
24.5905,0.8487819128408193
24.596,0.8212515874936976
24.601499999999998,0.8228217581408719
24.607,0.9167703018634636
24.612499999999997,0.9518374463170216
24.618,0.9273427842211034
24.6235,0.939851810376925
24.628999999999998,0.9544543973956453
24.6345,0.9841306226272383
24.639999999999997,0.9448763564478825
24.6455,0.9953835122653204
24.651,1.000198702249988
24.656499999999998,0.9884224223961812
24.662,1.0001463632284155
24.667499999999997,0.978582686340556
24.673,0.9470745953539265
24.6785,1.0074214872269895
24.683999999999997,1.050705858067426
24.6895,1.0234372278281667
24.695,1.049502060571259
24.700499999999998,1.0287234690069866
24.706,0.9854390981665502
24.711499999999997,0.9143103678495573
24.717,0.9256679355307843
24.7225,0.9393807591827728
24.727999999999998,0.9994659559479735
24.7335,0.9965873097614873
24.738999999999997,1.023123193698732
24.7445,1.0188837329513614
24.75,0.9259819696602191
24.755499999999998,0.9134729435043978
24.761,0.888454891192755
24.766499999999997,0.9482783928500933
24.772,0.9586938581430158
24.7775,0.9003358490897067
24.782999999999998,0.8743233553681867
24.7885,0.8159130072933052
24.793999999999997,0.7826777285947839
24.7995,0.8217749777094224
24.805,0.8114641904596449
24.810499999999998,0.7910519720463799
24.816,0.7956578059447577
24.821499999999997,0.764149714958128
24.826999999999998,0.7338454214676652
24.8325,0.7308620972380341
24.837999999999997,0.7580783884557208
24.8435,0.7334790483166579
24.849,0.6463345773984878
24.854499999999998,0.6344012804799637
24.86,0.6583202133385845
24.865499999999997,0.6572210938855626
24.871,0.6799885682695889
24.8765,0.6774762952341101
24.881999999999998,0.6862692508582859
24.8875,0.679569856097009
24.892999999999997,0.7291349095261425
24.8985,0.772314602323434
24.904,0.7006624817907163
24.909499999999998,0.7026513646104704
24.915,0.6916601700802507
24.920499999999997,0.7150557127231468
24.926,0.6739695807887544
24.9315,0.726989009641671
24.936999999999998,0.7788046409984208
24.9425,0.818634636415074
24.947999999999997,0.8246536238959085
24.9535,0.8889782814084798
24.959,0.8686707410383595
24.964499999999997,0.8095276466614634
24.97,0.7427953941565584
24.9755,0.7300246728928745
24.980999999999998,0.7391316626464852
24.9865,0.7508556034787194
24.991999999999997,0.7260469072533665
24.9975,0.6816110779383356
25.003,0.6841756899953869
25.008499999999998,0.7021803134163181
25.014,0.7877546136873139
25.019499999999997,0.7683368366839259
25.025,0.7523734351043212
25.0305,0.7457787183861894
25.035999999999998,0.8025665567923242
25.0415,0.8525503223940374
25.046999999999997,0.7861321040185673
25.0525,0.7818926432711968
25.058,0.8028282519001866
25.063499999999998,0.7868648503205818
25.069,0.7679181245113461
25.074499999999997,0.7924651256288368
25.08,0.7307574191948891
25.0855,0.727983451051548
25.090999999999998,0.7088273691560223
25.0965,0.6955855966981863
25.102,0.71385191522698
25.107499999999998,0.71385191522698
25.113,0.6800932463127338
25.118499999999997,0.6974174624532229
25.124,0.6708292394944059
25.1295,0.6786800927302771
25.134999999999998,0.6947481723530268
25.1405,0.6513067844478728
25.145999999999997,0.6698347980845288
25.1515,0.6320983635307748
25.157,0.5705476741615447
25.162499999999998,0.5626968209256735
25.168,0.6077607184995741
25.173499999999997,0.5857783294391348
25.179,0.5366319881825812
25.1845,0.5131317674965401
25.189999999999998,0.594728302128028
25.1955,0.6541330916127864
25.200999999999997,0.6937537309431497
25.2065,0.6391641314430588
25.212,0.6094355671898933
25.217499999999998,0.6077607184995741
25.223,0.6309992440777528
25.228499999999997,0.6587912645327367
25.233999999999998,0.676586531867378
25.2395,0.7561941836791118
25.244999999999997,0.7914706842189597
25.2505,0.7912089891110973
25.256,0.7451506501273197
25.261499999999998,0.6897759653036417
25.267,0.6521965478146049
25.272499999999997,0.6852224704268364
25.278,0.6995633623376943
25.2835,0.6885198287859023
25.288999999999998,0.7396550528622099
25.2945,0.7986411301743886
25.299999999999997,0.8138717854519787
25.3055,0.8143428366461309
25.311,0.8158606682717328
25.316499999999998,0.7990075033253959
25.322,0.8165410755521749
25.327499999999997,0.7903192257443652
25.333,0.7560371666143944
25.3385,0.6997727184239843
25.343999999999998,0.7402831211210796
25.3495,0.7491807547884002
25.354999999999997,0.7363053554815715
25.3605,0.7338454214676652
25.366,0.6886245068290473
25.371499999999997,0.7034887889556299
25.377,0.6545518037853663
25.3825,0.6839139948875246
25.387999999999998,0.7250524658434895
25.3935,0.7931455329092789
25.398999999999997,0.7878592917304589
25.4045,0.7700640243958176
25.41,0.7525304521690386
25.415499999999998,0.794820381599598
25.421,0.7817356262064794
25.426499999999997,0.7761353508982246
25.432,0.7923081085641193
25.4375,0.7164688663056037
25.442999999999998,0.7431094282859932
25.4485,0.6951668845256065
25.453999999999997,0.7061057400342536
25.4595,0.6955332576766139
25.465,0.7153174078310093
25.470499999999998,0.7295012826771498
25.476,0.7319612166910561
25.481499999999997,0.7786999629552759
25.487,0.8061256102592524
25.4925,0.825700404327358
25.497999999999998,0.8620236852986553
25.5035,0.8624947364928075
25.508999999999997,0.7680751415760636
25.514499999999998,0.7564035397654016
25.52,0.743528140458573
25.525499999999997,0.7570316080242714
25.531,0.7378231871071733
25.5365,0.737561491999311
25.541999999999998,0.7260992462749389
25.5475,0.722016802592286
25.552999999999997,0.6475907139162271
25.5585,0.6659093714665933
25.564,0.6834952827149448
25.569499999999998,0.7058963839479637
25.575,0.7177250028233431
25.580499999999997,0.7175679857586257
25.586,0.7567175738948365
25.5915,0.6929163065979902
25.596999999999998,0.6282252759344116
25.6025,0.5794976468504379
25.607999999999997,0.6256083248557879
25.6135,0.634662975587826
25.619,0.6475907139162271
25.624499999999998,0.7141136103348423
25.63,0.715736120003589
25.635499999999997,0.7132761859896828
25.641,0.6922358993175479
25.6465,0.6609371644172082
25.651999999999997,0.6099066183840456
25.6575,0.6069232941544145
25.663,0.5824809710800689
25.668499999999998,0.6902993555193664
25.674,0.6929163065979902
25.679499999999997,0.7173062906507632
25.685,0.7635216466992581
25.6905,0.7841955602203856
25.695999999999998,0.7241627024767574
25.7015,0.6692067298256592
25.706999999999997,0.6560172963893955
25.7125,0.6790464658812844
25.718,0.6941724431157296
25.723499999999998,0.6999820745102742
25.729,0.7273030437711059
25.734499999999997,0.736148338416854
25.74,0.7858180698891324
25.7455,0.7050589596028042
25.750999999999998,0.6760108026300808
25.7565,0.6882057946564675
25.761999999999997,0.7013428890711585
25.7675,0.7152650688094367
25.773,0.7464591256666315
25.778499999999998,0.7496518059825525
25.784,0.7058440449263913
25.789499999999997,0.7043262133007896
25.794999999999998,0.6491608845634014
25.8005,0.6582155352954395
25.805999999999997,0.5978163044008039
25.8115,0.624299849316476
25.817,0.6643392008194191
25.822499999999998,0.6887291848721921
25.828,0.6788894488165669
25.833499999999997,0.7041691962360721
25.839,0.6946958333314542
25.8445,0.7035411279772025
25.849999999999998,0.7067861473146958
25.8555,0.7209700221608365
25.860999999999997,0.72929192659086
25.8665,0.6950622064824616
25.872,0.7063150961205436
25.877499999999998,0.6624026570212375
25.883,0.5948853191927453
25.888499999999997,0.588342941496186
25.894,0.5989677628753983
25.8995,0.5766190006639518
25.904999999999998,0.5694485547085227
25.9105,0.6228866957340192
25.915999999999997,0.6594716718131789
25.921499999999998,0.7112349641483563
25.927,0.6471196627220749
25.932499999999997,0.615140520541293
25.938,0.6400015557882184
25.9435,0.6740219198103268
25.948999999999998,0.6307375489698904
25.9545,0.604986750356233
25.959999999999997,0.616239639994315
25.9655,0.5790265956562857
25.971,0.5778227981601187
25.976499999999998,0.6078653965427191
25.982,0.6253466297479255
25.987499999999997,0.5691345205790879
25.993,0.6295860904952959
25.9985,0.6708815785159784
26.003999999999998,0.6553368891089534
26.0095,0.6626120131075274
26.014999999999997,0.7298676558281572
26.0205,0.7159454760898789
26.026,0.7293966046340048
26.031499999999998,0.671719002861138
26.037,0.6615652326760779
26.042499999999997,0.648009426088807
26.048,0.615035842498148
26.0535,0.6212118470437
26.058999999999997,0.6291673783227161
26.0645,0.6888862019369096
26.069999999999997,0.67260876622787
26.075499999999998,0.7490237377236828
26.081,0.7942969913838733
26.086499999999997,0.7951867547506054
26.092,0.7490760767452553
26.0975,0.6994586842945494
26.102999999999998,0.6322030415739197
26.1085,0.6158732668433077
26.113999999999997,0.6000668823284203
26.1195,0.567040959716189
26.125,0.6507310552105756
26.130499999999998,0.6560172963893955
26.136,0.6001192213499927
26.141499999999997,0.5551600018192372
26.147,0.5671979767809063
26.1525,0.5384115149160453
26.157999999999998,0.5296708983134422
26.1635,0.4895792077889266
26.168999999999997,0.4730400769720247
26.1745,0.46011233864362344
26.18,0.4884800883359046
26.185499999999998,0.5365796491610088
26.191,0.5501354557482797
26.196499999999997,0.5827950052095038
26.201999999999998,0.5366843272041537
26.2075,0.5633248891845433
26.212999999999997,0.5827950052095038
26.2185,0.6023174602560367
26.224,0.6697824590629564
26.229499999999998,0.7330603361440781
26.235,0.6715619857964206
26.240499999999997,0.6368088754722975
26.246,0.6709862565591233
26.2515,0.614041401088271
26.256999999999998,0.5954610484300425
26.2625,0.6141984181529885
26.267999999999997,0.6264457492009474
26.2735,0.6165536741237498
26.279,0.6060858698092549
26.284499999999998,0.6020034261266018
26.29,0.5636912623355506
26.295499999999997,0.5531187799779107
26.301,0.5323925274352108
26.3065,0.5552123408408097
26.311999999999998,0.5403480587142269
26.3175,0.6089645159957411
26.322999999999997,0.6310515830993253
26.3285,0.6421474556726898
26.334,0.6452354579454659
26.339499999999997,0.6610418424603531
26.345,0.6262363931146575
26.350499999999997,0.6289580222364263
26.355999999999998,0.6729751393788773
26.3615,0.6421997946942624
26.366999999999997,0.5906981974669474
26.3725,0.5902271462727952
26.378,0.6007472896088625
26.383499999999998,0.5922683681141216
26.389,0.5662558743926018
26.394499999999997,0.5351141565569795
26.4,0.5641623135297028
26.4055,0.5858306684607073
26.410999999999998,0.5951470143006077
26.4165,0.5845221929213954
26.421999999999997,0.558562038221448
26.4275,0.5798116809798727
26.433,0.5715944545929942
26.438499999999998,0.5286764569035651
26.444,0.4983198243915299
26.449499999999997,0.561859396580514
26.455,0.6244045273596209
26.4605,0.6431418970825669
26.465999999999998,0.5643716696159927
26.4715,0.5166908209634684
26.476999999999997,0.4953365001618988
26.482499999999998,0.4859154762788534
26.488,0.5400863636063645
26.493499999999997,0.619118286180801
26.499,0.5729552691538785
26.5045,0.522709808444303
26.509999999999998,0.5492456923815475
26.5155,0.4718886184974303
26.520999999999997,0.4781693010861272
26.5265,0.4418460201148298
26.532,0.5045481679586543
26.537499999999998,0.48382191541595443
26.543,0.44116561283438765
26.548499999999997,0.450795992803723
26.554,0.4536746389902091
26.5595,0.4419506981579748
26.564999999999998,0.44205537620111973
26.5705,0.5293568641840073
26.575999999999997,0.5183133306322151
26.5815,0.5620164136452314
26.587,0.5690821815575154
26.592499999999998,0.5453726047851845
26.598,0.4700044137208212
26.603499999999997,0.43158757188662483
26.608999999999998,0.4759710621800833
26.6145,0.4797918107548739
26.619999999999997,0.4601646776651959
26.6255,0.438443983712619
26.631,0.43488493024569075
26.636499999999998,0.38647133529115185
26.642,0.38908828636977555
26.647499999999997,0.4311165206924726
26.653,0.44687056618578747
26.6585,0.39191459353468916
26.663999999999998,0.3914435423405369
26.6695,0.4171943409541944
26.674999999999997,0.45199979029988996
26.6805,0.4388626958851988
26.686,0.42619665266466
26.691499999999998,0.42755746722554433
26.697,0.4587515240827391
26.702499999999997,0.5151729893378666
26.708,0.4268247209235297
26.7135,0.37862048205528065
26.718999999999998,0.3791438722710054
26.7245,0.3523986322474709
26.729999999999997,0.3626570804756759
26.7355,0.4008122272020099
26.741,0.39154822038368187
26.746499999999997,0.3626570804756759
26.752,0.432267979167067
26.757499999999997,0.4222188870251519
26.762999999999998,0.4222188870251519
26.7685,0.35355009072206534
26.773999999999997,0.3365922477325836
26.7795,0.3509854786650141
26.785,0.35993545135390725
26.790499999999998,0.3872040815931665
26.796,0.3783064479258458
26.801499999999997,0.38453479149297026
26.807,0.3530790395279131
26.8125,0.2999549326318514
26.817999999999998,0.31607535127617364
26.8235,0.31057975401106375
26.828999999999997,0.3095329735796143
26.8345,0.38704706452844906
26.84,0.3586269758145954
26.845499999999998,0.33774370620717803
26.851,0.33481272099911946
26.856499999999997,0.2998502545887065
26.862,0.2541059497343638
26.8675,0.26085768351721295
26.872999999999998,0.30477012261651915
26.8785,0.28304942866394217
26.883999999999997,0.26357931263898166
26.889499999999998,0.2508085913752979
26.895,0.2560948325541178
26.900499999999997,0.24358580639829638
26.906,0.23201888263077952
26.9115,0.2834158018149495
26.916999999999998,0.29278448667642243
26.9225,0.30225784958104035
26.927999999999997,0.2397127188019333
26.9335,0.2138049031235584
26.939,0.2037034719600708
26.944499999999998,0.21704992246105181
26.95,0.2359966482702876
26.955499999999997,0.28807397473489976
26.961,0.299902593610279
26.9665,0.27347138771617935
26.971999999999998,0.2758789827085132
26.9775,0.293726589064727
26.982999999999997,0.34784513737066564
26.9885,0.36077287569906685
26.994,0.38825086202461595
26.999499999999998,0.41766539214834664
27.005,0.37898685520628794
27.010499999999997,0.38647133529115185
27.016,0.38542455485970234
27.0215,0.3878321498520362
27.026999999999997,0.3408840475015265
27.0325,0.35852229777145045
27.037999999999997,0.3590456879871752
27.043499999999998,0.37977194052987506
27.049,0.3569521271242762
27.054499999999997,0.37390997011375793
27.06,0.32120457539027614
27.0655,0.29487804753932145
27.070999999999998,0.31555196106044886
27.0765,0.33182939676948847
27.081999999999997,0.3084861931481648
27.0875,0.26263721025067716
27.093,0.2893824502742116
27.098499999999998,0.28974882342521896
27.104,0.2910572989645308
27.109499999999997,0.28284007257765226
27.115,0.2555191033168206
27.1205,0.23589197022714267
27.125999999999998,0.25677523983455997
27.1315,0.26692901001962005
27.136999999999997,0.27676874607524526
27.1425,0.27577430466536823
27.148,0.2801184434558836
27.153499999999998,0.30618327619897595
27.159,0.2908479428782409
27.164499999999997,0.3072300566304254
27.169999999999998,0.34407672781744747
27.1755,0.34229720108398337
27.180999999999997,0.32209433875700816
27.1865,0.3077011078245777
27.192,0.34747876421965834
27.197499999999998,0.3263337995043786
27.203,0.33428933078339473
27.208499999999997,0.3205765071314064
27.214,0.3659544388347418
27.2195,0.35831294168516054
27.224999999999998,0.35396880289464516
27.2305,0.3643842681875676
27.235999999999997,0.34496649118417955
27.2415,0.31220226367981047
27.247,0.31057975401106375
27.252499999999998,0.3286367164535675
27.258,0.337848384250323
27.263499999999997,0.3135630782406948
27.269,0.3018391374084606
27.2745,0.3175931829017754
27.279999999999998,0.35370710778678277
27.2855,0.3400989621779394
27.290999999999997,0.33591184045214145
27.296499999999998,0.3236121703826099
27.302,0.3061309371774035
27.307499999999997,0.28456726028954393
27.313,0.28284007257765226
27.318499999999997,0.26582989056659806
27.323999999999998,0.2642073808978514
27.3295,0.26221849807809733
27.334999999999997,0.2466214696494999
27.3405,0.24960479387913098
27.346,0.26671965393333014
27.351499999999998,0.2614857517760827
27.357,0.24442323074345598
27.362499999999997,0.2585547665680241
27.368,0.24358580639829638
27.3735,0.2666149758901852
27.378999999999998,0.2914760111371106
27.3845,0.2733143706514619
27.389999999999997,0.27540793151436094
27.3955,0.25625184961883524
27.401,0.2749368803202087
27.406499999999998,0.24473726487289083
27.412,0.24494662095918074
27.417499999999997,0.26692901001962005
27.423,0.2800661044343111
27.4285,0.28163627508148537
27.433999999999997,0.293726589064727
27.4395,0.2849336334405513
27.444999999999997,0.2082569668368761
27.450499999999998,0.2128104617136814
27.456,0.19067105558852465
27.461499999999997,0.17067754934783938
27.467,0.16335008632769296
27.4725,0.16622873251417908
27.477999999999998,0.175597417375652
27.4835,0.1626696790472508
27.488999999999997,0.19292163351614108
27.4945,0.15497584287609703
27.5,0.175597417375652
27.505499999999998,0.1944918041633153
27.511,0.21621249811589222
27.516499999999997,0.19993506240685266
27.522,0.18732135820788628
27.5275,0.22678498047353207
27.532999999999998,0.20543065967196247
27.5385,0.20998415454876776
27.543999999999997,0.18454739006454515
27.5495,0.202290318377614
27.555,0.19009532635122744
27.560499999999998,0.1957479406810547
27.566,0.18140704877019667
27.571499999999997,0.171514973692999
27.576999999999998,0.1671708349024836
27.5825,0.16036676209806192
27.587999999999997,0.17795267334641338
27.5935,0.17486467107363735
27.598999999999997,0.19768448447923626
27.604499999999998,0.17188134684400633
27.61,0.18250616822321863
27.615499999999997,0.1895195971139302
27.621,0.19234590427884385
27.6265,0.2074195424917165
27.631999999999998,0.20260435250704886
27.6375,0.207471881513289
27.642999999999997,0.18009857323088482
27.6485,0.1826108462663636
27.654,0.16376879850027276
27.659499999999998,0.1651819520827296
27.665,0.15848255732145283
27.670499999999997,0.15356268929364023
27.676,0.15921530362346747
27.6815,0.15706940373899603
27.686999999999998,0.1907757336316696
27.6925,0.19663770404778674
27.697999999999997,0.19721343328508398
27.7035,0.17057287130469445
27.709,0.17936582692887018
27.714499999999997,0.1546618087466622
27.72,0.13623847315315116
27.725499999999997,0.142728511828138
27.730999999999998,0.15947699873132987
27.7365,0.17277111021073838
27.741999999999997,0.17936582692887018
27.7475,0.18868217276877064
27.753,0.1930786505808585
27.758499999999998,0.17685355389339139
27.764,0.15309163809948798
27.769499999999997,0.1517831625601761
27.775,0.16539130816901948
27.7805,0.15654601352327127
27.785999999999998,0.12969609545659183
27.7915,0.11828618875379242
27.796999999999997,0.10896984291389193
27.8025,0.11059235258263866
27.808,0.13644782923944104
27.813499999999998,0.13943115346907212
27.819,0.12686978829167822
27.824499999999997,0.1380179998866153
27.83,0.13686654141202084
27.8355,0.13618613413157868
27.840999999999998,0.12943440034872947
27.8465,0.13786098282189788
27.851999999999997,0.14356593617329758
27.857499999999998,0.12828294187413503
27.863,0.11786747658121262
27.868499999999997,0.1172917473439154
27.874,0.13419725131182467
27.879499999999997,0.11828618875379242
27.884999999999998,0.13278409772936786
27.8905,0.15063170408558166
27.895999999999997,0.14571183605776905
27.9015,0.1277595516584103
27.907,0.13100457099590374
27.912499999999998,0.1408966460731014
27.918,0.13524403174327415
27.923499999999997,0.1318419953410633
27.929,0.12393880308361967
27.9345,0.12870165404671483
27.939999999999998,0.11483181333000908
27.9455,0.0946812900246064
27.950999999999997,0.10818475759030483
27.9565,0.11498883039472652
27.962,0.1117438110572331
27.967499999999998,0.09091288047138824
27.973,0.10028156533286117
27.978499999999997,0.10671926498627554
27.983999999999998,0.12163588613443077
27.9895,0.12226395439330047
27.994999999999997,0.10164237989374551
28.0005,0.11593093278303104
28.005999999999997,0.10321255054091975
28.011499999999998,0.10724265520200028
28.017,0.09452427295988898
28.022499999999997,0.10876048682760205
28.028,0.1277595516584103
28.0335,0.1183385277753649
28.038999999999998,0.1335168440313825
28.0445,0.14142003628882613
28.049999999999997,0.14796241398538545
28.0555,0.12707914437796813
28.061,0.11854788386165478
28.066499999999998,0.1300101295860267
28.072,0.13158030023320094
28.077499999999997,0.1384890510807676
28.083,0.1199610374441116
28.0885,0.12582300786022874
28.093999999999998,0.11545988158887878
28.0995,0.1135756768122697
28.104999999999997,0.11844320581850984
28.1105,0.12613704198966358
28.116,0.1287539930682873
28.121499999999997,0.13027182469388907
28.127,0.11760578147335025
28.132499999999997,0.11483181333000908
28.137999999999998,0.12540429568764894
28.1435,0.12503792253664162
28.148999999999997,0.13974518759850696
28.1545,0.15617964037226395
28.159999999999997,0.14194342650455088
28.165499999999998,0.12964375643501938
28.171,0.13199901240578074
28.176499999999997,0.1310569100174762
28.182,0.12299670069531511
28.1875,0.10729499422357276
28.192999999999998,0.08834826841433698
28.1985,0.08777253917703977
28.203999999999997,0.10316021151934728
28.2095,0.12477622742877925
28.215,0.12545663470922142
28.220499999999998,0.11179615007880557
28.226,0.09902542881512179
28.231499999999997,0.09091288047138824
28.237,0.0946812900246064
28.2425,0.10080495554858591
28.247999999999998,0.11734408636548788
28.2535,0.11315696463968991
28.258999999999997,0.10138068478588314
28.264499999999998,0.09661783382278796
28.27,0.09844969957782457
28.275499999999997,0.10200875304475283
28.281,0.09337281448529454
28.286499999999997,0.10054326044072355
28.291999999999998,0.10159004087217303
28.2975,0.11535520354573384
28.302999999999997,0.12498558351506915
28.3085,0.11085404769050104
28.314,0.10949323312961669
28.319499999999998,0.09510000219718619
28.325,0.09640847773649806
28.330499999999997,0.08887165863006173
28.336,0.09808332642681725
28.3415,0.09986285316028139
28.346999999999998,0.09839736055625209
28.3525,0.09860671664254199
28.357999999999997,0.10211343108789778
28.3635,0.10671926498627554
28.369,0.10232278717418769
28.374499999999998,0.10326488956249222
28.38,0.11388971094170455
28.385499999999997,0.10148536282902808
28.391,0.10164237989374551
28.3965,0.09913010685826674
28.401999999999997,0.09352983155001196
28.4075,0.10703329911571038
28.412999999999997,0.12231629341487293
28.418499999999998,0.1281782638309901
28.424,0.1139943889848495
28.429499999999997,0.12257798852273531
28.435,0.10593417966268842
28.4405,0.10682394302942048
28.445999999999998,0.11163913301408815
28.4515,0.116035610826176
28.456999999999997,0.11148211594937073
28.4625,0.10609119672740584
28.468,0.09546637534819352
28.473499999999998,0.08594067342200316
28.479,0.09185498285969278
28.484499999999997,0.08290501017079964
28.49,0.08777253917703977
28.4955,0.09504766317561372
28.500999999999998,0.0946812900246064
28.5065,0.08829592939276451
28.511999999999997,0.0903894902556635
28.5175,0.08232928093350242
28.523,0.08374243451595922
28.528499999999998,0.09609444360706322
28.534,0.08295734919237212
28.539499999999997,0.08185822973935014
28.544999999999998,0.09206433894598266
28.5505,0.07918893963915395
28.555999999999997,0.07986934691959612
28.5615,0.07573456421537063
28.566999999999997,0.07583924225851559
28.572499999999998,0.09368684861472938
28.578,0.09358217057158444
28.583499999999997,0.09808332642681725
28.589,0.08709213189659759
28.5945,0.0792936176822989
28.599999999999998,0.08044507615689334
28.6055,0.07981700789802364
28.610999999999997,0.07542053008593579
28.6165,0.07604859834480547
28.622,0.07343164726618175
28.627499999999998,0.07118106933856534
28.633,0.07693836171153753
28.638499999999997,0.09452427295988898
28.644,0.09059884634195339
28.6495,0.08211992484721252
28.654999999999998,0.08410880766696655
28.6605,0.09237837307541753
28.665999999999997,0.1004385823975786
28.671499999999998,0.1037359407566445
28.677,0.10483506020966646
28.682499999999997,0.10923153802175431
28.688,0.11184848910037805
28.693499999999997,0.11572157669674114
28.698999999999998,0.11765812049492272
28.7045,0.10813241856873235
28.709999999999997,0.10917919900018183
28.7155,0.10384061879978944
28.721,0.08991843906151122
28.726499999999998,0.06825008413050676
28.732,0.07395503748190649
28.737499999999997,0.07463544476234865
28.743,0.07385035943876155
28.7485,0.0700296108639709
28.753999999999998,0.072908257050457
28.7595,0.07343164726618175
28.764999999999997,0.07981700789802364
28.7705,0.08536494418470593
28.776,0.08180589071777766
28.781499999999998,0.06845944021679666
28.787,0.06730798174220223
28.792499999999997,0.06872113532465905
28.798,0.08149185658834282
28.8035,0.09122691460082308
28.808999999999997,0.09106989753610566
28.8145,0.09478596806775134
28.819999999999997,0.08986610003993875
28.825499999999998,0.09164562677340288
28.831,0.08243395897664736
28.836499999999997,0.07788046409984208
28.842,0.069820254777681
28.847499999999997,0.06631354033232521
28.852999999999998,0.07808982018613198
28.8585,0.08630704657301048
28.863999999999997,0.08028805909217591
28.8695,0.07400737650347897
28.875,0.08023572007060344
28.880499999999998,0.08269565408450974
28.886,0.07892724453129157
28.891499999999997,0.0778281250782696
28.897,0.07615327638795043
28.9025,0.08117782245890798
28.907999999999998,0.07829917627242187
28.9135,0.07740941290568981
28.918999999999997,0.07861321040185672
28.9245,0.07835151529399435
28.93,0.0784561933371393
28.935499999999998,0.07856087138028424
28.941,0.0702389669502608
28.946499999999997,0.06825008413050676
28.951999999999998,0.0675696768500646
28.9575,0.06385360631841891
28.962999999999997,0.06385360631841891
28.9685,0.06594716718131789
28.973999999999997,0.06851177923836914
28.979499999999998,0.06280682588696943
28.985,0.06207407958495478
28.990499999999997,0.07259422292102216
28.996,0.07850853235871177
29.0015,0.07217551074844236
29.006999999999998,0.07060534010126812
29.0125,0.07008194988554338
29.017999999999997,0.06872113532465905
29.0235,0.0706576791228406
29.029,0.08264331506293726
29.034499999999998,0.08023572007060344
29.04,0.08457985886111882
29.045499999999997,0.10017688728971623
29.051,0.10457336510180408
29.0565,0.10054326044072355
29.061999999999998,0.08934270982421401
29.0675,0.08505091005527109
29.072999999999997,0.07751409094883475
29.0785,0.06484804772829592
29.084,0.06709862565591233
29.089499999999997,0.06134133328294013
29.095,0.060765604045642914
29.100499999999997,0.06563313305188305
29.105999999999998,0.06155068936923003
29.1115,0.06919218651881132
29.116999999999997,0.07405971552505144
29.1225,0.06929686456195626
29.127999999999997,0.06317319903797675
29.133499999999998,0.07175679857586256
29.139,0.07965999083330622
29.144499999999997,0.07850853235871177
29.15,0.07651964953895775
29.1555,0.06783137195792698
29.160999999999998,0.0724895448778772
29.1665,0.06678459152647749
29.171999999999997,0.06573781109502799
29.1775,0.06484804772829592
29.183,0.07788046409984208
29.188499999999998,0.06673225250490501
29.194,0.06401062338313633
29.199499999999997,0.07421673258976887
29.205,0.07761876899197971
29.2105,0.08761552211232233
29.215999999999998,0.07610093736637795
29.2215,0.07877022746657415
29.226999999999997,0.07337930824460927
29.232499999999998,0.07102405227384792
29.238,0.07400737650347897
29.243499999999997,0.0690351694540939
29.249,0.07385035943876155
29.254499999999997,0.07646731051738527
29.259999999999998,0.07662432758210269
29.2655,0.07374568139561659
29.270999999999997,0.06746499880691965
29.2765,0.05982350165733837
29.282,0.06259746980067953
29.287499999999998,0.0599805187220558
29.293,0.06474336968515097
29.298499999999997,0.06673225250490501
29.304,0.06390594533999139
29.3095,0.0616030283908025
29.314999999999998,0.07107639129542039
29.3205,0.0677790329363545
29.325999999999997,0.0649003867498684
29.3315,0.06296384295168685
29.337,0.05699719449242475
29.342499999999998,0.060085196765200743
29.348,0.06594716718131789
29.353499999999997,0.06887815238937647
29.358999999999998,0.06484804772829592
29.3645,0.060765604045642914
29.369999999999997,0.05804397492387423
29.3755,0.06333021610269417
29.380999999999997,0.06589482815974541
29.386499999999998,0.0708670352091305
29.392,0.06971557673453606
29.397499999999997,0.062492791757534576
29.403,0.06814540608736182
29.408499999999997,0.07081469618755802
29.413999999999998,0.07259422292102216
29.4195,0.06395828436156385
29.424999999999997,0.06228343567124468
29.4305,0.06913984749723884
29.436,0.06762201587163708
29.441499999999998,0.062388113714389626
29.447,0.05788695785915681
29.452499999999997,0.0597711626357659
29.458,0.0597711626357659
29.4635,0.06039923089463559
29.468999999999998,0.0651097428361583
29.4745,0.0628591649085419
29.479999999999997,0.06170770643394745
29.4855,0.06437699653414365
29.491,0.05888139926903384
29.496499999999997,0.0646910306635785
29.502,0.06804072804421687
29.507499999999997,0.07112873031699286
29.512999999999998,0.06421997946942623
29.5185,0.07128574738171028
29.523999999999997,0.05961414557104848
29.5295,0.05914309437689621
29.534999999999997,0.06050390893778054
29.540499999999998,0.05924777242004116
29.546,0.05888139926903384
29.551499999999997,0.056421465255127534
29.557,0.05783461883758434
29.5625,0.05699719449242475
29.567999999999998,0.05296708983134421
29.5735,0.061184316218222706
29.578999999999997,0.06390594533999139
29.5845,0.056683160362989905
29.59,0.061498350347657556
29.595499999999998,0.05893373829060631
29.601,0.06280682588696943
29.606499999999997,0.06495272577144087
29.612,0.06275448686539695
29.6175,0.06013753578677322
29.622999999999998,0.06359191121055653
29.6285,0.0714427644464277
29.633999999999997,0.0690351694540939
29.639499999999998,0.06605184522446285
29.645,0.06934920358352874
29.650499999999997,0.06442933555571613
29.656,0.05762526275129444
29.661499999999997,0.05375217515493133
29.666999999999998,0.05877672122588889
29.6725,0.053856853198076274
29.677999999999997,0.05684017742770733
29.6835,0.061236655239795185
29.688999999999997,0.0573112286218596
29.694499999999998,0.05830567003173661
29.7,0.05568871895311289
29.705499999999997,0.06390594533999139
29.711,0.06474336968515097
29.7165,0.06448167457728861
29.721999999999998,0.061288994261367656
29.7275,0.06228343567124468
29.732999999999997,0.05856736513959898
29.7385,0.05406620928436617
29.744,0.05872438220431642
29.749499999999998,0.05542702384525052
29.755,0.05595041406097526
29.760499999999997,0.060346891873063115
29.766,0.056421465255127534
29.7715,0.05354281906864143
29.776999999999997,0.05249603863719194
29.7825,0.05186797037832225
29.787999999999997,0.054589599500090916
29.793499999999998,0.05223434352932957
29.799,0.054484921456945966
29.804499999999997,0.049983765601713165
29.81,0.059561806549476
29.815499999999997,0.06458635262043355
29.820999999999998,0.06390594533999139
29.8265,0.06573781109502799
29.831999999999997,0.06165536741237498
29.8375,0.05935245046318611
29.843,0.05783461883758434
29.848499999999998,0.06018987480834569
29.854,0.056159770147265156
29.859499999999997,0.06437699653414365
29.865,0.060870282088787864
29.8705,0.061236655239795185
29.875999999999998,0.06369658925370149
29.8815,0.05835800905330908
29.886999999999997,0.06448167457728861
29.8925,0.0597711626357659
29.898,0.05725888960028712
29.903499999999998,0.05495597265109824
29.909,0.05982350165733837
29.914499999999997,0.05778227981601186
29.919999999999998,0.056264448190410106
29.9255,0.06259746980067953
29.930999999999997,0.054746616564808344
29.9365,0.0618123844770924
29.941999999999997,0.05783461883758434
29.947499999999998,0.05987584067891085
29.953,0.05595041406097526
29.958499999999997,0.05286241178819927
29.964,0.05950946752790353
29.9695,0.06338255512426665
29.974999999999998,0.05799163590230176
29.9805,0.05233902157247452
29.985999999999997,0.060660926002497964
29.9915,0.06186472349866488
29.997,0.06165536741237498
30.002499999999998,0.05945712850633105
30.008,0.06170770643394745
30.013499999999997,0.062231096649672205
30.019,0.062231096649672205
30.0245,0.06421997946942623
30.029999999999998,0.061288994261367656
30.0355,0.05438024341380102
30.040999999999997,0.057049533513997226
30.046499999999998,0.056212109168837635
30.052,0.05945712850633105
30.057499999999997,0.05987584067891085
30.063,0.055636379931540414
30.068499999999997,0.055898075039402785
30.073999999999998,0.05296708983134421
30.0795,0.05150159722731493
30.084999999999997,0.05390919221964875
30.0905,0.056212109168837635
30.095999999999997,0.05809631394544671
30.101499999999998,0.05757292372972197
30.107,0.05312410689606164
30.112499999999997,0.05301942885291669
30.118,0.05736356764343207
30.1235,0.060817943067215385
30.128999999999998,0.05291475080977174
30.1345,0.056002753082547735
30.139999999999997,0.05406620928436617
30.1455,0.05071651190372781
30.151,0.05411854830593865
30.156499999999998,0.05762526275129444
30.162,0.05684017742770733
30.167499999999997,0.06050390893778054
30.173,0.05846268709645403
30.1785,0.05547936286682299
30.183999999999997,0.06196940154180983
30.1895,0.05903841633375126
30.194999999999997,0.06029455285149064
30.200499999999998,0.05835800905330908
30.206,0.05788695785915681
30.211499999999997,0.05961414557104848
30.217,0.06228343567124468
30.222499999999997,0.05364749711178638
30.227999999999998,0.05427556537065607
30.2335,0.05820099198859166
30.238999999999997,0.0535951580902139
30.2445,0.056264448190410106
30.25,0.05082118994687276
30.255499999999998,0.054903633629525765
30.261,0.06029455285149064
30.266499999999997,0.054223226349083595
30.272,0.05144925820574245
30.2775,0.051239902119452556
30.282999999999998,0.05354281906864143
30.2885,0.05202498744303967
30.293999999999997,0.050140782666430586
30.2995,0.054484921456945966
30.305,0.05762526275129444
30.310499999999998,0.0599805187220558
30.316,0.05757292372972197
30.321499999999997,0.05568871895311289
30.326999999999998,0.0585150261180265
30.3325,0.054589599500090916
30.337999999999997,0.04616301702692253
30.3435,0.05741590666500454
30.348999999999997,0.05343814102549648
30.354499999999998,0.0568925164492798
30.36,0.05495597265109824
30.365499999999997,0.05663082134141743
30.371,0.05856736513959898
30.376499999999997,0.05767760177286692
30.381999999999998,0.05417088732751112
30.3875,0.05678783840613485
30.392999999999997,0.054223226349083595
30.3985,0.05725888960028712
30.404,0.05856736513959898
30.409499999999998,0.05678783840613485
30.415,0.05223434352932957
30.420499999999997,0.055060650694243186
30.426,0.05778227981601186
30.4315,0.05427556537065607
30.436999999999998,0.05778227981601186
30.4425,0.054589599500090916
30.447999999999997,0.04689576332893717
30.4535,0.05814865296701918
30.459,0.056002753082547735
30.464499999999997,0.05752058470814949
30.47,0.05144925820574245
30.475499999999997,0.055008311672670715
30.480999999999998,0.05882906024746136
30.4865,0.054641938521663394
30.491999999999997,0.05171095331360483
30.4975,0.0535951580902139
30.502999999999997,0.05029779973114801
30.508499999999998,0.0535951580902139
30.514,0.05511298971581566
30.519499999999997,0.06024221382991817
30.525,0.0515539362488874
30.5305,0.051344580162597506
30.535999999999998,0.05369983613335885
30.5415,0.0538045141765038
30.546999999999997,0.06134133328294013
30.5525,0.05940478948475858
30.558,0.05919543339846868
30.563499999999998,0.05349048004706896
30.569,0.05249603863719194
30.574499999999997,0.05485129460795329
30.58,0.056421465255127534
30.5855,0.04877996810554625
30.590999999999998,0.054432582435373494
30.5965,0.055636379931540414
30.601999999999997,0.05752058470814949
30.607499999999998,0.050140782666430586
30.613,0.05369983613335885
30.618499999999997,0.05720655057871465
30.624,0.05825333101016413
30.629499999999997,0.05867204318274394
30.634999999999998,0.05076885092530028
30.6405,0.05349048004706896
30.645999999999997,0.05720655057871465
30.6515,0.05673549938456238
30.656999999999996,0.05772994079443939
30.662499999999998,0.05898607731217879
30.668,0.05228668255090204
30.673499999999997,0.056212109168837635
30.679,0.05354281906864143
30.6845,0.05579339699625784
30.689999999999998,0.05652614329827248
30.6955,0.05223434352932957
30.700999999999997,0.05212966548618462
30.7065,0.054327904392228545
30.712,0.054798955586380815
30.717499999999998,0.05752058470814949
30.723,0.05296708983134421
30.728499999999997,0.05527000678053309
30.733999999999998,0.05919543339846868
30.7395,0.05877672122588889
30.744999999999997,0.055636379931540414
30.7505,0.05793929688072929
30.755999999999997,0.05746824568657702
30.761499999999998,0.054903633629525765
30.767,0.05835800905330908
30.772499999999997,0.05767760177286692
30.778,0.05249603863719194
30.783499999999997,0.049826748536995744
30.788999999999998,0.048884646148691195
30.7945,0.05244369961561946
30.799999999999997,0.05270539472348183
30.8055,0.05291475080977174
30.811,0.04956505342913337
30.816499999999998,0.05521766775896061
30.822,0.05212966548618462
30.827499999999997,0.04904166321340862
30.833,0.04857061201925635
30.8385,0.05050715581743791
30.843999999999998,0.055165328737388136
30.8495,0.04747149256623438
30.854999999999997,0.0484659339761114
30.8605,0.04668640724264727
30.866,0.05317644591763411
30.871499999999997,0.050454816795865436
30.877,0.055898075039402785
30.882499999999997,0.05406620928436617
30.887999999999998,0.055165328737388136
30.8935,0.048518272997683874
30.898999999999997,0.05354281906864143
30.9045,0.05181563135674977
30.909999999999997,0.0535951580902139
30.915499999999998,0.056107431125692685
30.921,0.05762526275129444
30.926499999999997,0.05040247777429296
30.932,0.04836125593296645
30.937499999999996,0.04809956082510408
30.942999999999998,0.05558404090996794
30.9485,0.05438024341380102
30.953999999999997,0.05652614329827248
30.9595,0.056002753082547735
30.965,0.05087352896844523
30.970499999999998,0.049512714407560894
30.976,0.054432582435373494
30.981499999999997,0.05322878493920658
30.987,0.05312410689606164
30.9925,0.06097496013193281
30.997999999999998,0.056944855470852276
31.0035,0.05087352896844523
31.008999999999997,0.05568871895311289
31.014499999999998,0.05945712850633105
31.02,0.050088443644858115
31.025499999999997,0.05139691918416998
31.031,0.05861970416117147
31.036499999999997,0.056578482319844955
31.041999999999998,0.055636379931540414
31.0475,0.055636379931540414
31.052999999999997,0.05249603863719194
31.0585,0.051344580162597506
31.063999999999997,0.05254837765876441
31.069499999999998,0.05202498744303967
31.075,0.056421465255127534
31.080499999999997,0.05150159722731493
31.086,0.055845736017830314
31.0915,0.05757292372972197
31.096999999999998,0.05296708983134421
31.1025,0.05322878493920658
31.107999999999997,0.05223434352932957
31.1135,0.04841359495453893
31.119,0.05244369961561946
31.124499999999998,0.054537260478518444
31.13,0.05762526275129444
31.135499999999997,0.0535951580902139
31.141,0.055531701888395464
31.1465,0.05741590666500454
31.151999999999997,0.05228668255090204
31.1575,0.049146341256553566
31.162999999999997,0.049355697342843466
31.168499999999998,0.05186797037832225
31.174,0.061027299153505285
31.179499999999997,0.05239136059404699
31.185,0.048622951040828824
31.190499999999997,0.04720979745837201
31.195999999999998,0.044802202466038187
31.2015,0.049251019299698516
31.206999999999997,0.0519726484214672
31.2125,0.049722070493850794
31.217999999999996,0.05375217515493133
31.223499999999998,0.05212966548618462
31.229,0.04841359495453893
31.234499999999997,0.04082443682653012
31.24,0.04218525138741446
31.2455,0.0466340682210748
31.250999999999998,0.049355697342843466
31.2565,0.04668640724264727
31.261999999999997,0.04543027072490788
31.2675,0.04820423886824903
31.273,0.04658172919950232
31.278499999999998,0.048727629083973774
31.284,0.05050715581743791
31.289499999999997,0.05265305570190936
31.294999999999998,0.050559494839010385
31.3005,0.049408036364415944
31.305999999999997,0.049198680278126045
31.3115,0.04626769507006748
31.316999999999997,0.04804722180353161
31.322499999999998,0.049826748536995744
31.328,0.048622951040828824
31.333499999999997,0.049512714407560894
31.339,0.04752383158780686
31.344499999999996,0.05338580200392401
31.349999999999998,0.054746616564808344
31.3555,0.05527000678053309
31.360999999999997,0.05338580200392401
31.3665,0.05239136059404699
31.372,0.04632003409163995
31.377499999999998,0.04857061201925635
31.383,0.04904166321340862
31.388499999999997,0.049879087558568215
31.394,0.05495597265109824
31.3995,0.048518272997683874
31.404999999999998,0.051239902119452556
31.4105,0.049198680278126045
31.415999999999997,0.04632003409163995
31.421499999999998,0.05233902157247452
31.427,0.05207732646461214
31.432499999999997,0.04652939017792985
31.438,0.04956505342913337
31.443499999999997,0.051344580162597506
31.448999999999998,0.049826748536995744
31.4545,0.049722070493850794
31.459999999999997,0.04799488278195913
31.4655,0.05354281906864143
31.470999999999997,0.051344580162597506
31.476499999999998,0.05369983613335885
31.482,0.05275773374505432
31.487499999999997,0.05663082134141743
31.493,0.049983765601713165
31.4985,0.04700044137208212
31.503999999999998,0.044331151271885916
31.5095,0.04223759040898693
31.514999999999997,0.05328112396077906
31.5205,0.0515539362488874
31.526,0.042394607473704354
31.531499999999998,0.042499285516849304
31.537,0.04731447550151696
31.542499999999997,0.05029779973114801
31.548,0.04427881225031344
31.5535,0.0466340682210748
31.558999999999997,0.04804722180353161
31.5645,0.05082118994687276
31.569999999999997,0.05521766775896061
31.575499999999998,0.04956505342913337
31.581,0.0433367098620089
31.586499999999997,0.04652939017792985
31.592,0.04956505342913337
31.597499999999997,0.04773318767409676
31.602999999999998,0.04993142658014069
31.6085,0.04757617060937933
31.613999999999997,0.04809956082510408
31.6195,0.0484659339761114
31.624999999999996,0.05071651190372781
31.630499999999998,0.05343814102549648
31.636,0.044749863444465715
31.641499999999997,0.04773318767409676
31.647,0.05040247777429296
31.6525,0.04647705115635737
31.657999999999998,0.049774409515423265
31.6635,0.05050715581743791
31.668999999999997,0.05118756309788008
31.6745,0.05715421155714217
31.68,0.05338580200392401
31.685499999999998,0.04626769507006748
31.691,0.044749863444465715
31.696499999999997,0.04281331964628416
31.701999999999998,0.039777656395080636
31.7075,0.044435829315030866
31.712999999999997,0.04673874626421974
31.7185,0.04543027072490788
31.723999999999997,0.04820423886824903
31.729499999999998,0.050036104623285636
31.735,0.048884646148691195
31.740499999999997,0.05349048004706896
31.746,0.04208057334426951
31.751499999999997,0.038626197920486195
31.756999999999998,0.05082118994687276
31.7625,0.04841359495453893
31.767999999999997,0.043284370840436424
31.7735,0.04569196583277025
31.779,0.048727629083973774
31.784499999999998,0.04553494876805283
31.79,0.05066417288215533
31.795499999999997,0.044749863444465715
31.801,0.048518272997683874
31.8065,0.05071651190372781
31.811999999999998,0.05521766775896061
31.8175,0.05333346298235153
31.822999999999997,0.048727629083973774
31.8285,0.05103054603316265
31.834,0.
31.839499999999997,0.
31.845,0.
31.850499999999997,0.
31.855999999999998,0.
31.8615,0.
31.866999999999997,0.
31.8725,0.
31.877999999999997,0.
31.883499999999998,0.
31.889,0.
31.894499999999997,0.
31.9,0.
31.905499999999996,0.
31.910999999999998,0.
31.9165,0.
31.921999999999997,0.
31.9275,0.
31.933,0.
31.938499999999998,0.
31.944,0.
31.949499999999997,0.
31.955,0.
31.9605,0.
31.965999999999998,0.


==> images/setup-chip-tophat-atoms/powell-profile-data2-shifted.txt <==
-14.6805,0.06799753345896076
-14.675,0.060723378716839374
-14.6695,0.05940559706065797
-14.664,0.06341165329544945
-14.6585,0.06393876595792201
-14.653,0.06504570254911439
-14.647499999999999,0.06109235758057017
-14.642,0.06414961102291104
-14.6365,0.06436045608790006
-14.631,0.06504570254911439
-14.6255,0.059563730859399734
-14.62,0.06077608998308663
-14.6145,0.058720350599443624
-14.609,0.062093871639268036
-14.6035,0.06130320264555919
-14.598,0.06631077293904855
-14.5925,0.06161947024304273
-14.587,0.06752313206273546
-14.5815,0.059985420989377786
-14.576,0.062462850502998844
-14.5705,0.057982392871982036
-14.565,0.05619020981957533
-14.5595,0.060934223781828396
-14.554,0.05655918868330612
-14.5485,0.06161947024304273
-14.543,0.06973700524512022
-14.5375,0.061883026574279014
-14.532,0.06715415319900465
-14.5265,0.059721864658141506
-14.521,0.06198844910677352
-14.5155,0.0571917238782732
-14.51,0.0661526391403068
-14.5045,0.05982728719063602
-14.499,0.06061795618434486
-14.4935,0.06973700524512022
-14.488,0.06641619547154307
-14.4825,0.06852464612143332
-14.477,0.06241013923675159
-14.4715,0.06472943495163086
-14.466,0.06404418849041653
-14.4605,0.060881512515581146
-14.455,0.06035439985310858
-14.4495,0.0684192235889388
-14.443999999999999,0.06536197014659793
-14.4385,0.0671014419327574
-14.433,0.07089665310255985
-14.4275,0.06594179407531776
-14.422,0.0633589420292022
-14.4165,0.06783939966021899
-14.411,0.05966915339189425
-14.4055,0.054977850695888425
-14.4,0.06436045608790006
-14.3945,0.06768126586147721
-14.389,0.05935288579441071
-14.3835,0.06525654761410342
-14.378,0.06773397712772447
-14.3725,0.06657432927028484
-14.366999999999999,0.06014355478811956
-14.3615,0.06509841381536165
-14.356,0.0661526391403068
-14.3505,0.0687882024526696
-14.345,0.0655201039453397
-14.3395,0.0633589420292022
-14.334,0.07242527982373029
-14.3285,0.06894633625141136
-14.323,0.07379577274615896
-14.3175,0.05640105488456435
-14.312,0.07353221641492268
-14.3065,0.07005327284260376
-14.301,0.0712129207000434
-14.2955,0.06731228699774643
-14.29,0.06499299128286715
-14.2845,0.06604721660781228
-14.279,0.06673246306902661
-14.2735,0.06863006865392783
-14.268,0.06472943495163086
-14.2625,0.0658890828090705
-14.257,0.07300510375245012
-14.2515,0.0732686600836864
-14.246,0.06947344891388395
-14.2405,0.06889362498516412
-14.235,0.07084394183631261
-14.2295,0.06799753345896076
-14.224,0.062357427970504316
-14.2185,0.061408625178053705
-14.213,0.06314809696421317
-14.2075,0.05460887183215763
-14.202,0.06430774482165282
-14.1965,0.07058038550507632
-14.191,0.06125049137931193
-14.1855,0.0617776040417845
-14.18,0.06325351949670768
-14.1745,0.06393876595792201
-14.169,0.057982392871982036
-14.163499999999999,0.06499299128286715
-14.158,0.061672181509289985
-14.1525,0.06546739267909245
-14.147,0.06077608998308663
-14.1415,0.0703695404400873
-14.136,0.07463915300611507
-14.1305,0.0765367585910163
-14.125,0.06351707582794397
-14.1195,0.07142376576503243
-14.114,0.06736499826399368
-14.1085,0.07574608959730744
-14.103,0.06973700524512022
-14.0975,0.061935737840526264
-14.092,0.05803510413822929
-14.086500000000001,0.06631077293904855
-14.081,0.0703695404400873
-14.0755,0.07590422339604923
-14.07,0.08128077255326938
-14.0645,0.07954130076710991
-14.059,0.07142376576503243
-14.0535,0.07896147683839008
-14.048,0.08386362459938494
-14.0425,0.09862277914861672
-14.037,0.08955644135408863
-14.0315,0.07226714602498852
-14.026,0.07405932907739525
-14.0205,0.07901418810463734
-14.015,0.07801267404593948
-14.0095,0.08249313167695627
-14.004,0.07806538531218672
-13.9985,0.062357427970504316
-13.993,0.06183031530803176
-13.9875,0.0592474632619162
-13.982,0.06694330813401562
-13.9765,0.06494028001661989
-13.971,0.07031682917384004
-13.9655,0.0625155617692461
-13.96,0.06320080823046043
-13.9545,0.06646890673779032
-13.949,0.07068580803757084
-13.9435,0.06267369556798787
-13.938,0.07695844872099435
-13.9325,0.08881848362662703
-13.927,0.07179274462876321
-13.9215,0.06694330813401562
-13.916,0.06430774482165282
-13.9105,0.06546739267909245
-13.905,0.06351707582794397
-13.8995,0.06783939966021899
-13.894,0.07268883615496659
-13.8885,0.07137105449878517
-13.883,0.06736499826399368
-13.8775,0.07458644173986781
-13.872,0.07005327284260376
-13.8665,0.07184545589501047
-13.861,0.0774855613834669
-13.8555,0.09066337794528101
-13.85,0.07769640644845593
-13.8445,0.06457130115288909
-13.839,0.07063309677132358
-13.8335,0.09472214544631975
-13.828,0.0802792584945715
-13.8225,0.0782235191109285
-13.817,0.06594179407531776
-13.8115,0.08201873028073095
-13.806000000000001,0.08976728641907765
-13.8005,0.09393147645261091
-13.795,0.07000056157635651
-13.7895,0.06820837852394979
-13.784,0.06831380105644429
-13.7785,0.07564066706481293
-13.773,0.07258341362247207
-13.7675,0.07042225170633455
-13.762,0.06646890673779032
-13.756499999999999,0.08012112469582973
-13.751,0.0728996812199556
-13.7455,0.08117535002077486
-13.74,0.07795996277969222
-13.7345,0.06362249836043848
-13.729,0.0651511250816089
-13.7235,0.06604721660781228
-13.718,0.06541468141284519
-13.7125,0.07152918829752693
-13.707,0.06409689975666379
-13.7015,0.07484999807110408
-13.696,0.06583637154282325
-13.6905,0.06731228699774643
-13.685,0.06736499826399368
-13.6795,0.07005327284260376
-13.674,0.08259855420945078
-13.6685,0.08207144154697821
-13.663,0.06583637154282325
-13.6575,0.0732686600836864
-13.652,0.10494813109828749
-13.6465,0.0898199976853249
-13.641,0.07764369518220868
-13.6355,0.09567094823877037
-13.629999999999999,0.08855492729539075
-13.6245,0.0852341175218136
-13.619,0.11016654645676587
-13.6135,0.13114563042317393
-13.608,0.10647675781945794
-13.6025,0.07026411790759278
-13.597,0.08671003297673678
-13.5915,0.09066337794528101
-13.586,0.08823865969790722
-13.5805,0.08138619508576388
-13.575,0.09377334265386914
-13.5695,0.09830651155113318
-13.564,0.08423260346311573
-13.5585,0.0941950327838472
-13.553,0.12460943340851412
-13.5475,0.12872091217580012
-13.542,0.0999932720710454
-13.5365,0.10990299012552959
-13.531,0.10890147606683172
-13.525500000000001,0.0996242932073146
-13.52,0.0909269342765173
-13.5145,0.10020411713603443
-13.509,0.11401446889281559
-13.5035,0.10579151135824359
-13.498,0.09930802560983105
-13.4925,0.09588179330375939
-13.487,0.09656703976497373
-13.4815,0.09503841304380328
-13.475999999999999,0.09746313129117709
-13.4705,0.10990299012552959
-13.465,0.10341950437711707
-13.4595,0.06704873066651014
-13.454,0.06694330813401562
-13.4485,0.08475971612558829
-13.443,0.07948858950086266
-13.4375,0.07052767423882907
-13.432,0.06757584332898271
-13.4265,0.06425503355540556
-13.421,0.08117535002077486
-13.4155,0.06130320264555919
-13.41,0.06562552647783422
-13.4045,0.08671003297673678
-13.399000000000001,0.09572365950501761
-13.3935,0.06810295599145527
-13.388,0.06003813225562504
-13.3825,0.062093871639268036
-13.377,0.05993270972313053
-13.3715,0.06768126586147721
-13.366,0.06920989258264766
-13.3605,0.07100207563505437
-13.355,0.06430774482165282
-13.349499999999999,0.07595693466229649
-13.344,0.0707385193038181
-13.3385,0.07627320225978002
-13.333,0.08106992748828035
-13.3275,0.08386362459938494
-13.322,0.08528682878806085
-13.3165,0.10905960986557349
-13.311,0.08671003297673678
-13.3055,0.07727471631847789
-13.3,0.08591936398302792
-13.2945,0.09087422301027004
-13.289,0.08844950476289624
-13.2835,0.10236527905217192
-13.278,0.1042101733708259
-13.2725,0.11264397597038693
-13.267,0.11359277876283755
-13.2615,0.08433802599561024
-13.256,0.09498570177755604
-13.2505,0.13689115844412486
-13.245000000000001,0.11512140548400798
-13.2395,0.11048281405424941
-13.234,0.08528682878806085
-13.2285,0.09329894125764383
-13.223,0.0962507721674902
-13.2175,0.12940615863701446
-13.212,0.15686872835183505
-13.2065,0.12814108824708031
-13.201,0.11422531395780462
-13.1955,0.08987270895157216
-13.19,0.08692087804172581
-13.1845,0.11643918714018939
-13.179,0.16704200273755554
-13.1735,0.1557090804943954
-13.168,0.10837436340435916
-13.1625,0.10294510298089175
-13.157,0.13847249643154258
-13.1515,0.15639432695560973
-13.146,0.12139404616743149
-13.1405,0.13889418656152064
-13.135,0.15834464380675822
-13.1295,0.11496327168526621
-13.124,0.09240284973144047
-13.118500000000001,0.11227499710665614
-13.113,0.13156732055315198
-13.1075,0.12724499672087697
-13.102,0.10489541983204023
-13.0965,0.09335165252389109
-13.091,0.10241799031841918
-13.0855,0.09814837775239142
-13.08,0.09082151174402278
-13.0745,0.12033982084248637
-13.068999999999999,0.1424258414000868
-13.0635,0.11448887028904091
-13.058,0.08602478651552245
-13.0525,0.0996242932073146
-13.047,0.12244827149237662
-13.0415,0.1032613705783753
-13.036,0.09614534963499569
-13.0305,0.10779453947563934
-13.025,0.09788482142115514
-13.0195,0.1257690812659538
-13.014,0.1316727430856465
-13.0085,0.10521168742952378
-13.003,0.11696629980266195
-12.9975,0.14938372854472465
-12.992,0.15370605237699966
-12.9865,0.1500162637396917
-12.981,0.14901474968099385
-12.9755,0.133623059936795
-12.97,0.14068636961392733
-12.964500000000001,0.12339707428482723
-12.959,0.11744070119888725
-12.9535,0.16324679156775307
-12.948,0.19914316388213468
-12.9425,0.20715527635171765
-12.937,0.1853328121253535
-12.9315,0.14796052435604873
-12.926,0.12244827149237662
-12.9205,0.13715471477536115
-12.915,0.1930813682637002
-12.9095,0.22059664924476802
-12.904,0.19777267095970602
-12.8985,0.1709426364398525
-12.893,0.14152974987388345
-12.8875,0.15254640451956003
-12.882,0.1785330587794574
-12.8765,0.2108450649890256
-12.871,0.20599562849427802
-12.8655,0.20019738920707983
-12.86,0.1588717564692308
-12.8545,0.1383143626328008
-12.849,0.16387932676272016
-12.8435,0.23161330389044463
-12.838000000000001,0.25591319763042986
-12.8325,0.21353333956763568
-12.827,0.17858577004570467
-12.8215,0.1799035517018861
-12.816,0.19471541751736515
-12.8105,0.2234430576221199
-12.805,0.22439186041457052
-12.7995,0.18554365719034255
-12.794,0.1655133760163851
-12.788499999999999,0.1837514741379358
-12.783,0.1535479185782579
-12.7775,0.10716200428067227
-12.772,0.12655975025966262
-12.7665,0.18612348111906235
-12.761,0.191605452808777
-12.7555,0.1762664743308254
-12.75,0.18522738959285898
-12.7445,0.1971928470309862
-12.739,0.21453485362633357
-12.7335,0.2095272833328442
-12.728,0.1536533411107524
-12.7225,0.15338978477951615
-12.717,0.15518196783192284
-12.711500000000001,0.1597151367291869
-12.706,0.1618762986453244
-12.7005,0.13346492613805322
-12.695,0.12661246152590988
-12.6895,0.13209443321562456
-12.684000000000001,0.14732798916108164
-12.6785,0.15613077062437344
-12.673,0.17800594611698486
-12.6675,0.17679358699329797
-12.661999999999999,0.2137441846326247
-12.6565,0.222441543563422
-12.651,0.24884988795329746
-12.6455,0.22908316311057633
-12.64,0.18417316426791386
-12.6345,0.17811136864947938
-12.629,0.18311893894296874
-12.6235,0.16688386893881377
-12.618,0.1362586232491578
-12.6125,0.14474513711496606
-12.607,0.16482812955517076
-12.6015,0.210107107261564
-12.596,0.21284809310642136
-12.5905,0.21321707197015216
-12.585,0.23129703629296108
-12.5795,0.27209555636833754
-12.574,0.3225402381669619
-12.5685,0.3346638294038309
-12.563,0.2883306263724925
-12.557500000000001,0.27220097890083206
-12.552,0.27330791549202443
-12.5465,0.33065777316903944
-12.541,0.3598071034037722
-12.535499999999999,0.33044692810405035
-12.530000000000001,0.3206426325820607
-12.5245,0.3034060485192078
-12.519,0.2819525631565745
-12.5135,0.29202041500980047
-12.508,0.3168474214122582
-12.5025,0.302826224590488
-12.497,0.2455290781797203
-12.4915,0.29191499247730596
-12.486,0.3124723863137359
-12.4805,0.31832333686718145
-12.475,0.275679922473151
-12.4695,0.25986654259897407
-12.464,0.2868019996513221
-12.4585,0.2922839713410368
-12.453,0.34873773749184833
-12.4475,0.36528907509348685
-12.442,0.33376773787762753
-12.4365,0.2749419647456894
-12.431000000000001,0.2542791483767649
-12.4255,0.24442214158852793
-12.42,0.23625189532020321
-12.4145,0.2535411906493033
-12.409,0.2888050277687178
-12.403500000000001,0.28458812646893733
-12.398,0.2483227752908249
-12.3925,0.2600246763977158
-12.387,0.24526552184848402
-12.381499999999999,0.2515908737981548
-12.376,0.21511467755505337
-12.3705,0.17347277721972082
-12.365,0.20936914953410243
-12.3595,0.2353558037939998
-12.354,0.22639488853196627
-12.3485,0.20979083966408046
-12.343,0.2830067884815196
-12.3375,0.2974496754332679
-12.332,0.23593562772271962
-12.3265,0.17521224900588028
-12.321,0.18006168550062787
-12.3155,0.21838277606238327
-12.31,0.2869074221838166
-12.3045,0.2953939360496249
-12.299,0.27884259844798637
-12.2935,0.20968541713158595
-12.288,0.23034823350051048
-12.2825,0.2515908737981548
-12.277000000000001,0.2959737599783447
-12.2715,0.27267538029705735
-12.266,0.2646632678274744
-12.2605,0.2543845709092594
-12.254999999999999,0.24853362035581392
-12.249500000000001,0.2432624937310883
-12.244,0.30351147105170234
-12.2385,0.292125837542295
-12.233,0.2683003451985351
-12.2275,0.26434700022999086
-12.222,0.3158986186198076
-12.2165,0.3070958371565158
-12.211,0.27984411250668423
-12.2055,0.3151079496260987
-12.2,0.3660797440871957
-12.1945,0.3143172806323899
-12.189,0.3427286531396611
-12.1835,0.31479168202861524
-12.178,0.22470812801205406
-12.1725,0.20425615670811856
-12.167,0.2297156983055434
-12.1615,0.2804239364354041
-12.156,0.27409858448573327
-12.150500000000001,0.27889530971423365
-12.145,0.2548062610392374
-12.1395,0.2603936552614466
-12.134,0.2856950630601297
-12.1285,0.3286020337853964
-12.123000000000001,0.28854147143748154
-12.1175,0.2241810153495815
-12.112,0.24563450071221482
-12.1065,0.3438883009971007
-12.100999999999999,0.36555263142472316
-12.0955,0.38711153931985104
-12.09,0.37472439175174577
-12.0845,0.36745023700962437
-12.079,0.3567498499614313
-12.0735,0.3380373504436553
-12.068,0.2949722459196468
-12.0625,0.31210340745000514
-12.057,0.3243324212193686
-12.0515,0.3901687927621919
-12.046,0.391223018087137
-12.0405,0.42369315809544694
-12.035,0.37256322983560825
-12.0295,0.3309213295002757
-12.024000000000001,0.31104918212506
-12.0185,0.34705097697193615
-12.013,0.3289183013828799
-12.0075,0.3854247787999388
-12.002,0.44646442511426176
-11.996500000000001,0.4831514664223522
-11.991,0.4454101997893166
-11.9855,0.42696125660277684
-11.98,0.40930298240994595
-11.974499999999999,0.33977682222981476
-11.969000000000001,0.30440756257790574
-11.9635,0.2992418584856746
-11.958,0.3120506961837579
-11.9525,0.3001906612781252
-11.947,0.37904671558402075
-11.9415,0.42443111582290854
-11.936,0.3986025953617529
-11.9305,0.3579622090851182
-11.925,0.4333920310849421
-11.9195,0.4591678402798505
-11.914,0.5379711833194989
-11.9085,0.5047630855837273
-11.903,0.5416082606905596
-11.8975,0.5423989296842684
-11.892,0.579138682258606
-11.8865,0.5300644933824104
-11.881,0.4854180508709842
-11.8755,0.46391185424210357
-11.870000000000001,0.48088488197372015
-11.8645,0.5390254086444439
-11.859,0.5530466054662141
-11.8535,0.5685964290091547
-11.848,0.6437099834114952
-11.842500000000001,0.7091773760905876
-11.837,0.73948635418276
-11.8315,0.7707441350673832
-11.826,0.7499231848997169
-11.8205,0.7552470227906897
-11.815,0.722618748983638
-11.8095,0.7297347699270176
-11.804,0.6594179407531775
-11.7985,0.5196803739317009
-11.793,0.40002579955042883
-11.7875,0.4118331231898143
-11.782,0.39333146873702723
-11.7765,0.432126960695008
-11.771,0.4806213256424839
-11.7655,0.5557348800448243
-11.76,0.4948006562629958
-11.7545,0.5144619585732225
-11.749,0.520734599256646
-11.743500000000001,0.6047563576547726
-11.738,0.6226254769125926
-11.7325,0.6968956510549769
-11.727,0.6387551243842531
-11.7215,0.5862019919357385
-11.716000000000001,0.5784007245311444
-11.7105,0.6210968501914221
-11.705,0.6499299128286714
-11.6995,0.6393876595792202
-11.693999999999999,0.5309605849086138
-11.688500000000001,0.479619811583786
-11.683,0.47245107937415914
-11.6775,0.485787029734715
-11.672,0.5242135428289648
-11.6665,0.5909987171642388
-11.661,0.6782885740696953
-11.6555,0.632377061168335
-11.65,0.6411271313653796
-11.6445,0.6222037867826146
-11.639,0.563272591118182
-11.6335,0.47224023430917006
-11.628,0.44071889709331075
-11.6225,0.43945382670337657
-11.617,0.4589042839486142
-11.6115,0.4034520318565005
-11.606,0.44198396748324487
-11.6005,0.41004094013740755
-11.595,0.40988280633866575
-11.589500000000001,0.370876469315696
-11.584,0.47593002294647807
-11.5785,0.5712847035877648
-11.573,0.5823013582334415
-11.5675,0.5617966756632587
-11.562000000000001,0.550780021017582
-11.5565,0.5340705496172019
-11.551,0.5425043522167629
-11.5455,0.6575203351682763
-11.54,0.7147120590465496
-11.5345,0.6919407920277348
-11.529,0.6227836107113344
-11.5235,0.6139281179817954
-11.518,0.6068648083046629
-11.5125,0.5543643871223957
-11.507,0.49190153661939673
-11.5015,0.4666528400869609
-11.496,0.43671284085851925
-11.4905,0.4883698817808306
-11.485,0.46243593878718037
-11.4795,0.45974766420857033
-11.474,0.46417541057333983
-11.4685,0.43602759439730493
-11.463000000000001,0.4562687206362514
-11.4575,0.5289048455249707
-11.452,0.5799293512523149
-11.4465,0.7384321288578148
-11.441,0.833417830635371
-11.435500000000001,0.7699534660736743
-11.43,0.8064296623167757
-11.4245,0.8589827947652904
-11.419,0.8829137096415447
-11.413499999999999,0.8226120210546833
-11.408,0.837107619272679
-11.4025,0.8268816336207112
-11.397,0.8558201187904549
-11.3915,0.7809174094531036
-11.386,0.7889822331889338
-11.3805,0.8036886764719183
-11.375,0.8159176902412818
-11.3695,0.8002097328995995
-11.364,0.8053227257255833
-11.3585,0.7475511779185903
-11.353,0.7011652636210046
-11.3475,0.6750731868286127
-11.342,0.6413379764303686
-11.336500000000001,0.6770762149460084
-11.331,0.6947872004050867
-11.3255,0.6209914276589277
-11.32,0.5644849502418688
-11.3145,0.5402904790343781
-11.309000000000001,0.5434004437429663
-11.3035,0.5717591049839902
-11.298,0.5173610782168215
-11.2925,0.6079190336296081
-11.286999999999999,0.6183558643465649
-11.281500000000001,0.6830325880319484
-11.276,0.6173016390216197
-11.2705,0.6044400900572892
-11.265,0.6158257235666965
-11.2595,0.6577838914995126
-11.254,0.5917366748917003
-11.2485,0.5708103021915396
-11.243,0.608920547688306
-11.2375,0.6559917084471059
-11.232,0.6725430460487445
-11.2265,0.6117142447994106
-11.221,0.6144552306442679
-11.2155,0.6012247028162064
-11.21,0.6185139981453066
-11.2045,0.5736039993026442
-11.199,0.5335434369547293
-11.1935,0.47593002294647807
-11.188,0.5209981555878822
-11.182500000000001,0.44440868573061865
-11.177,0.4142578414371881
-11.1715,0.4621723824559441
-11.166,0.503656148992535
-11.1605,0.4904783324307208
-11.155000000000001,0.4741378398940714
-11.1495,0.4858397410009623
-11.144,0.5268491061413277
-11.1385,0.5039724165900185
-11.133,0.44778220677044317
-11.1275,0.4540021361876194
-11.122,0.4589569952148615
-11.1165,0.5175192120155633
-11.111,0.5058700221749197
-11.1055,0.45273706579768525
-11.1,0.348052491030634
-11.0945,0.36207368785240424
-11.089,0.4083541796174953
-11.0835,0.5053429095124471
-11.078,0.4636482979108673
-11.0725,0.4666001288207136
-11.067,0.43033477764260125
-11.0615,0.3892727012359885
-11.056000000000001,0.4032938980577587
-11.0505,0.39175013074960957
-11.045,0.37050749045196524
-11.0395,0.36275893431361855
-11.034,0.34973925155054625
-11.028500000000001,0.310838337060071
-11.023,0.3473672445694197
-11.0175,0.3270206957979787
-11.012,0.4173678061457762
-11.006499999999999,0.3841069971437574
-11.001000000000001,0.3721415397056302
-10.9955,0.34778893469939776
-10.99,0.33202826609146807
-10.9845,0.33281893508517696
-10.979,0.33208097735771536
-10.9735,0.3189558720621485
-10.968,0.3253339352780665
-10.9625,0.3393551320998367
-10.957,0.33339875901389676
-10.9515,0.3648673849635088
-10.946,0.36729210321088257
-10.9405,0.4098300950724185
-10.935,0.403557454388995
-10.9295,0.38294734928631774
-10.924,0.3381954842423971
-10.9185,0.3321336886239626
-10.913,0.3885874547747742
-10.9075,0.4305456227075903
-10.902000000000001,0.37256322983560825
-10.8965,0.45605787557126237
-10.891,0.4244838270891558
-10.8855,0.3531127725903706
-10.88,0.29650087264081726
-10.874500000000001,0.30314249218797157
-10.869,0.3097314004688786
-10.8635,0.4082487570850008
-10.858,0.4845746706110281
-10.8525,0.5239499864977286
-10.847,0.5366534016633174
-10.8415,0.5080838953573045
-10.836,0.5457197394578455
-10.8305,0.5224213597765581
-10.825,0.514356536040728
-10.8195,0.4877900578521107
-10.814,0.47477037508903847
-10.8085,0.48299333262361044
-10.803,0.48478551567601713
-10.7975,0.45452924885009194
-10.792,0.42116301731557865
-10.7865,0.4076162218900337
-10.781,0.3969158348418407
-10.775500000000001,0.4686031569381094
-10.77,0.5157797402294039
-10.7645,0.5400796339693891
-10.759,0.49390456473679245
-10.7535,0.5045522405187383
-10.748000000000001,0.5041832616550075
-10.7425,0.5403959015668727
-10.737,0.547880901373983
-10.7315,0.6076554772983719
-10.725999999999999,0.6139281179817954
-10.720500000000001,0.6186194206778012
-10.715,0.6536724127322266
-10.7095,0.662580616728013
-10.704,0.6428666031515391
-10.6985,0.6067066745059211
-10.693,0.4976997759065949
-10.6875,0.4412460097557833
-10.682,0.45542534037629534
-10.6765,0.43191611563001897
-10.671,0.4762990018102089
-10.6655,0.526690972342586
-10.66,0.5874143510594254
-10.6545,0.568438295210413
-10.649000000000001,0.5972713578476623
-10.6435,0.5941613931390741
-10.638,0.5792441047911006
-10.6325,0.6203061811977133
-10.626999999999999,0.6353288920781814
-10.621500000000001,0.6711725531263157
-10.616,0.5981147381076184
-10.6105,0.6788683979984151
-10.605,0.6795536444596295
-10.599499999999999,0.7237256855748304
-10.594000000000001,0.6955251581325482
-10.5885,0.6680625884177277
-10.583,0.6226781881788399
-10.5775,0.6401256173066817
-10.572,0.7191398054113192
-10.566500000000001,0.7921449091637691
-10.561,0.8710009634696647
-10.5555,0.9026804344842659
-10.55,0.7858195572140985
-10.5445,0.6795536444596295
-10.539000000000001,0.6298469203884667
-10.5335,0.6471889269838141
-10.528,0.664003820916689
-10.5225,0.6407054412354016
-10.517,0.6712779756588103
-10.5115,0.6119250898643996
-10.506,0.6017518154786791
-10.5005,0.6349072019482034
-10.495000000000001,0.7524533256795851
-10.4895,0.7000583270298123
-10.484,0.6782885740696953
-10.4785,0.6907811441702951
-10.472999999999999,0.7729580082497679
-10.467500000000001,0.8357898376164975
-10.462,0.8715280761321373
-10.4565,0.8214523731972437
-10.451,0.7263085376209459
-10.4455,0.5961117099902227
-10.440000000000001,0.523422873835256
-10.4345,0.49959738149149624
-10.429,0.5487242816339392
-10.4235,0.5931598790803763
-10.418,0.5956900198602446
-10.412500000000001,0.6803443134533383
-10.407,0.6867223766692564
-10.4015,0.6744406516336456
-10.396,0.6797644895246185
-10.3905,0.7829204375704993
-10.385,0.850496280899482
-10.3795,0.8276195913481728
-10.374,0.7602545930841791
-10.368500000000001,0.7608871282791462
-10.363,0.6533034338684958
-10.3575,0.654990194388408
-10.352,0.6947344891388394
-10.346499999999999,0.746865931457376
-10.341000000000001,0.8035305426731766
-10.3355,0.8428004360273825
-10.33,0.8186586760861392
-10.3245,0.7516626566858763
-10.318999999999999,0.7689519520149763
-10.313500000000001,0.7946223386773902
-10.308,0.8202927253398041
-10.3025,0.788402409260214
-10.297,0.8051118806605942
-10.2915,0.88069983645916
-10.286000000000001,0.8026871624132205
-10.2805,0.768477550618751
-10.275,0.8332596968366291
-10.2695,0.809381493226622
-10.264,0.7070689254406973
-10.258500000000002,0.6636348420529581
-10.253,0.6467145255875888
-10.2475,0.6801861796545966
-10.242,0.732475755771875
-10.2365,0.739275509117771
-10.231,0.7863993811428183
-10.2255,0.7965199442622916
-10.22,0.8642012101237687
-10.214500000000001,0.9154365609161019
-10.209,0.94179219403973
-10.2035,0.9630348343373745
-10.198,0.9130118426687281
-10.192499999999999,0.893034272761018
-10.187000000000001,0.8898715967861824
-10.1815,0.88607638561638
-10.176,0.8882375475325175
-10.1705,0.9302484267315809
-10.165,1.0354601141611046
-10.159500000000001,0.9852262774274694
-10.154,0.8336813869666072
-10.1485,0.8246150491720792
-10.143,0.7481837131135574
-10.1375,0.7151864604427749
-10.132000000000001,0.6949453342038284
-10.1265,0.5877306186569089
-10.121,0.5427151972817519
-10.1155,0.6441316735414733
-10.11,0.6644782223129142
-10.1045,0.5675422036842097
-10.099,0.6313228358433899
-10.0935,0.6616845252018096
-10.088000000000001,0.7210374109962203
-10.0825,0.7588313888955032
-10.077,0.7744339237046911
-10.0715,0.8226647323209306
-10.065999999999999,0.8598261750252464
-10.060500000000001,0.8428004360273825
-10.055,0.840428429046256
-10.0495,0.8436965275535859
-10.044,0.8598261750252464
-10.038499999999999,0.837950999532635
-10.033000000000001,0.9067392019853047
-10.0275,0.8887119489287428
-10.022,0.8228228661196724
-10.0165,0.7817607897130597
-10.011,0.7933045570212088
-10.005500000000001,0.7245163545685392
-10.,0.7712185364636085
-9.9945,0.8107519861490508
-9.989,0.7697953322749326
-9.9835,0.6967902285224824
-9.978000000000002,0.7150810379102803
-9.9725,0.6615791026693152
-9.967,0.6198317798014881
-9.961500000000001,0.6899377639103391
-9.956,0.737430614799117
-9.9505,0.7380104387278369
-9.945,0.6793955106608878
-9.939499999999999,0.6630550181242383
-9.934000000000001,0.6618953702667987
-9.9285,0.6380698779230388
-9.923,0.6468199481200833
-9.9175,0.7036426931346257
-9.911999999999999,0.7460752624636672
-9.906500000000001,0.7893512120526646
-9.901,0.8117007889415013
-9.8955,0.8382145558638713
-9.89,0.8513923724256854
-9.8845,0.862198182006373
-9.879000000000001,0.8306768447905136
-9.8735,0.80711490877799
-9.868,0.7844490642916697
-9.8625,0.8230864224509087
-9.857,0.7571446283755909
-9.851500000000001,0.8095396270253639
-9.846,0.8008422680945665
-9.8405,0.7432815653525625
-9.835,0.7236729743085831
-9.8295,0.7343733613567761
-9.824,0.8303605771930301
-9.8185,0.8532372667443394
-9.813,0.8270924786857002
-9.807500000000001,0.7520316355496071
-9.802,0.7553524453231842
-9.7965,0.6880401583254377
-9.791,0.7576717410380635
-9.785499999999999,0.7929882894237252
-9.780000000000001,0.8269870561532057
-9.7745,0.8022654722832424
-9.769,0.8218740633272218
-9.7635,0.9293523352053775
-9.758,0.8648337453187358
-9.752500000000001,0.8596680412265046
-9.747,0.8158122677087873
-9.7415,0.8352100136877777
-9.736,0.9175450115659922
-9.7305,0.921023955138311
-9.725000000000001,0.8790130759392477
-9.7195,0.8641484988575214
-9.714,0.8018964934195116
-9.7085,0.8508652597632129
-9.703,0.8420097670336737
-9.697500000000002,0.898990645846958
-9.692,0.9899702913897224
-9.6865,0.9916043406433873
-9.681000000000001,1.0399405717921215
-9.6755,0.8898188855199353
-9.67,0.9490136375156043
-9.6645,0.9148040257211348
-9.658999999999999,0.9456928277420272
-9.653500000000001,0.9050524414653924
-9.648,0.9430572644296642
-9.6425,0.9328839900439437
-9.637,1.008788213439993
-9.631499999999999,0.9942926152219974
-9.626000000000001,0.9529142712179013
-9.6205,0.9298794478678502
-9.615,1.0115291992848503
-9.6095,0.9342544829663724
-9.604,0.9094274765639148
-9.598500000000001,0.8696304705472361
-9.593,0.7626266000653056
-9.5875,0.8016329370882754
-9.582,0.7279952981408582
-9.5765,0.744599347008744
-9.571000000000002,0.6500880466274132
-9.5655,0.635645159675665
-9.56,0.5566836828372749
-9.5545,0.5994325197637997
-9.549,0.638333434254275
-9.5435,0.6719105108537774
-9.538,0.6828217429669594
-9.5325,0.5677003374829515
-9.527000000000001,0.5620075207282478
-9.5215,0.5874670623256726
-9.516,0.6051780477847507
-9.5105,0.5403431903006254
-9.504999999999999,0.6402837511054236
-9.499500000000001,0.6703818841326069
-9.494,0.6024897732061406
-9.4885,0.5975876254451458
-9.483,0.6409689975666378
-9.4775,0.5726024852439463
-9.472000000000001,0.555682168778577
-9.4665,0.609553082883273
-9.461,0.6204116037302079
-9.4555,0.6639511096504417
-9.45,0.7459171286649253
-9.444500000000001,0.7449683258724747
-9.439,0.7185599814825993
-9.4335,0.7773330433482901
-9.428,0.7296820586607704
-9.4225,0.7224606151848962
-9.417,0.6698020602038871
-9.4115,0.7255705798934844
-9.406,0.735164030350485
-9.400500000000001,0.7682139942875148
-9.395,0.7847653318891533
-9.3895,0.8141782184551224
-9.384,0.9208658213395693
-9.378499999999999,0.8414299431049539
-9.373000000000001,0.8664677945724008
-9.3675,0.7722200505223064
-9.362,0.8015802258220281
-9.3565,0.7922503316962637
-9.350999999999999,0.8282521265431398
-9.345500000000001,0.8384254009288603
-9.34,0.9318297647189986
-9.3345,0.9562877922577256
-9.329,0.9564986373227147
-9.3235,0.9801132846014855
-9.318000000000001,0.9210766664045583
-9.3125,0.9000975824381504
-9.307,0.8161812465725181
-9.3015,0.9161745186435635
-9.296,0.9444277573520928
-9.290500000000002,0.9663029328447044
-9.285,0.9246083212431245
-9.2795,0.8444871965472948
-9.274000000000001,0.7364818120066664
-9.2685,0.7777547334782682
-9.263,0.878064273146797
-9.2575,0.9567094823877037
-9.252,0.9322514548489766
-9.246500000000001,0.9069500470502937
-9.241,0.936626489947499
-9.2355,0.8697886043459778
-9.23,0.9099545892263873
-9.224499999999999,0.9162272299098108
-9.219000000000001,0.9499097290418077
-9.2135,0.9479594121906592
-9.208,0.9278764197504544
-9.2025,0.8378455770001405
-9.197,0.7828150150380048
-9.191500000000001,0.7599910367529428
-9.186,0.7887713881239448
-9.1805,0.8017383596207699
-9.175,0.7370089246691389
-9.1695,0.7409095583714359
-9.164000000000001,0.7061201226482468
-9.1585,0.8246677604383265
-9.153,0.8101194509540837
-9.1475,0.7874008952015161
-9.142,0.7581461424342888
-9.1365,0.8469646260609158
-9.131,0.8423787458974046
-9.1255,0.8922436037673092
-9.120000000000001,0.9260315254318005
-9.1145,0.8396904713187945
-9.109,0.8695250480147416
-9.1035,0.835895260148992
-9.097999999999999,0.8700521606772141
-9.092500000000001,0.8662042382411644
-9.087,0.8789076534067531
-9.0815,0.8460158232684653
-9.076,0.8787495196080114
-9.0705,0.8732148366520495
-9.065000000000001,0.8979364205220128
-9.0595,0.8627252946688455
-9.054,0.8843896250964678
-9.0485,0.8947737445471775
-9.043,0.9301430041990865
-9.037500000000001,1.0053092698676742
-9.032,0.9908136716496785
-9.0265,1.0436830716956766
-9.021,1.0012505023666354
-9.0155,1.0772601482951791
-9.010000000000002,1.1018763096326478
-9.0045,1.0593910290373592
-8.999,1.075204408911536
-8.993500000000001,1.0358290930248355
-8.988,0.9443223348195984
-8.9825,0.887921279935034
-8.977,0.8939830755534687
-8.9715,0.9423720179684498
-8.966000000000001,0.9087422301027004
-8.9605,0.8876050123375504
-8.955,0.9551808556665333
-8.9495,0.9523871585554288
-8.943999999999999,0.9580799753101324
-8.938500000000001,0.9464834967357361
-8.933,1.000354410840432
-8.9275,0.975474693171727
-8.922,0.9265059268280257
-8.9165,0.9698345876832706
-8.911000000000001,1.0250759947103953
-8.9055,1.111786027687132
-8.9,0.9978242700605636
-8.8945,1.064873000727074
-8.889,1.1246475766514625
-8.883500000000002,1.1095194432385
-8.878,1.0184870864294882
-8.8725,1.056281064328771
-8.867,1.0792631764125749
-8.8615,1.1565378927310526
-8.856,1.1885863426093846
-8.8505,1.1524264139637665
-8.845,1.1108372248946814
-8.839500000000001,1.1001368378464882
-8.834,1.0943385985592902
-8.8285,1.0761005004377395
-8.823,1.0460550786768033
-8.817499999999999,1.0726742681316679
-8.812000000000001,1.0689317682281125
-8.8065,1.0520641630289904
-8.801,0.9992474742492397
-8.7955,0.9817473338551505
-8.79,0.9791117705427876
-8.784500000000001,1.0040969107439872
-8.779,1.0034643755490202
-8.7735,1.07378120472286
-8.768,1.0580732473811778
-8.7625,1.0278169805552526
-8.757000000000001,1.0297145861401538
-8.7515,1.0759423666389978
-8.746,1.0742556061190855
-8.7405,1.1104682460309507
-8.735,1.123277083729034
-8.729500000000002,1.0853776832972566
-8.724,1.0605506768947988
-8.7185,1.0503774025090782
-8.713000000000001,1.0539617686138918
-8.7075,1.003833354412751
-8.702,1.0408893745845722
-8.6965,1.0215443398718291
-8.691,1.0434195153644403
-8.685500000000001,1.0084192345762624
-8.68,1.004255044542729
-8.6745,1.0067851853225973
-8.669,0.9731026861906004
-8.663499999999999,1.0853249720310092
-8.658000000000001,1.0701968386180467
-8.6525,1.104195605347527
-8.647,1.0480053955279518
-8.6415,1.0970268731379003
-8.636,1.056860888257491
-8.630500000000001,1.0374631422785003
-8.625,0.9814837775239141
-8.6195,0.9727337073268696
-8.614,0.9572365950501763
-8.6085,0.9199170185471187
-8.603000000000002,0.9363102223500154
-8.5975,0.9237122297169211
-8.592,0.9615589188824513
-8.586500000000001,0.926558638094273
-8.581,0.9794280381402711
-8.5755,0.95697303871894
-8.57,0.9825380028488593
-8.5645,1.0088936359724876
-8.559000000000001,1.0575988459849526
-8.5535,1.0497975785803584
-8.548,1.0062580726601247
-8.5425,1.0497975785803584
-8.536999999999999,1.0179072625007684
-8.531500000000001,1.0438412054944184
-8.526,0.9638255033310833
-8.5205,0.9280872648154435
-8.515,0.9006774063668702
-8.5095,0.9851735661612221
-8.504000000000001,0.9515437782954727
-8.4985,0.9908663829159258
-8.493,0.931091806991537
-8.4875,1.0015667699641189
-8.482,1.012267157012312
-8.476500000000001,1.0193831779556917
-8.471,1.0156406780521363
-8.4655,1.0475309941317263
-8.46,1.0402041281233578
-8.4545,1.035723670492341
-8.449000000000002,1.0773128595614263
-8.4435,1.0591801839723702
-8.438,1.0619738810834747
-8.432500000000001,1.0470565927355011
-8.427,1.1035630701525598
-8.4215,1.0917557465131746
-8.416,1.0940223309618065
-8.410499999999999,1.0080502557125315
-8.405000000000001,1.0313486353938188
-8.3995,1.0203319807481421
-8.394,1.0186979314944773
-8.3885,0.9917624744421292
-8.383,0.9289306450753995
-8.377500000000001,0.999932720710454
-8.372,0.9996164531129705
-8.3665,0.9743677565805345
-8.361,0.9259788141655532
-8.3555,0.9264532155617785
-8.350000000000001,0.8652554354487139
-8.3445,0.9105344131551071
-8.339,0.9379442716036803
-8.3335,0.943637088358384
-8.328,0.9820108901863868
-8.322500000000002,1.0045713121402127
-8.317,1.0098424387649383
-8.3115,1.0389917689996708
-8.306000000000001,1.0126361358760427
-8.3005,0.9791644818090349
-8.295,1.0162732132471035
-8.2895,0.9673571581696495
-8.284,0.9091639202326784
-8.278500000000001,0.8873941672725615
-8.273,0.8470700485934103
-8.2675,0.8615656468114059
-8.262,0.8830718434402864
-8.256499999999999,0.8602478651552244
-8.251000000000001,0.8851802940901766
-8.2455,0.8989379345807107
-8.24,0.9005719838343756
-8.2345,0.924713743775619
-8.229,0.9355722646225538
-8.223500000000001,0.9603992710250117
-8.218,0.9148567369873821
-8.2125,0.8978837092557657
-8.207,0.8878685686687867
-8.2015,0.9306174055953117
-8.196000000000002,0.9573947288489181
-8.1905,0.9249773001068553
-8.185,0.9455874052095327
-8.1795,0.9172814552347559
-8.174,0.8907676883123861
-8.168500000000002,0.8763775126268849
-8.163,0.8804362801279236
-8.1575,0.8473863161908939
-8.152000000000001,0.8355789925515085
-8.1465,0.8034251201406821
-8.141,0.7431234315538208
-8.1355,0.7082285732981369
-8.129999999999999,0.6974754749836967
-8.124500000000001,0.7620994874028331
-8.119,0.8088016692979022
-8.1135,0.8150215987150785
-8.108,0.7325284670381222
-8.1025,0.7257287136922261
-8.097000000000001,0.7093882211555766
-8.0915,0.6858789964093003
-8.086,0.6451331876001711
-8.0805,0.6389659694492421
-8.075,0.683981390824399
-8.069500000000001,0.732897445901853
-8.064,0.7100734676167909
-8.0585,0.6546212155246772
-8.053,0.7035372706021312
-8.0475,0.7121819182666812
-8.042000000000002,0.7509774102246619
-8.0365,0.7476566004510848
-8.031,0.7389065302540402
-8.025500000000001,0.7335826923630673
-8.02,0.7339516712267982
-8.0145,0.7576717410380635
-8.009,0.7797050503294167
-8.0035,0.737430614799117
-7.998,0.7066999465769666
-7.992500000000001,0.6992676580361035
-7.987,0.6945236440738504
-7.9815000000000005,0.7416475160988976
-7.976,0.8012639582245445
-7.9705,0.8036359652056712
-7.965000000000001,0.8147580423838422
-7.9595,0.8331542743041347
-7.954000000000001,0.8344193446940689
-7.9485,0.7875063177340106
-7.9430000000000005,0.811437232610265
-7.9375,0.8239298027108648
-7.932,0.921023955138311
-7.926500000000001,0.8725295901908352
-7.921,0.8563472314529276
-7.915500000000001,0.8880267024675285
-7.91,0.849863745704515
-7.9045000000000005,0.8487040978470752
-7.899,0.794147937281165
-7.8935,0.7916705077675439
-7.888,0.795623852736088
-7.8825,0.809170648161633
-7.877000000000001,0.7838692403629499
-7.8715,0.8056389933230669
-7.8660000000000005,0.8412718093062121
-7.8605,0.8515505062244272
-7.855,0.842484168429899
-7.8495,0.8563472314529276
-7.844,0.8218213520609745
-7.838500000000001,0.8117535002077486
-7.833,0.8473863161908939
-7.827500000000001,0.8644120551887577
-7.822,0.9187573706896791
-7.8165000000000004,0.9319351872514932
-7.811,0.9611372287524732
-7.8055,0.9414232151759993
-7.800000000000001,1.0055728261989105
-7.7945,0.9496461727105714
-7.789000000000001,1.0057309599976523
-7.7835,0.9747894467105126
-7.7780000000000005,0.9404744123835487
-7.7725,0.8529737104131031
-7.767,0.8442763514823057
-7.761500000000001,0.8481769851846027
-7.756,0.8303078659267829
-7.750500000000001,0.8841260687652316
-7.745,0.9076880047777552
-7.7395000000000005,0.950173285373044
-7.734,0.9144877581236514
-7.7285,0.8869197658763361
-7.723000000000001,0.8712118085346537
-7.7175,0.8860236743501327
-7.712000000000001,0.8003678666983413
-7.7065,0.7677395928912895
-7.7010000000000005,0.7867156487403018
-7.6955,0.8561890976541857
-7.69,0.8394269149875582
-7.684500000000001,0.8244569153733374
-7.679,0.8162339578387654
-7.673500000000001,0.7832894164342301
-7.668,0.8061661059855394
-7.6625000000000005,0.7660001211051299
-7.657,0.7657892760401409
-7.6515,0.6719632221200246
-7.646000000000001,0.6562552647783422
-7.6405,0.6409689975666378
-7.635000000000001,0.6287926950635215
-7.6295,0.6473997720488032
-7.6240000000000006,0.6682734334827167
-7.6185,0.7560904030506458
-7.613,0.7524006144133378
-7.6075,0.7575136072393217
-7.602,0.737430614799117
-7.596500000000001,0.7155027280402584
-7.591,0.720141319470017
-7.585500000000001,0.769900754807427
-7.58,0.7632591352602727
-7.5745000000000005,0.7480255793148156
-7.569,0.7191925166775663
-7.5635,0.7231985729123579
-7.558000000000001,0.7111276929417361
-7.5525,0.6754948769585908
-7.547000000000001,0.6976336087824385
-7.5415,0.7425963188913483
-7.5360000000000005,0.7885078317927084
-7.5305,0.6973173411849549
-7.525,0.6871967780654816
-7.519500000000001,0.6567823774408147
-7.514,0.684192235889388
-7.508500000000001,0.6679571658852331
-7.503,0.7009017072897684
-7.4975000000000005,0.7159771294364837
-7.492,0.7504502975621894
-7.4865,0.829517196933074
-7.481000000000001,0.8626725834025982
-7.4755,0.8916110685723421
-7.470000000000001,0.9099545892263873
-7.4645,0.9171760327022613
-7.4590000000000005,0.8535535343418229
-7.4535,0.8306768447905136
-7.448,0.8357898376164975
-7.442500000000001,0.8608276890839442
-7.437,0.8468592035284213
-7.431500000000001,0.8229282886521669
-7.426,0.7946750499436375
-7.4205000000000005,0.8113845213440177
-7.415,0.8626725834025982
-7.4095,0.858086703239087
-7.404000000000001,0.8820703293815886
-7.3985,0.858297548304076
-7.393000000000001,0.8597734637589992
-7.3875,0.892401737566051
-7.382000000000001,0.9261369479642949
-7.3765,0.8878685686687867
-7.371,0.8607749778176971
-7.3655,0.8939303642872214
-7.36,0.914224201792415
-7.354500000000001,0.9433208207609005
-7.349,0.9210766664045583
-7.343500000000001,0.9354668420900593
-7.338,0.9545483204715662
-7.3325000000000005,0.9233432508531904
-7.327,0.8936668079559851
-7.3215,0.9041563499391891
-7.316000000000001,0.9669354680396715
-7.3105,1.0027264178215587
-7.305000000000001,1.0691426132931017
-7.2995,1.0892783169995535
-7.2940000000000005,1.052749409490205
-7.2885,1.0315594804588077
-7.283,1.0062053613938775
-7.277500000000001,1.0142701851297078
-7.272,1.0049930022701907
-7.266500000000001,0.9939236363582666
-7.261,0.967673425767133
-7.2555000000000005,0.9539157852765991
-7.25,0.9617170526811931
-7.2445,0.9591342006350775
-7.239000000000001,0.969940010215765
-7.2335,1.0017249037628608
-7.228000000000001,1.0452116984168471
-7.2225,1.0801592679387781
-7.2170000000000005,1.0798957116075418
-7.2115,1.0684573668318873
-7.206,1.0832165213811191
-7.200500000000001,1.1093085981735111
-7.195,1.091439478915691
-7.189500000000001,1.1150014149282148
-7.184,1.1335030693810018
-7.1785000000000005,1.1157920839219235
-7.173,1.1326069778547982
-7.1675,1.105197119406225
-7.162000000000001,1.0812662045299706
-7.1565,1.0606560994272933
-7.151000000000001,1.0448954308193636
-7.1455,1.0834800777123552
-7.140000000000001,1.143623632500475
-7.1345,1.1337666257122379
-7.1290000000000004,1.117531555708083
-7.1235,1.1046700067437523
-7.118,1.1065676123286536
-7.112500000000001,1.0808445143999925
-7.107,1.0426288463707316
-7.101500000000001,1.049481310982875
-7.096,0.9910772279809148
-7.0905000000000005,0.9823271577838703
-7.085,0.9648270173897812
-7.0795,0.9809039535951943
-7.074000000000001,0.9941344814232557
-7.0685,0.9622968766099129
-7.063000000000001,0.9585016654401104
-7.0575,1.0048348684714488
-7.0520000000000005,0.9952941292806953
-7.0465,0.9801132846014855
-7.041,0.9917097631758819
-7.035500000000001,0.9455346939432854
-7.03,0.9821163127188812
-7.024500000000001,0.9484865248531318
-7.019,0.9878091294735849
-7.0135000000000005,0.9560242359264894
-7.008,0.9694656088195397
-7.0025,0.9937655025595249
-6.997000000000001,0.9846991647649967
-6.9915,0.9874401506098541
-6.986000000000001,1.000986946035399
-6.9805,1.006943319121339
-6.9750000000000005,1.0310850790625825
-6.9695,1.06571638098703
-6.964,0.997718847528069
-6.958500000000001,1.0434195153644403
-6.953,0.984119340836277
-6.947500000000001,1.0480053955279518
-6.942,1.0625537050121947
-6.9365000000000006,1.0693007470918434
-6.931,1.0758369441065032
-6.9255,1.0652419795908046
-6.920000000000001,1.139564864999436
-6.9145,1.151055921041338
-6.909000000000001,1.1537441956199481
-6.9035,1.1460483507478487
-6.898000000000001,1.1672382797792458
-6.8925,1.057282578387469
-6.8870000000000005,1.076416768035223
-6.881500000000001,0.975474693171727
-6.876,0.9571311725176818
-6.870500000000001,0.9025223006855242
-6.865,0.9104817018888598
-6.859500000000001,0.902891279549255
-6.854,0.8686816677547855
-6.8485000000000005,0.9307228281278063
-6.843,0.9703089890794958
-6.8375,1.057704268517447
-6.832000000000001,1.0551741277375788
-6.8265,1.0602344092973153
-6.821000000000001,0.986807615414887
-6.8155,1.091228633850702
-6.8100000000000005,1.0485325081904242
-6.8045,1.0404149731883467
-6.799,0.9953995518131898
-6.793500000000001,0.982696136647601
-6.788,0.9206022650083331
-6.782500000000001,0.8978837092557657
-6.777,0.9145404693898985
-6.7715000000000005,0.9036819485429638
-6.766,0.9116940610125467
-6.7605,0.9200224410796132
-6.755000000000001,0.984751876031244
-6.7495,0.9330948351089328
-6.744000000000001,0.9939763476245139
-6.7385,1.0153771217209
-6.7330000000000005,1.0188033540269716
-6.7275,1.0130578260060208
-6.722,1.019857579351917
-6.716500000000001,1.022124163800549
-6.711,1.047689127930468
-6.705500000000001,1.0256031073728678
-6.7,1.0145337414609439
-6.694500000000001,1.0152189879221583
-6.689,0.9783211015490788
-6.6835,0.9686222285595837
-6.678000000000001,0.995241418014448
-6.672500000000001,0.9928694110333215
-6.667,0.9770560311591446
-6.6615,1.0390444802659182
-6.656000000000001,1.1100992671672198
-6.650500000000001,1.1257018019764078
-6.645,1.075995077905245
-6.6395,1.1097829995697364
-6.634,1.1440980338967002
-6.628500000000001,1.1269141611000946
-6.623000000000001,1.10298324622384
-6.6175,0.9926585659683325
-6.612,0.840217583981267
-6.6065000000000005,0.788191564195225
-6.601000000000001,0.7889295219226865
-6.595500000000001,0.7887186768576975
-6.59,0.8709482522034175
-6.5845,0.8853911391551657
-6.579000000000001,0.9009409626981064
-6.573500000000001,0.9775831438216172
-6.568,1.0131632485385154
-6.5625,0.9969281785343602
-6.557,1.0152716991884057
-6.551500000000001,1.0919138803119164
-6.546000000000001,1.1065149010624065
-6.5405,1.1659732093893116
-6.535,1.164602716466883
-6.5295000000000005,1.2364481723618934
-6.524000000000001,1.1978108142026545
-6.518500000000001,1.1761464837750322
-6.513,1.1339247595109796
-6.5075,1.1472079986052883
-6.502000000000001,1.0936533520980758
-6.496500000000001,1.094549443624279
-6.491,1.0956036689492243
-6.4855,1.0840071903748278
-6.48,1.1089396193097802
-6.474500000000001,1.1351371186346666
-6.469000000000001,1.1518465900350467
-6.4635,1.1352952524334083
-6.458,1.1398811325969196
-6.452500000000001,1.1183222247017919
-6.447000000000001,1.1605439489658442
-6.4415,1.1085179291798022
-6.436,1.1478405338002553
-6.4305,1.0754679652427723
-6.425000000000001,1.098239232261587
-6.419500000000001,1.1360859214271173
-6.414,1.0528021207564522
-6.4085,1.0894364507982952
-6.4030000000000005,1.0709875076117557
-6.397500000000001,1.0463186350080396
-6.392000000000001,1.020700959611873
-6.3865,1.092651838039378
-6.381,1.0620793036159693
-6.375500000000001,1.0920193028444107
-6.370000000000001,1.0943385985592902
-6.3645,1.1361386326933645
-6.359,1.1645500052006357
-6.3535,1.2202658136239857
-6.348000000000001,1.2540010240222297
-6.342500000000001,1.230228242944717
-6.337,1.2430897919090478
-6.3315,1.196282187481484
-6.3260000000000005,1.2064027506009571
-6.320500000000001,1.2060864830034737
-6.315000000000001,1.2245354261900134
-6.3095,1.227329123301118
-6.304,1.2652285237328953
-6.298500000000001,1.315567782999025
-6.293000000000001,1.2994381355273648
-6.2875,1.2604845097706423
-6.282,1.2250098275862389
-6.2765,1.2548971155484332
-6.271000000000001,1.2544227141522077
-6.265500000000001,1.3041294382233706
-6.26,1.3344911275817903
-6.2545,1.2992272904623758
-6.2490000000000006,1.2240610247937882
-6.243500000000001,1.2352358132382066
-6.2379999999999995,1.285522361238089
-6.2325,1.2961700370200349
-6.227,1.2121482786219082
-6.221500000000001,1.2356047921019373
-6.216000000000001,1.224008313527541
-6.2105,1.204715990081045
-6.205,1.2084057787183529
-6.1995000000000005,1.1756720823788067
-6.194000000000001,1.18310437091967
-6.188500000000001,1.2105669406344903
-6.183,1.2642797209404446
-6.1775,1.309558698646838
-6.172000000000001,1.337917359887862
-6.166500000000001,1.3608994719716658
-6.161,1.3306959164119878
-6.1555,1.3001760932548263
-6.15,1.3106656352380304
-6.144500000000001,1.2919531357202545
-6.139000000000001,1.316358451992734
-6.1335,1.3248449658585424
-6.128,1.3222621138124266
-6.1225000000000005,1.3207861983575035
-6.117000000000001,1.3311176065419659
-6.111500000000001,1.3010194735147824
-6.106,1.2309134894059315
-6.1005,1.2538956014897353
-6.095000000000001,1.2273818345673653
-6.089500000000001,1.1825245469909502
-6.084,1.1851073990370657
-6.0785,1.1636012024081852
-6.073,1.2052958140097647
-6.067500000000001,1.1760937725087848
-6.062000000000001,1.1580138081859759
-6.0565,1.1472607098715355
-6.051,1.1519520125675413
-6.0455000000000005,1.1004003941777245
-6.040000000000001,1.1038793377500435
-6.034500000000001,1.1567487377960417
-6.029,1.1455739493516233
-6.0235,1.0876969790121358
-6.018000000000001,1.1065676123286536
-6.012500000000001,1.1134727882070443
-6.007,1.16523525166185
-6.0015,1.171613314877768
-5.996,1.1742488781901308
-5.990500000000001,1.1871104271544615
-5.985000000000001,1.1934357791041321
-5.9795,1.1740380331251419
-5.974,1.143887188831711
-5.968500000000001,1.1899568355318133
-5.963000000000001,1.1474188436702772
-5.9575,1.1420950057793045
-5.952,1.15063423091136
-5.9465,1.1312364849323697
-5.941000000000001,1.112576696680841
-5.935500000000001,1.1195345838254787
-5.93,1.1466281746765685
-5.9245,1.2249571163199915
-5.9190000000000005,1.2217944403451562
-5.913500000000001,1.2352358132382066
-5.908000000000001,1.1914327509867364
-5.9025,1.1838950399133787
-5.897,1.1730892303326912
-5.891500000000001,1.1712970472802846
-5.886000000000001,1.16850335016918
-5.8805,1.1659732093893116
-5.875,1.1509504985088435
-5.8695,1.1359277876283755
-5.864000000000001,1.103984760282538
-5.858500000000001,1.1522155688987776
-5.853,1.23286380625708
-5.8475,1.273767748864951
-5.8420000000000005,1.2308607781396843
-5.836500000000001,1.2288577500222886
-5.831000000000001,1.1127348304795828
-5.8255,1.0831638101148717
-5.82,1.0917557465131746
-5.814500000000001,1.087328000148405
-5.809000000000001,1.0203846920143895
-5.8035,1.0325609945175056
-5.798,1.0308742339975934
-5.7925,1.0082083895112732
-5.787000000000001,1.0177491287020266
-5.781500000000001,1.0765749018339648
-5.776,1.1053552532049666
-5.7705,1.0422071562407536
-5.765000000000001,1.0594964515698537
-5.759500000000001,1.0774182820939209
-5.754000000000001,1.105197119406225
-5.7485,1.0928626831043668
-5.743,1.080739091867498
-5.737500000000001,1.0956563802154715
-5.732000000000001,1.1279683864250398
-5.7265,1.136876590420826
-5.721,1.153955040684937
-5.7155000000000005,1.099873281515252
-5.710000000000001,1.029556452341412
-5.704500000000001,0.9799551508027438
-5.699,0.9831705380438264
-5.6935,0.9894431787272499
-5.688000000000001,1.0164313470458453
-5.682500000000001,1.037990254940973
-5.677,1.076416768035223
-5.6715,1.0432086702994514
-5.666,0.9733662425218367
-5.660500000000001,0.9634565244673525
-5.655000000000001,0.9883362421360574
-5.6495,1.0713037752092391
-5.644,1.0497975785803584
-5.6385000000000005,1.0535400784839137
-5.633000000000001,1.0293456072764229
-5.627500000000001,1.0383065225384565
-5.622,1.0948657112217626
-5.6165,1.0565973319262547
-5.611000000000001,1.031823036790044
-5.605500000000001,1.0717781766054644
-5.6,1.055437684068815
-5.5945,1.0610250782910242
-5.589,1.0642404655321067
-5.583500000000001,1.0408366633183248
-5.578000000000001,1.0654001133895463
-5.5725,1.0861683522909653
-5.567,1.1130510980770663
-5.5615000000000006,1.077470993360168
-5.556000000000001,1.043524937896935
-5.550500000000001,1.0228621215280105
-5.545,1.03593451555733
-5.5395,1.0502192687103364
-5.534000000000001,1.0208063821443676
-5.528500000000001,1.0179072625007684
-5.523,1.0172747273058014
-5.5175,1.0242326144504392
-5.5120000000000005,1.0125834246097956
-5.506500000000001,1.048268951859188
-5.501000000000001,1.0647675781945793
-5.4955,1.0961834928779441
-5.49,1.069617014689327
-5.484500000000001,1.1063567672636645
-5.479000000000001,1.088593070538339
-5.473500000000001,1.1038793377500435
-5.468,1.0654528246557937
-5.4625,1.0839017678423333
-5.457000000000001,1.085904795959729
-5.451500000000001,1.1283900765550179
-5.446,1.1840531737121205
-5.4405,1.171824159942757
-5.4350000000000005,1.1993921521900721
-5.429500000000001,1.2902663752003423
-5.424000000000001,1.3091370085168599
-5.4185,1.2039253210873362
-5.413,1.1988123282613523
-5.407500000000001,1.2052431027435175
-5.402000000000001,1.1977053916701599
-5.3965,1.1741434556576364
-5.391,1.1269141611000946
-5.3855,1.1123131403496047
-5.380000000000001,1.1089923305760274
-5.374500000000001,1.039624304194638
-5.369,1.0566500431925019
-5.3635,1.0612359233560131
-5.3580000000000005,1.0652419795908046
-5.352500000000001,1.0817406059261958
-5.347000000000001,0.9825907141151066
-5.3415,1.0163259245133507
-5.336,1.0401514168571104
-5.330500000000001,1.0653474021232991
-5.325000000000001,1.0345113113686542
-5.3195,1.0817406059261958
-5.314,1.0829529650498828
-5.3085,1.1209577880141546
-5.303000000000001,1.0724107118004316
-5.297500000000001,1.0797902890750475
-5.292,1.0325609945175056
-5.2865,1.069037190760607
-5.281000000000001,1.1492637379889312
-5.275500000000001,1.1679762375067073
-5.270000000000001,1.1356642312971392
-5.2645,1.0892783169995535
-5.259,1.0855358170959983
-5.253500000000001,1.083849056576086
-5.248000000000001,1.109888422102231
-5.2425,1.115844795188171
-5.237,1.1443615902279365
-5.2315000000000005,1.1156339501231818
-5.226000000000001,1.123698773859012
-5.220500000000001,1.178202223158675
-5.215,1.254053735288477
-5.2095,1.2044524337498088
-5.204000000000001,1.1458902169491068
-5.198500000000001,1.1374037030832986
-5.193,1.0803701130037673
-5.1875,1.0948129999555154
-5.182,1.0606033881610462
-5.176500000000001,1.1299187032761882
-5.171000000000001,1.1694521529616306
-5.1655,1.258745037984483
-5.16,1.203714476022347
-5.1545000000000005,1.1793091597498675
-5.149000000000001,1.1625996883494873
-5.143500000000001,1.1281265202237816
-5.138,1.048268951859188
-5.1325,1.0606033881610462
-5.127000000000001,1.0317703255237969
-5.121500000000001,1.004255044542729
-5.116,0.9850681436287276
-5.1105,0.9849100098299858
-5.105,1.0448954308193636
-5.099500000000001,1.0185397976957355
-5.094000000000001,1.0126361358760427
-5.0885,0.9950832842157062
-5.083,1.0014613474316245
-5.077500000000001,1.0084192345762624
-5.072000000000001,1.0795267327438112
-5.066500000000001,1.0354074028948574
-5.061,1.0489541983204023
-5.0555,1.054805148873848
-5.050000000000001,1.0379375436747258
-5.044500000000001,1.0468984589367594
-5.039,0.990286558987206
-5.0335,1.0143756076622021
-5.0280000000000005,1.0596018741023483
-5.022500000000001,1.1472607098715355
-5.017000000000001,1.1559053575360856
-5.0115,1.1815757441984995
-5.006,1.147155287339041
-5.000500000000001,1.1315000412636058
-4.995000000000001,1.1153176825256983
-4.989500000000001,1.1441507451629473
-4.984,1.1545348646136568
-4.9785,1.113999900869517
-4.973000000000001,1.129865992009941
-4.967500000000001,1.1663948995192897
-4.962,1.1947008494940663
-4.9565,1.1388796185382217
-4.9510000000000005,1.155167399808624
-4.945500000000001,1.1895351454018352
-4.940000000000001,1.2134133490118422
-4.9345,1.157433984257256
-4.929,1.1768844415024937
-4.923500000000001,1.1106790910959397
-4.918000000000001,1.0979756759303507
-4.9125,1.0725688455991733
-4.907,1.0146391639934385
-4.9015,1.058916627641134
-4.896000000000001,1.0705131062155302
-4.890500000000001,1.1211159218128965
-4.885,1.1213794781441326
-4.8795,1.1535860618212064
-4.8740000000000006,1.109097753108522
-4.868500000000001,1.074571873716569
-4.863000000000001,1.05380363481515
-4.8575,1.0894364507982952
-4.852,1.0959199365467078
-4.846500000000001,1.1379835270120184
-4.841000000000001,1.117531555708083
-4.8355,1.1056715208024501
-4.83,1.107252858789868
-4.8245000000000005,1.0991880350540377
-4.819000000000001,1.0679302541694147
-4.813500000000001,1.0317176142575495
-4.808,1.1005585279764662
-4.8025,1.1027724011588511
-4.797000000000001,1.101929020898895
-4.791500000000001,1.0670868739094586
-4.786000000000001,1.1180059571043084
-4.7805,1.1162137740519016
-4.775,1.1019817321651422
-4.769500000000001,1.0800538454062836
-4.764000000000001,1.0991353237877903
-4.7585,1.131710886328595
-4.753,1.1167935979806214
-4.7475000000000005,1.155378244873613
-4.742000000000001,1.1426748297080243
-4.736500000000001,1.1357696538296336
-4.731,1.1225918372678196
-4.7255,1.1786766245549005
-4.720000000000001,1.0858520846934818
-4.714500000000001,1.1050916968737303
-4.709000000000001,1.1035103588863127
-4.7035,1.111153492492165
-4.698,1.1055133870037084
-4.692500000000001,1.1248584217164517
-4.687000000000001,1.1365076115570953
-4.6815,1.1303403934061662
-4.676,1.2179992291753536
-4.6705000000000005,1.2066135956659463
-4.665000000000001,1.2237447571963047
-4.659500000000001,1.1806269414060488
-4.654,1.2174721165128812
-4.6485,1.2134660602780896
-4.643000000000001,1.2764560234435611
-4.637500000000001,1.2447238411627126
-4.632,1.2648595448691644
-4.6265,1.2662300377915932
-4.621,1.219053454500299
-4.615500000000001,1.1960186311502476
-4.610000000000001,1.2192115882990406
-4.6045,1.2682857771752363
-4.599,1.1825245469909502
-4.593500000000001,1.2116211659594356
-4.588000000000001,1.184949265238324
-4.582500000000001,1.1769898640349883
-4.577,1.1311837736661223
-4.5715,1.2061919055359682
-4.566000000000001,1.2469377143450975
-4.560500000000001,1.1880065186806648
-4.555,1.0810553594649814
-4.5495,1.042734268903226
-4.5440000000000005,1.0596018741023483
-4.538500000000001,1.0783670848863716
-4.533000000000001,1.1258599357751495
-4.5275,1.1408826466556174
-4.522,1.1713497585465318
-4.516500000000001,1.1573812729910087
-4.511000000000001,1.2120428560894136
-4.505500000000001,1.2152055320642492
-4.5,1.2618022914268237
-4.4945,1.2724499672087697
-4.489000000000001,1.2798822557496328
-4.483500000000001,1.290635354064073
-4.478,1.2738204601311982
-4.4725,1.270288805292632
-4.4670000000000005,1.2469377143450975
-4.461500000000001,1.3197319730325585
-4.456000000000001,1.2812527486720613
-4.4505,1.3027589453009418
-4.445,1.328640177028345
-4.439500000000001,1.3646946831414681
-4.434000000000001,1.3621118310953526
-4.4285,1.3172018322526902
-4.423,1.265386657531637
-4.4175,1.3507261975859453
-4.412000000000001,1.3915247176613217
-4.406500000000001,1.3992732737996685
-4.401,1.4378052094264129
-4.3955,1.4053877806843502
-4.390000000000001,1.425101794260824
-4.384500000000001,1.4315325687429894
-4.379000000000001,1.3990624287346793
-4.3735,1.3543105636907586
-4.368,1.4216228506885051
-4.362500000000001,1.3883620416864864
-4.357000000000001,1.379664682755689
-4.3515,1.3772399645083153
-4.346,1.3969539780847893
-4.3405000000000005,1.370598344961161
-4.335000000000001,1.3600560917117097
-4.329500000000001,1.4812920040803994
-4.324,1.4894095390824769
-4.3185,1.4856143279126746
-4.313000000000001,1.4638445749525575
-4.307500000000001,1.5468648192919865
-4.302000000000001,1.5140257004199456
-4.2965,1.5276252071117378
-4.291,1.4492435542020676
-4.285500000000001,1.4763371450531573
-4.280000000000001,1.4290551392293682
-4.2745,1.3596344015817317
-4.269,1.3715471477536114
-4.2635000000000005,1.4003274991246135
-4.258000000000001,1.398535316072207
-4.252500000000001,1.398588027338454
-4.247,1.4545146808267932
-4.2415,1.5068042569440716
-4.236000000000001,1.4864577081726307
-4.230500000000001,1.4278427801056812
-4.225000000000001,1.3779779222357769
-4.2195,1.3447698245000053
-4.214,1.3933169007137285
-4.208500000000001,1.3385498950828292
-4.203000000000001,1.330537782613246
-4.1975,1.329905247418279
-4.192,1.401012745585828
-4.1865000000000006,1.4076543651329823
-4.181000000000001,1.4003274991246135
-4.175500000000001,1.4149812311413508
-4.17,1.3596344015817317
-4.1645,1.34756352161111
-4.159000000000001,1.3041821494896177
-4.153500000000001,1.3899960909401514
-4.148,1.4484001739421115
-4.1425,1.4985812994094996
-4.1370000000000005,1.4513520048519577
-4.131500000000001,1.4297930969568298
-4.126000000000001,1.4150866536738453
-4.1205,1.3957416189611023
-4.115,1.4413895755312263
-4.109500000000001,1.4612090116401948
-4.104000000000001,1.456781265275425
-4.098500000000001,1.411080597439054
-4.093,1.372285105481073
-4.0875,1.3513587327809125
-4.082000000000001,1.39405485844119
-4.076500000000001,1.3886255980177227
-4.071,1.3990624287346793
-4.0655,1.4205159140973127
-4.0600000000000005,1.5019548204493238
-4.054500000000001,1.5158705947385995
-4.049000000000001,1.5064352780803407
-4.0435,1.5511344318580143
-4.038,1.535531897048826
-4.032500000000001,1.4946279544409553
-4.027000000000001,1.4819245392753664
-4.021500000000001,1.5565109810152342
-4.016,1.4930993277197848
-4.0105,1.4569921103404142
-4.005000000000001,1.4053877806843502
-3.999500000000001,1.4394919699463251
-3.9939999999999998,1.3904177810701295
-3.9885,1.402910351170729
-3.9830000000000005,1.413610738218922
-3.977500000000001,1.387255105095294
-3.9720000000000013,1.4245746815983513
-3.9665,1.3082936282569038
-3.9610000000000003,1.3454550709612196
-3.9555000000000007,1.3606886269066767
-3.950000000000001,1.4337464419253743
-3.9445000000000014,1.425523484390802
-3.939,1.4038591539631797
-3.9335000000000004,1.4091302805879053
-3.928000000000001,1.4387540122188636
-3.922500000000001,1.4769696802481243
-3.917,1.442127533258688
-3.9115,1.4085504566591855
-3.9060000000000006,1.3779252109695297
-3.900500000000001,1.3189413040388496
-3.8950000000000014,1.2549498268146804
-3.8895,1.272924368604995
-3.8840000000000003,1.2769304248397864
-3.8785000000000007,1.2788280304246875
-3.873000000000001,1.2033982084248636
-3.8674999999999997,1.2155217996617327
-3.862,1.278090072697226
-3.8565000000000005,1.3359670430367134
-3.851000000000001,1.346140317422434
-3.8455000000000013,1.2861548964330562
-3.84,1.3050782410158213
-3.8345000000000002,1.2776156713010007
-3.8290000000000006,1.3238434517998445
-3.823500000000001,1.2723445446762751
-3.8180000000000014,1.3162003181939923
-3.8125,1.3005977833848044
-3.8070000000000004,1.3015992974435022
-3.8015000000000008,1.3509897539171816
-3.796000000000001,1.3635350352840285
-3.7904999999999998,1.3166220083239704
-3.785,1.3180452125126463
-3.7795000000000005,1.272291833410028
-3.774000000000001,1.2617495801605765
-3.7685000000000013,1.3013884523785133
-3.763,1.225431517716217
-3.7575000000000003,1.2044524337498088
-3.7520000000000007,1.1698211318253613
-3.746500000000001,1.1437290550329693
-3.7410000000000014,1.1367711678883314
-3.7355,1.2382930666805474
-3.7300000000000004,1.201447891573715
-3.724500000000001,1.1978635254689016
-3.719000000000001,1.235130390705712
-3.7135,1.269234579967687
-3.708,1.2923221145839852
-3.7025000000000006,1.2355520808356901
-3.697000000000001,1.250574791716158
-3.6915000000000013,1.1780440893599333
-3.686,1.2097235603745344
-3.6805000000000003,1.1979689480013962
-3.6750000000000007,1.2118320110244245
-3.669500000000001,1.211515743426941
-3.6639999999999997,1.2594829957119444
-3.6585,1.3030752128984255
-3.6530000000000005,1.2725026784750169
-3.647500000000001,1.2678113757790108
-3.6420000000000012,1.2728189460725003
-3.6365,1.1961240536827422
-3.6310000000000002,1.2394000032717398
-3.6255000000000006,1.251576305774856
-3.620000000000001,1.2148365532005183
-3.6145000000000014,1.2342342991795086
-3.609,1.2249044050537443
-3.6035000000000004,1.2879470794854628
-3.5980000000000008,1.3010194735147824
-3.592500000000001,1.3976919358122508
-3.5869999999999997,1.4332720405291488
-3.5815,1.4659003143362004
-3.5760000000000005,1.4595222511202826
-3.570500000000001,1.3858846121728654
-3.5650000000000013,1.2812527486720613
-3.5595,1.2654920800641316
-3.5540000000000003,1.3149352478040581
-3.5485000000000007,1.341817993590159
-3.543000000000001,1.3573151058668522
-3.5375000000000014,1.3229473602736412
-3.532,1.3651163732714462
-3.5265000000000004,1.3527819369695884
-3.521000000000001,1.4034374638332017
-3.515500000000001,1.4529860541056228
-3.51,1.4796052435604872
-3.5045,1.5061190104828572
-3.4990000000000006,1.5277306296442321
-3.493500000000001,1.4122929565627407
-3.4880000000000013,1.393211478181234
-3.4825,1.4140851396151475
-3.4770000000000003,1.3688588731750013
-3.4715000000000007,1.440282638940034
-3.466000000000001,1.3949509499673933
-3.4605000000000015,1.3713890139548697
-3.455,1.305658064944541
-3.4495000000000005,1.3160421843952506
-3.444000000000001,1.2917422906552654
-3.4385000000000012,1.3626916550240724
-3.433,1.3444535569025218
-3.4275,1.383987006587964
-3.4220000000000006,1.3751842251246722
-3.416500000000001,1.3347546839130267
-3.4110000000000014,1.3496719722610002
-3.4055,1.3193629941688276
-3.4000000000000004,1.332804367061878
-3.3945000000000007,1.3101912338418051
-3.389000000000001,1.2944832765001226
-3.3834999999999997,1.3336477473218342
-3.378,1.303391480495909
-3.3725000000000005,1.292269403317738
-3.367000000000001,1.2854169387055947
-3.3615000000000013,1.2958537694225514
-3.356,1.1815230329322524
-3.3505000000000003,1.2755072206511104
-3.3450000000000006,1.2313351795359095
-3.339500000000001,1.2247462712550026
-3.3340000000000014,1.2720282770787916
-3.3285,1.3217877124162014
-3.3230000000000004,1.323527184202361
-3.317500000000001,1.3207861983575035
-3.312000000000001,1.3310121840094715
-3.3064999999999998,1.3480379230073352
-3.301,1.3305904938794935
-3.2955000000000005,1.2796714106846436
-3.290000000000001,1.2853642274393473
-3.2845000000000013,1.2953266567600787
-3.279,1.365063662005199
-3.2735000000000003,1.347985211741088
-3.2680000000000007,1.3031279241646727
-3.262500000000001,1.2691291574351924
-3.2570000000000014,1.281779861334534
-3.2515,1.281569016269545
-3.2460000000000004,1.3144081351415855
-3.240500000000001,1.3527819369695884
-3.235000000000001,1.3883620416864864
-3.2295,1.4116604213677737
-3.224,1.4519318287806775
-3.2185000000000006,1.4079179214642186
-3.213000000000001,1.4201469352335818
-3.2075000000000014,1.456939399074167
-3.202,1.4886188700887681
-3.1965000000000003,1.4931520389860322
-3.1910000000000007,1.493942707979741
-3.185500000000001,1.4499815119295292
-3.1800000000000015,1.4694319691747666
-3.1745,1.4914125671998726
-3.1690000000000005,1.4907800320049056
-3.163500000000001,1.4374362305626822
-3.1580000000000013,1.4044389778918995
-3.1525,1.4381741882901438
-3.1470000000000002,1.5161341510698358
-3.1415000000000006,1.462105103166398
-3.136000000000001,1.457940913132865
-3.1305000000000014,1.4165625691287684
-3.125,1.4356967587765226
-3.1195000000000004,1.4179857733174444
-3.1140000000000008,1.4319542588729675
-3.108500000000001,1.400432921657108
-3.1029999999999998,1.3635877465502757
-3.0975,1.3974283794810145
-3.0920000000000005,1.3901542247388932
-3.086500000000001,1.4495598217995511
-3.0810000000000013,1.447925772545886
-3.0755,1.4691684128435303
-3.0700000000000003,1.4403880614725284
-3.0645000000000007,1.5561947134177507
-3.059000000000001,1.5641541146210864
-3.0535000000000014,1.5383783054261781
-3.048,1.4607346102439693
-3.0425000000000004,1.436592850302726
-3.037000000000001,1.463528307355074
-3.031500000000001,1.4922032361935815
-3.026,1.4772332365793606
-3.0205,1.5046958062941813
-3.0150000000000006,1.5318948196777655
-3.009500000000001,1.4798687998917235
-3.0040000000000013,1.4220972520847304
-2.9985,1.3999058089946355
-2.9930000000000003,1.5134985877574731
-2.9875000000000007,1.4885134475562736
-2.982000000000001,1.419936090168593
-2.9765000000000015,1.3384444725503346
-2.971,1.3185723251751187
-2.9655000000000005,1.3581057748605612
-2.960000000000001,1.4132417593551914
-2.9545000000000012,1.4060203158793172
-2.949,1.3420815499213952
-2.9435000000000002,1.322894649007394
-2.9380000000000006,1.3241070081310808
-2.932500000000001,1.3063433114057554
-2.9270000000000014,1.2897392625378696
-2.9215,1.241719298986619
-2.9160000000000004,1.1550619772761295
-2.9105000000000008,1.2004463775150171
-2.905000000000001,1.2243245811250245
-2.8994999999999997,1.2469904256113447
-2.894,1.3248976771247898
-2.8885000000000005,1.3326462332631364
-2.883000000000001,1.3782414785670132
-2.8775000000000013,1.419356266239873
-2.872,1.415613766336318
-2.8665000000000003,1.3354926416404882
-2.8610000000000007,1.331960986801922
-2.855500000000001,1.3543105636907586
-2.8500000000000014,1.399167851267174
-2.8445,1.399589541397152
-2.8390000000000004,1.4175640831874663
-2.833500000000001,1.4193035549736257
-2.828000000000001,1.4872483771663394
-2.8225,1.5136040102899675
-2.817,1.5544552416315913
-2.8115000000000006,1.5772792199166532
-2.806000000000001,1.5335815801976778
-2.8005000000000013,1.5170829538622865
-2.795,1.511021158243852
-2.7895000000000003,1.5928817547258414
-2.7840000000000007,1.5631526005623886
-2.778500000000001,1.5626781991661634
-2.7730000000000015,1.5344249604576337
-2.7675,1.5006897500593899
-2.7620000000000005,1.5146055243486654
-2.756500000000001,1.5270980944492651
-2.7510000000000012,1.5116009821725718
-2.7455,1.4811865815479048
-2.74,1.4248382379295876
-2.7345000000000006,1.3800863728856672
-2.729000000000001,1.378821302495733
-2.7235000000000014,1.376554718047101
-2.718,1.3526765144370938
-2.7125000000000004,1.2733987700012201
-2.7070000000000007,1.2025548281649074
-2.701500000000001,1.2091964477120618
-2.6960000000000015,1.281569016269545
-2.6905,1.3913138725963328
-2.6850000000000005,1.456781265275425
-2.679500000000001,1.4867739757701142
-2.6740000000000013,1.5024292218455493
-2.6685,1.5450726362395797
-2.6630000000000003,1.5848169309900109
-2.6575000000000006,1.5694779525120592
-2.652000000000001,1.5318421084115181
-2.6465000000000014,1.5080166160677584
-2.641,1.3983771822734652
-2.6355000000000004,1.3326462332631364
-2.630000000000001,1.3773453870408099
-2.624500000000001,1.4339572869903632
-2.6189999999999998,1.456781265275425
-2.6135,1.516977531329792
-2.6080000000000005,1.5052756302229011
-2.602500000000001,1.4311108786130113
-2.5970000000000013,1.432059681405462
-2.5915,1.453882145631826
-2.5860000000000003,1.5019021091830767
-2.5805000000000007,1.5435440095184092
-2.575000000000001,1.5759614382604719
-2.5695000000000014,1.463949997485052
-2.564,1.3945292598374155
-2.5585000000000004,1.352729225703341
-2.553000000000001,1.3514641553134068
-2.547500000000001,1.3180452125126463
-2.542,1.3545214087557478
-2.5365,1.3339640149193177
-2.5310000000000006,1.3483541906048186
-2.525500000000001,1.4189872873761422
-2.5200000000000014,1.4309000335480224
-2.5145,1.4278427801056812
-2.5090000000000003,1.3787685912294858
-2.5035000000000007,1.3840924291204586
-2.498000000000001,1.390365069803882
-2.4925000000000015,1.4352750686465445
-2.487,1.4396501037450669
-2.4815000000000005,1.3607940494391713
-2.476000000000001,1.3171491209864428
-2.4705000000000013,1.3036550368271453
-2.465,1.3142500013428438
-2.4595000000000002,1.3776616546382934
-2.4540000000000006,1.3934750345124702
-2.448500000000001,1.390312358537635
-2.4430000000000014,1.3510424651834287
-2.4375,1.3461930286886812
-2.4320000000000004,1.4100263721141086
-2.4265000000000008,1.4727527789483439
-2.421000000000001,1.60289689531282
-2.4155000000000015,1.5503437628643053
-2.41,1.484296546256493
-2.4045000000000005,1.47032806070097
-2.399000000000001,1.4919396798623452
-2.3935000000000013,1.4902002080761858
-2.388,1.4802904900217015
-2.3825000000000003,1.466796405862404
-2.3770000000000007,1.4368564066339624
-2.371500000000001,1.4243111252671152
-2.3660000000000014,1.35351989469705
-2.3605,1.3324880994643946
-2.3550000000000004,1.2798295444833854
-2.349500000000001,1.3077665155944314
-2.344000000000001,1.3087153183868818
-2.3385,1.3511478877159233
-2.333,1.3963741541560692
-2.3275000000000006,1.396690421753553
-2.322000000000001,1.3783469010995077
-2.3165000000000013,1.3625335212253307
-2.311,1.3934750345124702
-2.3055000000000003,1.3840924291204586
-2.3000000000000007,1.3668558450576056
-2.294500000000001,1.3325408107306418
-2.2890000000000015,1.3129849309529096
-2.2835,1.2396635596029761
-2.2780000000000005,1.2698144038964068
-2.272500000000001,1.3255829235860042
-2.2670000000000012,1.3774508095733045
-2.2615,1.437172674231446
-2.2560000000000002,1.4128200692252133
-2.2505000000000006,1.3897852458751623
-2.245000000000001,1.3611103170366547
-2.2395000000000014,1.3187304589738607
-2.234,1.298436621468667
-2.2285000000000004,1.3442427118375329
-2.2230000000000008,1.3514641553134068
-2.217500000000001,1.3901542247388932
-2.2120000000000015,1.4210430267597853
-2.2065,1.4465025683572101
-2.2010000000000005,1.4553580610867491
-2.195500000000001,1.4615252792376783
-2.1900000000000013,1.46495151154375
-2.1845,1.4337991531916214
-2.1790000000000003,1.4498760893970346
-2.1735000000000007,1.390365069803882
-2.168000000000001,1.408866724256669
-2.1625000000000014,1.3365995782316806
-2.157,1.3225256701436632
-2.1515000000000004,1.2884741921479355
-2.146000000000001,1.3349128177117684
-2.140500000000001,1.3607940494391713
-2.135,1.378821302495733
-2.1295,1.3129322196866624
-2.1240000000000006,1.3181506350451409
-2.118500000000001,1.3198373955650529
-2.1130000000000013,1.3719688378835895
-2.1075,1.4026995061057401
-2.1020000000000003,1.3713890139548697
-2.0965000000000007,1.3931587669149867
-2.091000000000001,1.3750788025921776
-2.0855000000000015,1.4096046819841306
-2.08,1.3754477814559085
-2.0745000000000005,1.3584220424580447
-2.069000000000001,1.3776089433720462
-2.0635000000000012,1.3835653164579862
-2.058,1.4165625691287684
-2.0525,1.4171951043237356
-2.0470000000000006,1.4897258066799606
-2.041500000000001,1.437225385497693
-2.0360000000000014,1.427157533644467
-2.0305,1.5042214048979559
-2.0250000000000004,1.5821813676776482
-2.0195000000000007,1.5778063325791258
-2.014000000000001,1.5538227064366243
-2.0085000000000015,1.5565109810152342
-2.003,1.5037470035017306
-1.9975000000000005,1.504010559832967
-1.9920000000000009,1.5083855949314893
-1.9865000000000013,1.4497179555982929
-1.9809999999999999,1.4704334832334645
-1.9755000000000003,1.510599468113874
-1.9700000000000006,1.5164504186673193
-1.964500000000001,1.5525576360466902
-1.9590000000000014,1.529522812696639
-1.9535,1.519244115778424
-1.9480000000000004,1.586292846444934
-1.9425000000000008,1.6614064008472746
-1.9370000000000012,1.7153300262182178
-1.9315000000000015,1.7179655895305808
-1.9260000000000002,1.6750586188053138
-1.9205000000000005,1.6606684431198129
-1.915000000000001,1.6336802748012176
-1.9095000000000013,1.648966542012922
-1.904,1.692980449329381
-1.8985000000000003,1.7113766812496736
-1.8930000000000007,1.6735299920841435
-1.887500000000001,1.6456457322393447
-1.8820000000000014,1.6459619998368282
-1.8765,1.6466472462980428
-1.8710000000000004,1.632942317073756
-1.8655000000000008,1.5873997830361264
-1.8600000000000012,1.5288375662354245
-1.8544999999999998,1.5614658400424763
-1.8490000000000002,1.5448617911745908
-1.8435000000000006,1.5639959808223447
-1.838000000000001,1.571691825694444
-1.8325000000000014,1.5997869306042318
-1.827,1.627407634117794
-1.8215000000000003,1.6532361545789498
-1.8160000000000007,1.6426411900632512
-1.810500000000001,1.6234015778830027
-1.8050000000000015,1.575381614331752
-1.7995,1.600630310864188
-1.7940000000000005,1.554560664164086
-1.7885000000000009,1.5573543612751903
-1.7830000000000013,1.5563001359502453
-1.7774999999999999,1.5497639389355855
-1.7720000000000002,1.535110206918848
-1.7665000000000006,1.5214579889608086
-1.761000000000001,1.4831368983990532
-1.7555000000000014,1.4583098919965956
-1.75,1.5020602429818184
-1.7445000000000004,1.4885134475562736
-1.7390000000000008,1.471962109954635
-1.7335000000000012,1.5131296088937423
-1.7280000000000015,1.5314731295477875
-1.7225000000000001,1.5008478838581316
-1.7170000000000005,1.551714255786734
-1.711500000000001,1.5467066854932447
-1.7060000000000013,1.4749139408644814
-1.7005,1.4013290131833114
-1.6950000000000003,1.3921045415900415
-1.6895000000000007,1.4327449278666764
-1.684000000000001,1.4541457019630624
-1.6785000000000014,1.4917815460636035
-1.673,1.4766007013843936
-1.6675000000000004,1.4774967929105969
-1.6620000000000008,1.4356967587765226
-1.6565000000000012,1.390312358537635
-1.6510000000000016,1.3514641553134068
-1.6455000000000002,1.2752963755861215
-1.6400000000000006,1.2630146505505107
-1.634500000000001,1.2120955673556608
-1.6290000000000013,1.1963348987477314
-1.6235,1.2176829615778701
-1.6180000000000003,1.2211619051501892
-1.6125000000000007,1.2378186652843222
-1.607000000000001,1.297856797539947
-1.6015000000000015,1.2879470794854628
-1.596,1.3339113036530705
-1.5905000000000005,1.3398676767390105
-1.5850000000000009,1.3775562321057988
-1.5795000000000012,1.3824056686005464
-1.5739999999999998,1.3378646486216148
-1.5685000000000002,1.339762254206516
-1.5630000000000006,1.3500409511247309
-1.557500000000001,1.3447698245000053
-1.5520000000000014,1.3396041204077742
-1.5465,1.3313811628732022
-1.5410000000000004,1.3135120436153822
-1.5355000000000008,1.3396568316740214
-1.5300000000000011,1.3511478877159233
-1.5245000000000015,1.3451388033637361
-1.5190000000000001,1.2840991570494131
-1.5135000000000005,1.3268479939759381
-1.508000000000001,1.3110873253680084
-1.5025000000000013,1.2928492272464578
-1.4969999999999999,1.2501003903199328
-1.4915000000000003,1.2464106016826249
-1.4860000000000007,1.2533157775610153
-1.480500000000001,1.2132025039468533
-1.4750000000000014,1.1566433152635471
-1.4695,1.1680816600392019
-1.4640000000000004,1.216417891187936
-1.4585000000000008,1.2273818345673653
-1.4530000000000012,1.2584287703869992
-1.4475000000000016,1.251576305774856
-1.4420000000000002,1.2555296507434002
-1.4365000000000006,1.2479392284037953
-1.431000000000001,1.2518925733723394
-1.4255000000000013,1.2403488060641903
-1.42,1.2632782068817467
-1.4145000000000003,1.2203712361564802
-1.4090000000000007,1.253210355028521
-1.403500000000001,1.2905826427978258
-1.3980000000000015,1.26206584775806
-1.3925,1.27397859392994
-1.3870000000000005,1.3040767269571234
-1.3815000000000008,1.3087153183868818
-1.3760000000000012,1.2855750725043364
-1.3704999999999998,1.2614333125630928
-1.3650000000000002,1.2540010240222297
-1.3595000000000006,1.2746111291249071
-1.354000000000001,1.1766208851712574
-1.3485000000000014,1.2360264822319154
-1.343,1.2686547560389672
-1.3375000000000004,1.2380822216155583
-1.3320000000000007,1.2259586303786894
-1.3265000000000011,1.2328110949908326
-1.3210000000000015,1.2161016235904525
-1.3155000000000001,1.2165233137204305
-1.3100000000000005,1.2382930666805474
-1.3045000000000009,1.222585109338865
-1.2990000000000013,1.201184335242479
-1.2934999999999999,1.1832625047184118
-1.2880000000000003,1.1731419415989386
-1.2825000000000006,1.1689777515654052
-1.277000000000001,1.173036519066444
-1.2715000000000014,1.2251679613849806
-1.266,1.259166728114461
-1.2605000000000004,1.283835600718177
-1.2550000000000008,1.3097168324455797
-1.2495000000000012,1.2799876782821273
-1.2440000000000015,1.255687784542142
-1.2385000000000002,1.2681803546427417
-1.2330000000000005,1.2319677147308767
-1.227500000000001,1.2367117286931297
-1.2220000000000013,1.2461997566176357
-1.2165,1.2752963755861215
-1.2110000000000003,1.2474121157413227
-1.2055000000000007,1.264332432206692
-1.200000000000001,1.285944051368067
-1.1945000000000014,1.2889485935441607
-1.189,1.2514708832423613
-1.1835000000000004,1.236764439959377
-1.1780000000000008,1.2745057065924126
-1.1725000000000012,1.2862076076993034
-1.1670000000000016,1.2909516216615566
-1.1615000000000002,1.2686547560389672
-1.1560000000000006,1.2795659881521493
-1.150500000000001,1.2718174320138025
-1.1450000000000014,1.2564784535358509
-1.1395,1.2568474323995815
-1.1340000000000003,1.220529369955222
-1.1285000000000007,1.1821555681272193
-1.123000000000001,1.188059229946912
-1.1175000000000015,1.1911691946555
-1.112,1.2416665877203719
-1.1065000000000005,1.192961377707907
-1.1010000000000009,1.1408299353893703
-1.0955000000000013,1.2166814475191723
-1.0899999999999999,1.2506802142486526
-1.0845000000000002,1.2677586645127636
-1.0790000000000006,1.244987397493949
-1.073500000000001,1.2496787001899547
-1.0680000000000014,1.2358683484331736
-1.0625,1.2678640870452582
-1.0570000000000004,1.2691291574351924
-1.0515000000000008,1.2869982766930124
-1.0460000000000012,1.3486704582023024
-1.0405000000000015,1.4168261254600047
-1.0350000000000001,1.462737638361365
-1.0295000000000005,1.478551018235542
-1.024000000000001,1.434958801049061
-1.0185000000000013,1.4595222511202826
-1.013,1.4792889759630035
-1.0075000000000003,1.4395973924788197
-1.0020000000000007,1.4206213366298073
-0.996500000000001,1.3666977112588639
-0.9910000000000014,1.352518380638352
-0.9855,1.321893134948696
-0.9800000000000004,1.3052890860808102
-0.9745000000000008,1.2926383821814686
-0.9690000000000012,1.3221566912799323
-0.9635000000000016,1.3442427118375329
-0.9580000000000002,1.3230000715398884
-0.9525000000000006,1.3509897539171816
-0.947000000000001,1.3572096833343579
-0.9415000000000013,1.4041754215606632
-0.9359999999999999,1.3927897880512559
-0.9305000000000003,1.386622569900327
-0.9250000000000007,1.3751315138584248
-0.9195000000000011,1.356471725606896
-0.9140000000000015,1.3481433455398297
-0.9085000000000001,1.3164638745252286
-0.9030000000000005,1.3048673959508321
-0.8975000000000009,1.3064487339382498
-0.8920000000000012,1.3410273245964501
-0.8865000000000016,1.3427667963826095
-0.8810000000000002,1.342028838655148
-0.8755000000000006,1.3334369022568453
-0.870000000000001,1.3500409511247309
-0.8645000000000014,1.3456659160262088
-0.859,1.363218767686545
-0.8535000000000004,1.3969012668185419
-0.8480000000000008,1.406178449678059
-0.8425000000000011,1.3976919358122508
-0.8370000000000015,1.444235983908578
-0.8315000000000001,1.4362765827052424
-0.8260000000000005,1.418723731044906
-0.8205000000000009,1.4044916891581467
-0.8150000000000013,1.3626916550240724
-0.8094999999999999,1.3612684508353965
-0.8040000000000003,1.3563135918081544
-0.7985000000000007,1.3524656693721047
-0.793000000000001,1.3582111973930557
-0.7875000000000014,1.3408691907977084
-0.782,1.3388661626803127
-0.7765000000000004,1.338760740147818
-0.7710000000000008,1.3785050348982495
-0.7655000000000012,1.4234150337409117
-0.7600000000000016,1.4517736949819358
-0.7545000000000002,1.4497179555982929
-0.7490000000000006,1.4605237651789804
-0.7435000000000009,1.4189872873761422
-0.7380000000000013,1.4213592943572688
-0.7324999999999999,1.4065474285417898
-0.7270000000000003,1.3510951764496761
-0.7215000000000007,1.3487231694685495
-0.7160000000000011,1.3599506691792151
-0.7105000000000015,1.4030684849694708
-0.7050000000000001,1.4261033083195218
-0.6995000000000005,1.4162990127975321
-0.6940000000000008,1.32969440235329
-0.6885000000000012,1.2781954952297205
-0.6830000000000016,1.3141972900765966
-0.6775000000000002,1.3253193672547678
-0.6720000000000006,1.3112981704329973
-0.666500000000001,1.315936761862756
-0.6610000000000014,1.2887377484791718
-0.6555,1.2808837698083306
-0.6500000000000004,1.2582706365882574
-0.6445000000000007,1.2736623263324565
-0.6390000000000011,1.270288805292632
-0.6335000000000015,1.2484136298000206
-0.6280000000000001,1.283413910588199
-0.6225000000000005,1.3179925012463989
-0.6170000000000009,1.3630606338878033
-0.6115000000000013,1.3561554580094126
-0.6060000000000016,1.2977513750074525
-0.6005000000000003,1.261275178764351
-0.5950000000000006,1.2418247215191136
-0.589500000000001,1.2278562359635907
-0.5840000000000014,1.318835881506355
-0.5785,1.3014938749110079
-0.5730000000000004,1.3519912679758794
-0.5675000000000008,1.3351236627767575
-0.5620000000000012,1.322314825078674
-0.5565000000000015,1.279724121950891
-0.5510000000000002,1.2628565167517687
-0.5455000000000005,1.2857859175693254
-0.5400000000000009,1.3030752128984255
-0.5345000000000013,1.365063662005199
-0.5289999999999999,1.3083463395231512
-0.5235000000000003,1.3517277116446431
-0.5180000000000007,1.311403592965492
-0.5125000000000011,1.2810419036070724
-0.5070000000000014,1.2797768332171382
-0.5015000000000001,1.278933452957182
-0.49600000000000044,1.2902136639340949
-0.4905000000000008,1.28262324159449
-0.4850000000000012,1.344664401967511
-0.4795000000000016,1.2683384884414834
-0.4740000000000002,1.3372321134266476
-0.4685000000000006,1.308504473321893
-0.46300000000000097,1.408234189061702
-0.45750000000000135,1.3607940494391713
-0.45199999999999996,1.3816677108730848
-0.44650000000000034,1.3569988382693687
-0.4410000000000007,1.3446116907012635
-0.4355000000000011,1.3620591198291054
-0.4300000000000015,1.2914260230577819
-0.4245000000000001,1.2849425373093692
-0.4190000000000005,1.2531049324960264
-0.41350000000000087,1.333805881120576
-0.40800000000000125,1.2522615522360703
-0.40250000000000163,1.3308013389444824
-0.39700000000000024,1.3219458462149432
-0.3915000000000006,1.3483541906048186
-0.386000000000001,1.3362833106341971
-0.3805000000000014,1.3070285578669696
-0.375,1.321893134948696
-0.3695000000000004,1.3107183465042775
-0.36400000000000077,1.3083990507893983
-0.35850000000000115,1.2669679955190547
-0.35300000000000153,1.255476939477153
-0.34750000000000014,1.210672363166985
-0.3420000000000005,1.1909056383242638
-0.3365000000000009,1.1517411675025524
-0.3310000000000013,1.2205820812214694
-0.3254999999999999,1.1665003220517842
-0.3200000000000003,1.229174017619772
-0.31450000000000067,1.2130443701481115
-0.30900000000000105,1.2001301099175337
-0.30350000000000144,1.171824159942757
-0.29800000000000004,1.229174017619772
-0.2925000000000004,1.1530062378924864
-0.2870000000000008,1.1613346179595532
-0.2815000000000012,1.2091964477120618
-0.2760000000000016,1.1924869763116817
-0.2705000000000002,1.2625402491542852
-0.26500000000000057,1.166447610785537
-0.25950000000000095,1.2378713765505693
-0.25400000000000134,1.1820501455947248
-0.24849999999999994,1.2166287362529251
-0.24300000000000033,1.198970462060094
-0.2375000000000007,1.2163651799216888
-0.2320000000000011,1.2245354261900134
-0.22650000000000148,1.3349128177117684
-0.22100000000000009,1.2927965159802106
-0.21550000000000047,1.279724121950891
-0.21000000000000085,1.243564193305273
-0.20450000000000124,1.2162597573891942
-0.19900000000000162,1.2548444042821858
-0.19350000000000023,1.2220052854101453
-0.1880000000000006,1.2230067994688432
-0.182500000000001,1.1991285958588358
-0.17700000000000138,1.2482554960012788
-0.17149999999999999,1.2089856026470727
-0.16600000000000037,1.3078719381269257
-0.16050000000000075,1.3351236627767575
-0.15500000000000114,1.356419014340649
-0.14950000000000152,1.3020736988397277
-0.14400000000000013,1.3339640149193177
-0.1385000000000005,1.3159894731290032
-0.1330000000000009,1.3141972900765966
-0.12750000000000128,1.3287983108270867
-0.12200000000000166,1.2893702836741388
-0.11650000000000027,1.2976459524749582
-0.11100000000000065,1.2723972559425223
-0.10550000000000104,1.3232636278711247
-0.10000000000000142,1.252208840969823
-0.09450000000000003,1.298489332734914
-0.08900000000000041,1.2805675022108471
-0.0835000000000008,1.375974894118381
-0.07800000000000118,1.3094005648480962
-0.07250000000000156,1.3147771140053164
-0.06700000000000017,1.2916895793890182
-0.061500000000000554,1.2664408828565823
-0.05600000000000094,1.2893175724078916
-0.05050000000000132,1.2780373614309788
-0.04499999999999993,1.243933172169004
-0.03950000000000031,1.2299119753472336
-0.034000000000000696,1.2473594044750755
-0.02850000000000108,1.1918544411167145
-0.023000000000001464,1.269023734902698
-0.01750000000000007,1.1774115541649663
-0.012000000000000455,1.1906947932592749
-0.0065000000000008384,1.1802579625423182
-0.0010000000000012221,1.3166747195902175
0.004499999999998394,1.272291833410028
0.009999999999999787,1.3668558450576056
0.015499999999999403,1.3504099299884618
0.02099999999999902,1.3544686974895004
0.026499999999998636,1.3166220083239704
0.03200000000000003,1.311403592965492
0.037499999999999645,1.335439930374241
0.04299999999999926,1.2761397558460776
0.04849999999999888,1.2648595448691644
0.053999999999998494,1.2519452846385868
0.059499999999999886,1.3135120436153822
0.0649999999999995,1.223217644533832
0.07049999999999912,1.218684475636568
0.07599999999999874,1.1476296887352664
0.08149999999999835,1.2236920459300573
0.08699999999999974,1.2137296166093259
0.09249999999999936,1.24208827785035
0.09799999999999898,1.2330219400558218
0.1034999999999986,1.211304898361952
0.10899999999999999,1.2115684546931882
0.1144999999999996,1.2802512346133634
0.11999999999999922,1.2995962693261065
0.12549999999999883,1.2884741921479355
0.13099999999999845,1.3078192268606785
0.13649999999999984,1.2784063402947095
0.14199999999999946,1.3006504946510518
0.14749999999999908,1.2475175382738173
0.1529999999999987,1.2983311989361723
0.1584999999999983,1.2545281366847023
0.1639999999999997,1.306712290269486
0.16949999999999932,1.2507329255148998
0.17499999999999893,1.3043402832883597
0.18049999999999855,1.2604845097706423
0.18599999999999994,1.3237380292673502
0.19149999999999956,1.2619077139593182
0.19699999999999918,1.261696868894329
0.2024999999999988,1.2721864108775334
0.2079999999999984,1.2541064465547243
0.2134999999999998,1.252208840969823
0.21899999999999942,1.1588044771796846
0.22449999999999903,1.1844221525758514
0.22999999999999865,1.133977470777227
0.23550000000000004,1.140566379058134
0.24099999999999966,1.1037212039513018
0.24649999999999928,1.1729310965339494
0.2519999999999989,1.1844221525758514
0.2574999999999985,1.2410340525254047
0.2629999999999999,1.1378253932132767
0.2684999999999995,1.2054012365422593
0.27399999999999913,1.2105669406344903
0.27949999999999875,1.2485190523325151
0.28499999999999837,1.2047687013472923
0.29049999999999976,1.1982852155988797
0.2959999999999994,1.1962294762152368
0.301499999999999,1.1598587025046299
0.3069999999999986,1.1862670468945054
0.3125,1.1252801118464297
0.3179999999999996,1.1993921521900721
0.32349999999999923,1.131341907464864
0.32899999999999885,1.244354862298982
0.33449999999999847,1.2032400746261218
0.33999999999999986,1.2378713765505693
0.3454999999999995,1.1432019423704969
0.3509999999999991,1.1844221525758514
0.3564999999999987,1.1538496181524425
0.3619999999999983,1.1464173296115794
0.3674999999999997,1.132132576458573
0.37299999999999933,1.123698773859012
0.37849999999999895,1.122433703469078
0.38399999999999856,1.136244055225859
0.38949999999999996,1.1670274347142569
0.3949999999999996,1.099873281515252
0.4004999999999992,1.177569687963708
0.4059999999999988,1.1300241258086827
0.4114999999999984,1.171560603611521
0.4169999999999998,1.0919138803119164
0.42249999999999943,1.1485784915277168
0.42799999999999905,1.122064724605347
0.43349999999999866,1.143887188831711
0.43900000000000006,1.127230428697578
0.4444999999999997,1.2020277155024348
0.4499999999999993,1.2004990887812645
0.4554999999999989,1.1837896173808842
0.4609999999999985,1.2097762716407816
0.4664999999999999,1.1482095126639862
0.47199999999999953,1.2415084539216301
0.47749999999999915,1.230808066873437
0.48299999999999876,1.2837828894519296
0.4884999999999984,1.29453598776637
0.4939999999999998,1.3105075014392886
0.4994999999999994,1.2399271159342122
0.504999999999999,1.2825705303282429
0.5104999999999986,1.2393472920054924
0.516,1.2935344737076722
0.5214999999999996,1.2360791934981625
0.5269999999999992,1.2531576437622736
0.5324999999999989,1.2085112012508474
0.5379999999999985,1.2175248277791284
0.5434999999999999,1.2534212000935099
0.5489999999999995,1.2477810946050536
0.5544999999999991,1.228330637359816
0.5599999999999987,1.2202658136239857
0.5654999999999983,1.207193419594666
0.5709999999999997,1.2020277155024348
0.5764999999999993,1.1965457438127203
0.581999999999999,1.150265252047629
0.5874999999999986,1.1398284213306724
0.593,1.053171099620183
0.5984999999999996,1.0841126129073224
0.6039999999999992,0.9758436720354577
0.6094999999999988,0.9906028265846895
0.6149999999999984,0.9478012783919174
0.6204999999999998,0.9320406097839876
0.6259999999999994,0.934570750563856
0.6314999999999991,1.0163259245133507
0.6369999999999987,1.0669287401107168
0.6424999999999983,1.0403622619220996
0.6479999999999997,1.1467335972090629
0.6534999999999993,1.1063567672636645
0.6589999999999989,1.1695575754941252
0.6644999999999985,1.102561556093862
0.6699999999999999,1.1250692667814406
0.6754999999999995,1.0579678248486832
0.6809999999999992,1.0876969790121358
0.6864999999999988,1.103773915217549
0.6919999999999984,1.1271250061650837
0.6974999999999998,1.1084125066473076
0.7029999999999994,1.0735703596578712
0.708499999999999,1.077470993360168
0.7139999999999986,1.0655582471882883
0.7195,1.1005585279764662
0.7249999999999996,1.1071474362573734
0.7304999999999993,1.1530062378924864
0.7359999999999989,1.10625134473117
0.7414999999999985,1.2278562359635907
0.7469999999999999,1.1569068715947834
0.7524999999999995,1.1328178229197874
0.7579999999999991,1.0917030352469272
0.7634999999999987,1.1742488781901308
0.7689999999999984,1.1178478233055666
0.7744999999999997,1.077892683490146
0.7799999999999994,1.0691426132931017
0.785499999999999,1.138088949544513
0.7909999999999986,1.0798430003412947
0.7965,1.0609723670247768
0.8019999999999996,1.0640296204671178
0.8074999999999992,1.0669814513769642
0.8129999999999988,1.0768911694314482
0.8184999999999985,1.009209903569971
0.8239999999999998,1.0404149731883467
0.8294999999999995,1.0163786357795979
0.8349999999999991,1.0824785636536574
0.8404999999999987,1.0220714525343015
0.8459999999999983,1.076838458165201
0.8514999999999997,1.008366523310015
0.8569999999999993,1.0821095847899267
0.8624999999999989,1.0598127191673372
0.8679999999999986,1.0716200428067226
0.8734999999999999,1.087117155083416
0.8789999999999996,1.0691953245593488
0.8844999999999992,1.055437684068815
0.8899999999999988,1.0981865209953399
0.8954999999999984,1.157433984257256
0.9009999999999998,1.0699332822868104
0.9064999999999994,1.0881186691421139
0.911999999999999,1.07378120472286
0.9174999999999986,1.1591734560434155
0.9229999999999983,1.0431032477669568
0.9284999999999997,1.0948657112217626
0.9339999999999993,1.0223350088655379
0.9394999999999989,1.0309269452638408
0.9449999999999985,1.0264464876328239
0.9504999999999999,1.0533292334189248
0.9559999999999995,0.9870711717461234
0.9614999999999991,1.015535255519642
0.9669999999999987,1.0572298671212217
0.9724999999999984,1.0452116984168471
0.9779999999999998,1.064082331733365
0.9834999999999994,1.0753625427102778
0.988999999999999,1.10029497164523
0.9944999999999986,1.0289766284126922
1.,1.1143161684670004
1.0054999999999996,1.0744664511840745
1.0109999999999992,1.1329232454522817
1.0164999999999988,1.0905433873894876
1.0219999999999985,1.096394337942933
1.0274999999999999,1.0624482824797001
1.0329999999999995,1.1640228925381633
1.038499999999999,1.1657096530580753
1.0439999999999987,1.196703877611462
1.0494999999999983,1.2165760249866777
1.0549999999999997,1.2381349328818056
1.0604999999999993,1.1805742301398017
1.065999999999999,1.1669747234480095
1.0714999999999986,1.1671855685129986
1.077,1.0599181416998318
1.0824999999999996,1.1032468025550763
1.0879999999999992,1.0179072625007684
1.0934999999999988,1.095550957682977
1.0989999999999984,1.0523277193602267
1.1044999999999998,1.1010329293726917
1.1099999999999994,1.078261662353877
1.115499999999999,1.135400674965903
1.1209999999999987,1.1069893024586317
1.1264999999999983,1.157012294127278
1.1319999999999997,1.0892783169995535
1.1374999999999993,1.0940223309618065
1.142999999999999,1.084850570634784
1.1484999999999985,1.1404082452593922
1.154,1.1646554277331302
1.1594999999999995,1.0563864868612656
1.1649999999999991,1.098239232261587
1.1704999999999988,1.03920261406466
1.1759999999999984,1.0765749018339648
1.1814999999999998,1.0065743402576084
1.1869999999999994,1.080528246802509
1.192499999999999,1.061183212089766
1.1979999999999986,1.1296551469449518
1.2035,1.0866427536871908
1.2089999999999996,1.0880132466096193
1.2144999999999992,1.0830583875823772
1.2199999999999989,1.160280392634608
1.2254999999999985,1.074150183586591
1.2309999999999999,1.0715673315404755
1.2364999999999995,1.074993563846547
1.241999999999999,1.0662434936495024
1.2474999999999987,1.120588809150424
1.2529999999999983,1.1408826466556174
1.2584999999999997,1.1564324701985582
1.2639999999999993,1.1006639505089608
1.269499999999999,1.1381943720770074
1.2749999999999986,1.0715673315404755
1.2805,1.1083597953810604
1.2859999999999996,1.0758369441065032
1.2914999999999992,1.0999787040477464
1.2969999999999988,1.0251287059766425
1.3024999999999984,1.0508518039053034
1.3079999999999998,1.0200684244169058
1.3134999999999994,1.087328000148405
1.318999999999999,1.0666651837794805
1.3245000000000005,1.1024034222951202
1.3299999999999983,1.0645567331295904
1.3354999999999997,1.0158515231171255
1.3409999999999975,1.0699332822868104
1.346499999999999,1.0390444802659182
1.3520000000000003,1.1229081048653031
1.3574999999999982,1.166236765720548
1.3629999999999995,1.2265384543074092
1.3684999999999974,1.0929681056368614
1.3739999999999988,1.1557472237373438
1.3795000000000002,1.0975012745341255
1.384999999999998,1.1809959202697797
1.3904999999999994,1.140988069188112
1.3960000000000008,1.1219065908066053
1.4014999999999986,1.0717781766054644
1.407,1.1225391260015725
1.4124999999999979,1.0951819788192463
1.4179999999999993,1.1119441614858738
1.4235000000000007,1.1776223992299553
1.4289999999999985,1.142411273376788
1.4344999999999999,1.172403983871477
1.4399999999999977,1.1082543728485659
1.4454999999999991,1.142042294513057
1.4510000000000005,1.035512825427352
1.4564999999999984,1.066348916181997
1.4619999999999997,0.9559188133939949
1.4674999999999976,1.0390444802659182
1.472999999999999,1.0020938826265915
1.4785000000000004,1.0288184946139505
1.4839999999999982,0.995241418014448
1.4894999999999996,0.9675680032346385
1.4949999999999974,0.9432153982284059
1.5004999999999988,0.9828542704463428
1.5060000000000002,1.0086827909074985
1.511499999999998,1.028923917146445
1.5169999999999995,1.0970795844041474
1.5225000000000009,1.0773128595614263
1.5279999999999987,1.149632716852662
1.5335,0.9934492349620413
1.538999999999998,1.0746772962490636
1.5444999999999993,1.0309269452638408
1.5500000000000007,1.0549105714063425
1.5554999999999986,0.9556552570627586
1.561,1.0334043747774617
1.5664999999999978,1.0034643755490202
1.5719999999999992,1.036145360622319
1.5775000000000006,1.0068906078550919
1.5829999999999984,1.0031481079515367
1.5884999999999998,1.0065743402576084
1.5939999999999976,0.9754219819054797
1.599499999999999,0.9611899400187205
1.6050000000000004,0.9617170526811931
1.6104999999999983,1.0403622619220996
1.6159999999999997,0.9939763476245139
1.6214999999999975,1.0241799031841918
1.626999999999999,0.9582908203751214
1.6325000000000003,1.0125834246097956
1.6379999999999981,0.9003611387693866
1.6434999999999995,0.9745786016455236
1.6489999999999974,0.8904514207149022
1.6544999999999987,0.967884270832122
1.6600000000000001,0.9303538492640754
1.665499999999998,0.9898121575909806
1.6709999999999994,1.0209645159431093
1.6765000000000008,1.040045994324616
1.6819999999999986,1.034089621238676
1.6875,1.0460550786768033
1.6929999999999978,1.076838458165201
1.6984999999999992,0.9748948692430072
1.7040000000000006,1.0140593400647187
1.7094999999999985,1.0084192345762624
1.7149999999999999,1.1120495840183684
1.7204999999999977,1.0610250782910242
1.725999999999999,1.1131565206095608
1.7315000000000005,1.0407839520520776
1.7369999999999983,1.0485325081904242
1.7424999999999997,0.9939763476245139
1.7479999999999976,0.9921841645721071
1.753499999999999,0.9272438845554873
1.7590000000000003,0.9442696235533511
1.7644999999999982,0.9028385682830077
1.7699999999999996,0.9126955750712447
1.7754999999999974,0.874954308438209
1.7809999999999988,0.8652027241824666
1.7865000000000002,0.883809801167748
1.791999999999998,0.8505489921657293
1.7974999999999994,0.9220781804632562
1.8030000000000008,0.866731350903637
1.8084999999999987,0.9380496941361749
1.814,0.9292996239391303
1.819499999999998,1.0169584597083179
1.8249999999999993,0.9682005384296056
1.8305000000000007,1.0450535646181054
1.8359999999999985,1.0092626148362183
1.8415,1.085904795959729
1.8469999999999978,0.9600830034275282
1.8524999999999991,0.9664610666434461
1.8580000000000005,0.9504368417042802
1.8634999999999984,0.9488555037168626
1.8689999999999998,0.947695855859423
1.8744999999999976,0.8721079000608571
1.879999999999999,0.860353287687719
1.8855000000000004,0.842484168429899
1.8909999999999982,0.8649391678512303
1.8964999999999996,0.8547131821992626
1.9019999999999975,0.8878158574025394
1.9074999999999989,0.8597734637589992
1.9130000000000003,0.9207076875408275
1.918499999999998,0.8396904713187945
1.9239999999999995,0.9093220540314202
1.9294999999999973,0.8158649789750345
1.9349999999999987,0.8526574428156196
1.9405000000000001,0.8399540276500307
1.945999999999998,0.9136443778636952
1.9514999999999993,0.8885538151300011
1.9570000000000007,0.8833881110377699
1.9624999999999986,0.9153311383836075
1.968,0.8576123018428616
1.9734999999999978,0.9032075471467385
1.9789999999999992,0.8800673012641929
1.9845000000000006,0.9040509274066946
1.9899999999999984,0.8697886043459778
1.9954999999999998,0.9123265962075138
2.0009999999999977,0.8506544146982239
2.006499999999999,0.8594571961615156
2.0120000000000005,0.8110682537465342
2.0174999999999983,0.8527628653481141
2.0229999999999997,0.8195020563460952
2.0284999999999975,0.8614075130126642
2.033999999999999,0.8150215987150785
2.0395000000000003,0.8828609983752974
2.044999999999998,0.8986743782494745
2.0504999999999995,0.8813323716541269
2.0559999999999974,0.8417989219686847
2.0614999999999988,0.7838692403629499
2.067,0.8010531131595555
2.072499999999998,0.7809174094531036
2.0779999999999994,0.8986743782494745
2.083500000000001,0.9266640606267675
2.0889999999999986,0.9813256437251724
2.0945,0.9257679691005641
2.099999999999998,1.0554903953350623
2.1054999999999993,0.9659339539809736
2.1110000000000007,1.0131632485385154
2.1164999999999985,0.9450075812808129
2.122,0.9301430041990865
2.1274999999999977,0.8412718093062121
2.132999999999999,0.878854942140506
2.1385000000000005,0.8496001893732786
2.1439999999999984,0.8725295901908352
2.1494999999999997,0.8625671608701038
2.1549999999999976,0.813282126928919
2.160499999999999,0.8191857887486117
2.1660000000000004,0.8022654722832424
2.171499999999998,0.8546604709330153
2.1769999999999996,0.8084854017004187
2.1824999999999974,0.9271911732892401
2.187999999999999,0.8645174777212522
2.1935000000000002,0.8831772659727809
2.198999999999998,0.7983648385809455
2.2044999999999995,0.796836211859775
2.210000000000001,0.76331184652652
2.2154999999999987,0.7963090991973025
2.221,0.7728525857172734
2.226499999999998,0.7720092054573173
2.2319999999999993,0.7858195572140985
2.2375000000000007,0.7771749095495484
2.2429999999999986,0.8074311763754736
2.2485,0.8101194509540837
2.253999999999998,0.895511702274639
2.259499999999999,0.819660190144837
2.2650000000000006,0.8336813869666072
2.2704999999999984,0.8013693807570391
2.276,0.82498402803581
2.2814999999999976,0.7936735358849396
2.286999999999999,0.8688398015535272
2.2925000000000004,0.8910312446436223
2.2979999999999983,0.8743217732432419
2.3034999999999997,0.8103302960190727
2.3089999999999975,0.8552930061279824
2.314499999999999,0.8291482180693432
2.3200000000000003,0.7654202971764101
2.325499999999998,0.796625366794786
2.3309999999999995,0.761256107142877
2.3364999999999974,0.7832894164342301
2.3419999999999987,0.7584624100317724
2.3475,0.7985756836459346
2.352999999999998,0.7538238186020138
2.3584999999999994,0.8026344511469733
2.3640000000000008,0.7110749816754888
2.3694999999999986,0.7303145938557374
2.375,0.712340052065423
2.380499999999998,0.7536129735370247
2.3859999999999992,0.7407514245726942
2.3915000000000006,0.7676341703587949
2.3969999999999985,0.827461457549431
2.4025,0.864043076325027
2.4079999999999977,0.8721606113271044
2.413499999999999,0.893034272761018
2.4190000000000005,0.8876050123375504
2.4244999999999983,0.8462793795997015
2.4299999999999997,0.8490203654445588
2.4354999999999976,0.8121224790714794
2.440999999999999,0.8581921257715814
2.4465000000000003,0.8178680070924302
2.451999999999998,0.8900297305849243
2.4574999999999996,0.8586138159015595
2.4629999999999974,0.883809801167748
2.468499999999999,0.8253530068995407
2.474,0.8530264216793504
2.479499999999998,0.8236135351133813
2.4849999999999994,0.8286738166731179
2.490500000000001,0.7662636774363663
2.4959999999999987,0.7836583952979609
2.5015,0.813703817058897
2.506999999999998,0.8599843088239882
2.5124999999999993,0.9257152578343169
2.5180000000000007,0.8800673012641929
2.5234999999999985,0.8576650131091089
2.529,0.8448561754110255
2.5344999999999978,0.8847586039601986
2.539999999999999,0.8428531472936298
2.5455000000000005,0.9472741657294449
2.5509999999999984,0.9354668420900593
2.5564999999999998,0.9106398356876017
2.5619999999999976,0.8493893443082896
2.567499999999999,0.8337340982328545
2.5730000000000004,0.838372689662613
2.5784999999999982,0.8912948009748586
2.5839999999999996,0.9336219477714053
2.5894999999999975,0.9852789886937166
2.594999999999999,0.954706454270308
2.6005000000000003,0.9278237084842071
2.605999999999998,0.9354668420900593
2.6114999999999995,0.8925071600985455
2.6169999999999973,0.9297740253353556
2.6224999999999987,0.8659406819099281
2.628,0.8849694490251876
2.633499999999998,0.8316783588492115
2.6389999999999993,0.8127023030001992
2.6445000000000007,0.7476566004510848
2.6499999999999986,0.806904063713001
2.6555,0.7790198038682024
2.660999999999998,0.8492312105095479
2.666499999999999,0.8265653660232276
2.6720000000000006,0.8470700485934103
2.6774999999999984,0.8180788521574193
2.683,0.8305714222580192
2.6884999999999977,0.862409027071362
2.693999999999999,0.8440655064173167
2.6995000000000005,0.8157068451762928
2.7049999999999983,0.7979958597172147
2.7104999999999997,0.8415880769036956
2.7159999999999975,0.8277250138806673
2.721499999999999,0.8614602242789113
2.7270000000000003,0.8702102944759559
2.732499999999998,0.9243447649118882
2.7379999999999995,0.8966713501320788
2.7434999999999974,0.9273493070879818
2.7489999999999988,0.8952481459434029
2.7545,0.88012001253044
2.759999999999998,0.8810688153228907
2.7654999999999994,0.889977019318677
2.771000000000001,0.877220892886841
2.7764999999999986,0.9151202933186184
2.782,0.887710434870045
2.787499999999998,0.8582448370378287
2.7929999999999993,0.8727931465220714
2.7985000000000007,0.8841260687652316
2.8039999999999985,0.924713743775619
2.8095,0.9500678628405494
2.8149999999999977,0.9168070538385306
2.820499999999999,0.8321000489791895
2.8260000000000005,0.833417830635371
2.8314999999999984,0.8506544146982239
2.8369999999999997,0.9243974761781355
2.8424999999999976,0.9087422301027004
2.847999999999999,0.9430572644296642
2.8535000000000004,0.9047888851341561
2.858999999999998,0.9369427575449825
2.8644999999999996,0.9265059268280257
2.8699999999999974,0.979375326874024
2.875499999999999,0.9090584977001839
2.8810000000000002,0.9030494133479967
2.886499999999998,0.8900297305849243
2.8919999999999995,0.8697358930797306
2.8974999999999973,0.8754814211006815
2.9029999999999987,0.8594044848952683
2.9085,0.873320259184544
2.913999999999998,0.8745853295744782
2.9194999999999993,0.902891279549255
2.9250000000000007,0.8828609983752974
2.9304999999999986,0.8645701889874995
2.936,0.842484168429899
2.941499999999998,0.8624617383376092
2.946999999999999,0.8523938864843833
2.9525000000000006,0.9098491666938928
2.9579999999999984,0.9100073004926346
2.9635,0.9281399760816906
2.9689999999999976,0.9281399760816906
2.974499999999999,0.9433735320271477
2.9800000000000004,0.9113250821488159
2.9854999999999983,0.8967767726645732
2.9909999999999997,0.8931924065597598
2.9964999999999975,0.8782224069455389
3.001999999999999,0.8958806811383698
3.0075000000000003,0.8951954346771556
3.012999999999998,0.9317243421865041
3.0184999999999995,0.8783805407442806
3.0239999999999974,0.9055268428616178
3.0294999999999987,0.84822969645085
3.035,0.8608804003501915
3.040499999999998,0.8468064922621741
3.0459999999999994,0.9010990964968483
3.0515000000000008,0.8724768789245879
3.0569999999999986,0.9152257158511129
3.0625,0.9114305046813105
3.067999999999998,0.9433735320271477
3.0734999999999992,0.9430572644296642
3.0790000000000006,0.9013099415618373
3.0844999999999985,0.862198182006373
3.09,0.8437492388198332
3.0954999999999977,0.83631695027897
3.100999999999999,0.8131239931301772
3.1065000000000005,0.831783781381706
3.1119999999999983,0.7510301214909092
3.1174999999999997,0.7525060369458324
3.1229999999999976,0.7259395587572152
3.128499999999999,0.790668993708846
3.1340000000000003,0.8072203313104845
3.139499999999998,0.8452778655410036
3.1449999999999996,0.8861818081488745
3.1504999999999974,0.8411136755074704
3.155999999999999,0.7862412473440765
3.1615,0.7749083251009163
3.166999999999998,0.7646823394489486
3.1724999999999994,0.8287792392056125
3.1779999999999973,0.8984108219182382
3.1834999999999987,0.8679964212935711
3.189,0.8766410689581212
3.194499999999998,0.8329434292391457
3.1999999999999993,0.8527628653481141
3.2055000000000007,0.8623036045388675
3.2109999999999985,0.8886592376624955
3.2165,0.8431167036248661
3.2219999999999978,0.852130330153147
3.227499999999999,0.7865048036753127
3.2330000000000005,0.8159176902412818
3.2384999999999984,0.7390646640527819
3.2439999999999998,0.8114899438765123
3.2494999999999976,0.8184478310211502
3.254999999999999,0.8438546613523277
3.2605000000000004,0.8880794137337757
3.2659999999999982,0.8804362801279236
3.2714999999999996,0.8785913858092697
3.2769999999999975,0.82171592952848
3.282499999999999,0.842062478299921
3.2880000000000003,0.856452653985422
3.293499999999998,0.8727404352558242
3.2989999999999995,0.8034251201406821
3.3044999999999973,0.8052173031930888
3.3099999999999987,0.7654202971764101
3.3155,0.7581461424342888
3.320999999999998,0.7054875874532797
3.3264999999999993,0.7530858608745522
3.3320000000000007,0.7073851930381809
3.3374999999999986,0.7688992407487291
3.343,0.7384848401240621
3.348499999999998,0.8142309297213696
3.353999999999999,0.8333124081028764
3.3595000000000006,0.8237189576458759
3.3649999999999984,0.8586665271678068
3.3705,0.8663623720399062
3.3759999999999977,0.907002758316541
3.381499999999999,0.8942993431509522
3.3870000000000005,0.9165962087735415
3.3924999999999983,0.8821230406478358
3.3979999999999997,0.9237649409831684
3.4034999999999975,0.8544496258680263
3.408999999999999,0.9425301517671916
3.4145000000000003,0.9282453986141852
3.419999999999998,0.9469051868657141
3.4254999999999995,0.9287725112766577
3.4309999999999974,0.9165962087735415
3.4364999999999988,0.8789603646730004
3.442,0.9005719838343756
3.447499999999998,0.9192317720859043
3.4529999999999994,0.8996231810419251
3.4584999999999972,0.919758884748377
3.4639999999999986,0.9295104690041194
3.4695,0.9752638481067379
3.474999999999998,0.9246083212431245
3.4804999999999993,0.9818000451213977
3.4860000000000007,0.9589233555700885
3.4914999999999985,1.0674031415069423
3.497,0.9982986714567889
3.5024999999999977,0.9554971232640168
3.507999999999999,0.9275074408867237
3.5135000000000005,0.9709942355407102
3.5189999999999984,0.9708361017419684
3.5244999999999997,0.9984568052555307
3.5299999999999976,0.9561296584589839
3.535499999999999,1.021122649741851
3.5410000000000004,1.0353019803623629
3.546499999999998,1.0058363825301466
3.5519999999999996,0.9659339539809736
3.5574999999999974,0.8478080063208719
3.562999999999999,0.8978309979895184
3.5685000000000002,0.8756395548994232
3.573999999999998,0.9815364887901614
3.5794999999999995,0.9187573706896791
3.5849999999999973,0.9537576514778574
3.5904999999999987,0.9093747652976675
3.596,0.9659339539809736
3.601499999999998,0.9753692706392324
3.6069999999999993,0.9704144116119904
3.6125000000000007,1.0038860656789983
3.6179999999999986,1.006310783926372
3.6235,1.0178018399682738
3.628999999999998,0.9253989902368334
3.634499999999999,0.9622968766099129
3.6400000000000006,0.8792239210042367
3.6454999999999984,0.875375998568187
3.651,0.8152324437800674
3.6564999999999976,0.8701048719434614
3.661999999999999,0.8206089929372876
3.6675000000000004,0.8870251884088306
3.6729999999999983,0.889977019318677
3.6784999999999997,0.922025469197009
3.6839999999999975,0.8879739912012813
3.689499999999999,0.9256098353018224
3.6950000000000003,0.8825447307778138
3.700499999999998,0.8887646601949901
3.7059999999999995,0.9465889192682305
3.7114999999999974,0.9452184263458019
3.7169999999999987,0.9285089549454215
3.7225,0.8996758923081724
3.727999999999998,0.8884483925975065
3.7334999999999994,0.8694723367484943
3.738999999999997,0.9247664550418663
3.7444999999999986,0.8909258221111278
3.75,0.963983637129825
3.755499999999998,0.9294050464716248
3.7609999999999992,1.0713037752092391
3.7665000000000006,0.9893377561947553
3.7719999999999985,1.0006706784379156
3.7775,0.9731026861906004
3.7829999999999977,0.9600830034275282
3.788499999999999,0.9194426171508934
3.7940000000000005,0.909691032895151
3.7994999999999983,0.9274547296204764
3.8049999999999997,0.9522817360229342
3.8104999999999976,0.9718903270669135
3.815999999999999,0.928825222542905
3.8215000000000003,0.9576582851801544
3.826999999999998,0.9057376879266068
3.8324999999999996,0.9022587443542879
3.8379999999999974,0.8783805407442806
3.843499999999999,0.9165962087735415
3.849,0.850496280899482
3.854499999999998,0.9085840963039586
3.8599999999999994,0.897145751528304
3.8654999999999973,0.9230269832557069
3.8709999999999987,0.8834408223040172
3.8765,0.8665732171048952
3.881999999999998,0.8800673012641929
3.8874999999999993,0.9043671950041782
3.8930000000000007,0.9163853637085525
3.8984999999999985,0.8787495196080114
3.904,0.9175977228322394
3.9094999999999978,0.8848113152264458
3.914999999999999,0.9761599396329412
3.9205000000000005,0.9474850107944339
3.9259999999999984,1.0085246571087567
3.9314999999999998,0.9688330736245727
3.9369999999999976,1.0270263115615437
3.942499999999999,0.9659866652472209
3.9480000000000004,0.9799024395364965
3.9534999999999982,0.9858061013561892
3.9589999999999996,1.0349857127648794
3.9644999999999975,1.0025155727565696
3.969999999999999,0.9802714184002272
3.9755000000000003,0.9787427916790569
3.980999999999998,0.9697818764170233
3.9864999999999995,0.9650378624547702
3.9919999999999973,0.8925598713647928
3.9974999999999987,0.9136443778636952
4.003,0.8946683220146829
4.008499999999998,0.9245556099768772
4.013999999999999,0.9426882855659334
4.019500000000001,1.028502227016467
4.024999999999999,0.9580799753101324
4.0305,0.9569203274526927
4.035999999999998,0.952650714886665
4.041499999999999,1.0254976848403732
4.047000000000001,1.0097370162324437
4.052499999999998,0.9993528967817342
4.058,1.0104749739599053
4.063499999999998,0.9800605733352382
4.068999999999999,0.9928166997670742
4.0745000000000005,0.9623495878761601
4.079999999999998,1.0426815576369788
4.0855,0.9830124042450846
4.0909999999999975,0.9984568052555307
4.096499999999999,0.9575528626476598
4.102,1.0150081428571693
4.107499999999998,0.9745786016455236
4.1129999999999995,0.9920787420396127
4.118499999999997,0.8926652938972872
4.123999999999999,0.8260909646270024
4.1295,0.8004205779645884
4.134999999999998,0.792303042962511
4.140499999999999,0.7895620571176536
4.145999999999997,0.7850288882203895
4.151499999999999,0.8248786055033155
4.157,0.8533954005430812
4.162499999999998,0.8661515269749172
4.167999999999999,0.8874468785388087
4.173500000000001,0.9403689898510541
4.1789999999999985,0.9111669483500742
4.1845,0.9452184263458019
4.189999999999998,0.943637088358384
4.195499999999999,0.9206549762745803
4.2010000000000005,0.9114305046813105
4.206499999999998,0.9192317720859043
4.212,0.9045253288029199
4.217499999999998,0.8989379345807107
4.222999999999999,0.910112723025129
4.2285,0.93314754637518
4.233999999999998,0.9503314191717858
4.2395,0.9357831096875429
4.244999999999997,0.9180194129622175
4.250499999999999,0.9517019120942144
4.256,0.9684113834945947
4.261499999999998,1.0141647625972132
4.2669999999999995,1.0036752206140092
4.272499999999997,1.01806539629951
4.277999999999999,1.028765783347703
4.2835,1.0225985651967742
4.288999999999998,1.0301362762701318
4.294499999999999,0.9897067350584862
4.300000000000001,1.0117927556160866
4.3054999999999986,1.0237055017879666
4.311,1.0814243383287123
4.316499999999998,1.0572298671212217
4.321999999999999,1.0643458880646013
4.327500000000001,1.0993461688527795
4.332999999999998,1.0434722266306877
4.3385,1.0414164872470446
4.343999999999998,0.9898121575909806
4.349499999999999,1.0308215227313462
4.355,1.0488487757879077
4.360499999999998,1.1016654645676587
4.366,1.034300466303665
4.3714999999999975,1.1051444081399777
4.376999999999999,1.0615521909534966
4.3825,1.1709280684165537
4.387999999999998,1.1059877883999336
4.3934999999999995,1.1167408867143742
4.398999999999997,1.1504760971126182
4.404499999999999,1.1653406741943446
4.41,1.1350844073684194
4.415499999999998,1.09491842248801
4.420999999999999,1.0707239512805193
4.426499999999997,1.0043077558089764
4.431999999999999,0.9979296925930581
4.4375,0.971363214404441
4.442999999999998,0.9505422642367748
4.448499999999999,0.949962440308055
4.454000000000001,0.9846991647649967
4.4594999999999985,0.9482229685218955
4.465,0.9187573706896791
4.470499999999998,0.8762193788281432
4.475999999999999,0.8963023712683479
4.4815000000000005,0.8740582169120056
4.486999999999998,0.9033656809454803
4.4925,0.9338327928363943
4.4979999999999976,0.930880961926548
4.503499999999999,0.9209712438720639
4.509,0.9513856444967309
4.514499999999998,0.9870711717461234
4.52,0.9450602925470601
4.525499999999997,0.952861559951654
4.530999999999999,0.9413177926435047
4.5365,0.969307475020798
4.541999999999998,0.9557079683290058
4.547499999999999,0.9761072283666941
4.552999999999997,1.0123198682785592
4.558499999999999,1.0256031073728678
4.564,1.0029372628865476
4.569499999999998,1.0919665915781636
4.574999999999999,1.0722525780016898
4.580500000000001,1.0396770154608852
4.5859999999999985,0.9697818764170233
4.5915,0.9834868056413099
4.596999999999998,0.9993528967817342
4.602499999999999,1.0096843049661963
4.6080000000000005,1.0599181416998318
4.613499999999998,1.0588639163748867
4.619,1.0824258523874102
4.624499999999998,1.0943913098255373
4.629999999999999,1.0969214506054057
4.6355,1.1090450418422748
4.640999999999998,1.0896472958632843
4.6465,1.074571873716569
4.6519999999999975,1.084639725569795
4.657499999999999,1.0934425070330867
4.663,1.061604902219744
4.668499999999998,1.0997151477165101
4.6739999999999995,1.1442034564291947
4.679499999999997,1.1706645120853174
4.684999999999999,1.1749341246513452
4.6905,1.132554266588551
4.695999999999998,1.1041428940812799
4.701499999999999,1.0646094443958376
4.706999999999997,1.017643706169532
4.712499999999999,1.0085773683750041
4.718,0.9727337073268696
4.723499999999998,0.9745258903792763
4.728999999999999,0.9721538833981498
4.734500000000001,0.9601884259600226
4.739999999999998,1.0154298329871474
4.7455,0.993396523695794
4.750999999999998,0.9894431787272499
4.756499999999999,0.9716267707356773
4.7620000000000005,1.0122144457460647
4.767499999999998,0.9627712780061382
4.773,1.0076285655825534
4.7784999999999975,1.0241271919179447
4.783999999999999,0.9853316999599638
4.7895,0.9039455048742001
4.794999999999998,0.9354141308238121
4.8004999999999995,0.9105871244213544
4.805999999999997,0.9313026520565261
4.811499999999999,0.9392620532598618
4.817,0.919758884748377
4.822499999999998,0.9243447649118882
4.827999999999999,0.9813256437251724
4.833499999999997,0.9725228622618806
4.838999999999999,0.9442169122871038
4.8445,0.9289306450753995
4.849999999999998,0.9400527222535706
4.855499999999999,0.9540739190753409
4.861000000000001,0.9774777212891227
4.8664999999999985,1.0603398318298098
4.872,1.0998205702490047
4.877499999999998,1.1440980338967002
4.882999999999999,1.1233825062615284
4.8885000000000005,1.1337139144459907
4.893999999999998,1.137667259414535
4.8995,1.2196859896952659
4.904999999999998,1.2359210596994208
4.910499999999999,1.2615387350955873
4.916,1.2290685950872775
4.921499999999998,1.2623294040892963
4.927,1.2842045795819077
4.932499999999997,1.21230641242065
4.937999999999999,1.2107250744332323
4.9435,1.1948062720265609
4.948999999999998,1.1998138423200502
4.9544999999999995,1.1858453567645273
4.959999999999997,1.1840004624458733
4.965499999999999,1.1651298291293555
4.971,1.147576977469019
4.976499999999998,1.1206942316829185
4.981999999999999,1.1628632446807237
4.987499999999997,1.142042294513057
4.9929999999999986,1.1898514129993187
4.9985,1.1544821533474097
5.003999999999998,1.111733316420885
5.009499999999999,1.1609656390958223
5.015000000000001,1.1665530333180314
5.020499999999998,1.1505815196451126
5.026,1.0669814513769642
5.031499999999998,1.0366197620185444
5.036999999999999,1.0752571201777834
5.0425,1.0389390577334237
5.047999999999998,1.065294690857052
5.0535,1.1035103588863127
5.0589999999999975,1.0314540579263132
5.064499999999999,0.9898648688572279
5.07,1.0089990585049822
5.075499999999998,1.0586003600436504
5.0809999999999995,1.016167790714609
5.086499999999997,1.0193304666894443
5.091999999999999,1.0334043747774617
5.0975,1.045422543481836
5.102999999999998,1.0345113113686542
5.108499999999999,1.075995077905245
5.113999999999997,1.1108372248946814
5.119499999999999,1.0888039156033282
5.125,1.0833746551798609
5.130499999999998,1.1293915906137157
5.135999999999999,1.158277364517212
5.141500000000001,1.104828140542494
5.1469999999999985,1.0465294800730285
5.1525,1.0290293396789394
5.157999999999998,1.0463713462742867
5.163499999999999,1.0207536708781202
5.1690000000000005,1.0264464876328239
5.174499999999998,1.0134795161359988
5.18,1.0383592338047039
5.1854999999999976,1.0261302200353404
5.190999999999999,1.0145864527271913
5.1965,1.05380363481515
5.201999999999998,1.0683519442993927
5.2075,1.021122649741851
5.212999999999997,0.9918678969746236
5.218499999999999,1.0030953966852894
5.224,1.04726743780049
5.229499999999998,1.0575461347187052
5.234999999999999,1.075204408911536
5.240499999999997,1.0893310282658009
5.245999999999999,1.1012437744376806
5.2515,1.0803701130037673
5.256999999999998,1.0442628956243964
5.262499999999999,0.9737352213855675
5.267999999999997,1.0153244104546528
5.2734999999999985,0.9893904674610026
5.279,1.0757842328402558
5.284499999999998,1.0804755355362616
5.289999999999999,1.095340112617988
5.2955000000000005,1.1122604290833573
5.300999999999998,1.1316581750623478
5.3065,1.0619738810834747
5.311999999999998,1.0426815576369788
5.317499999999999,1.018434375163241
5.323,1.0352492690961157
5.328499999999998,1.0678775429031675
5.334,1.0622901486809584
5.3394999999999975,1.0665597612469861
5.344999999999999,1.0559647967312875
5.3505,1.0786306412176077
5.355999999999998,1.0290293396789394
5.3614999999999995,1.1054606757374612
5.366999999999997,1.0925991267731305
5.372499999999999,1.0886457818045865
5.378,1.0459496561443087
5.383499999999998,1.0570190220562328
5.388999999999999,1.022176875066796
5.394499999999997,1.0228621215280105
5.399999999999999,1.0372522972135114
5.4055,1.003253530484031
5.410999999999998,1.0329826846474837
5.416499999999999,0.9984040939892834
5.422000000000001,1.0219660300018072
5.427499999999998,1.0232838116579885
5.433,1.0303998326013681
5.438499999999998,0.9849100098299858
5.443999999999999,1.060814233226035
5.4495000000000005,0.9828542704463428
5.454999999999998,1.0901744085257568
5.4605,1.063871486668376
5.4659999999999975,1.091861169045669
5.471499999999999,1.0326137057837528
5.477,0.9945034602869864
5.482499999999998,0.9746313129117709
5.4879999999999995,1.007944833180037
5.493499999999997,1.0233365229242357
5.498999999999999,1.007733988115048
5.5045,1.0580205361149306
5.509999999999998,1.0171693047733068
5.515499999999999,1.0549105714063425
5.520999999999997,0.9576055739139071
5.526499999999999,0.9405271236497958
5.532,0.8808052589916544
5.537499999999998,0.9484865248531318
5.542999999999999,0.9246610325093718
5.548500000000001,0.9012045190293427
5.5539999999999985,0.9319878985177403
5.5595,0.9410015250460212
5.564999999999998,0.8884483925975065
5.570499999999999,0.8364750840777119
5.5760000000000005,0.7883496979939667
5.581499999999998,0.7911961063713185
5.587,0.8128077255326936
5.592499999999998,0.7863993811428183
5.597999999999999,0.8084326904341714
5.6035,0.7410676921701776
5.608999999999998,0.8148634649163367
5.6145,0.7761733954908505
5.619999999999997,0.8010531131595555
5.625499999999999,0.7678450154237839
5.631,0.8517613512894162
5.636499999999998,0.854396914601779
5.6419999999999995,0.8479661401196137
5.647499999999997,0.8740055056457583
5.652999999999999,0.901468075360579
5.6585,0.9323041661152239
5.663999999999998,0.86878709028728
5.669499999999999,0.8522884639518888
5.674999999999997,0.8396377600525472
5.6804999999999986,0.8864453644801108
5.686,0.7993136413733961
5.691499999999998,0.8236662463796286
5.696999999999999,0.7854505783503676
5.702500000000001,0.8880267024675285
5.707999999999998,0.827461457549431
5.7135,0.8288319504718596
5.718999999999998,0.7840273741616917
5.724499999999999,0.7613615296753714
5.73,0.8065350848492702
5.735499999999998,0.7629428676627891
5.741,0.7529277270758105
5.7464999999999975,0.7247271996335283
5.751999999999999,0.8104357185515672
5.7575,0.7704278674698996
5.762999999999998,0.8537116681405648
5.7684999999999995,0.7810228319855981
5.773999999999997,0.8832299772390282
5.779499999999999,0.853975224471801
5.785,0.8963023712683479
5.790499999999998,0.842062478299921
5.795999999999999,0.8826501533103084
5.801499999999997,0.8954589910083918
5.806999999999999,0.8956171248071336
5.8125,0.9163326524423053
5.817999999999998,0.8948264558134248
5.823499999999999,0.9447440249495765
5.829000000000001,0.9184938143584428
5.8344999999999985,0.9443750460858455
5.84,0.9119049060775357
5.845499999999998,1.0153244104546528
5.850999999999999,0.977741277620359
5.8565000000000005,1.0771020144964374
5.861999999999998,1.0009342347691519
5.8675,0.9722065946643971
5.8729999999999976,0.9504895529705275
5.878499999999999,0.9593977569663138
5.884,0.9823798690501175
5.889499999999998,0.9835922281738044
5.895,0.9770033198928973
5.900499999999997,0.8668894847023788
5.905999999999999,0.9828015591800956
5.9115,0.9511747994317419
5.916999999999998,1.0208063821443676
5.922499999999999,0.9823798690501175
5.927999999999997,1.016800325909576
5.933499999999999,0.8887119489287428
5.939,0.876799202756863
5.944499999999998,0.8322054715116841
5.949999999999999,0.8285156828743762
5.955499999999997,0.8396377600525472
5.9609999999999985,0.8214523731972437
5.9665,0.8467537809959268
5.971999999999998,0.7924611767612527
5.977499999999999,0.8639376537925324
5.9830000000000005,0.8396377600525472
5.988499999999998,0.9233959621194376
5.994,0.9144350468574041
5.999499999999998,0.9680424046308638
6.004999999999999,0.9361520885512736
6.0105,0.9654595525847482
6.015999999999998,0.9143296243249095
6.0215,0.9131699764674699
6.0269999999999975,0.8713699423333955
6.032499999999999,0.8950373008784138
6.038,0.9189682157546681
6.043499999999998,0.9303011379978282
6.0489999999999995,0.9655122638509955
6.054499999999997,0.9089530751676894
6.059999999999999,0.9426882855659334
6.0655,0.8828609983752974
6.070999999999998,0.9282453986141852
6.076499999999999,0.86878709028728
6.081999999999997,0.88012001253044
6.087499999999999,0.8552402948617351
6.093,0.8872887447400669
6.098499999999998,0.8829664209077919
6.103999999999999,0.8779061393480553
6.109500000000001,0.8369494854739371
6.114999999999998,0.835262724954025
6.1205,0.8090652256291385
6.125999999999998,0.7619940648703385
6.131499999999999,0.7816553671805652
6.1370000000000005,0.7384848401240621
6.142499999999998,0.81902765494987
6.148,0.7741703673734548
6.1534999999999975,0.7606762832141571
6.158999999999999,0.759622057889212
6.1645,0.7790725151344496
6.169999999999998,0.7981012822497092
6.1754999999999995,0.7785981137382243
6.180999999999997,0.8201345915410623
6.186499999999999,0.8508125484969656
6.192,0.8313093799854807
6.197499999999998,0.7634699803252617
6.202999999999999,0.7699534660736743
6.208499999999997,0.7833421277004774
6.213999999999999,0.8156014226437983
6.2195,0.8228228661196724
6.224999999999998,0.8415353656374485
6.230499999999999,0.8742163507107473
6.235999999999997,0.9260842366980477
6.2414999999999985,0.9066864907190574
6.247,0.8463320908659487
6.252499999999998,0.8415880769036956
6.257999999999999,0.8378982882663878
6.2635000000000005,0.8613020904801696
6.268999999999998,0.8362642390127228
6.2745,0.8721079000608571
6.279999999999998,0.9139079341949315
6.285499999999999,0.9031548358804913
6.291,0.8360006826814865
6.296499999999998,0.8371603305389261
6.302,0.9124847300062556
6.307499999999997,0.8844950476289624
6.312999999999999,0.8729512803208133
6.3185,0.8108046974152979
6.323999999999998,0.8413772318387066
6.3294999999999995,0.800315155432094
6.334999999999997,0.7992609301071488
6.340499999999999,0.7909852613063295
6.346,0.8469646260609158
6.351499999999998,0.8401648727150197
6.356999999999999,0.7982067047822037
6.362499999999997,0.7782818461407408
6.3679999999999986,0.8275141688156783
6.3735,0.8232445562496505
6.378999999999998,0.7703751562036524
6.384499999999999,0.7659474098388828
6.390000000000001,0.7217226574574347
6.395499999999998,0.7684248393525037
6.401,0.8182896972224083
6.406499999999998,0.8298861757968048
6.411999999999999,0.8114899438765123
6.4175,0.8630942735325763
6.422999999999998,0.8496001893732786
6.4285,0.8927707164297818
6.4339999999999975,0.8575595905766145
6.439499999999999,0.8795928998679675
6.445,0.8782224069455389
6.450499999999998,0.792724733092489
6.4559999999999995,0.8026871624132205
6.461499999999997,0.8229282886521669
6.466999999999999,0.8665205058386479
6.4725,0.8577704356416035
6.477999999999998,0.8977255754570238
6.483499999999999,0.9052105752641342
6.488999999999997,0.9889160660647773
6.494499999999999,0.9410542363122685
6.5,0.9700454327482596
6.505499999999998,0.9617170526811931
6.510999999999999,0.9330948351089328
6.516499999999997,0.9268221944255093
6.5219999999999985,0.9097964554276455
6.5275,0.9285089549454215
6.532999999999998,0.8727404352558242
6.538499999999999,0.8581921257715814
6.5440000000000005,0.8664150833061535
6.549499999999998,0.8936140966897379
6.555,0.9064229343878211
6.5604999999999976,0.9029439908155023
6.565999999999999,0.8578231469078507
6.5715,0.8937722304884796
6.576999999999998,0.8572960342453781
6.5825,0.8576123018428616
6.587999999999997,0.849863745704515
6.593499999999999,0.8685762452222909
6.599,0.8765356464256266
6.604499999999998,0.841851633234932
6.609999999999999,0.8954062797421446
6.615499999999997,0.8847586039601986
6.620999999999999,0.8396904713187945
6.6265,0.7905108599101042
6.631999999999998,0.840006738916278
6.637499999999999,0.8344720559603162
6.642999999999997,0.8475444499896356
6.6484999999999985,0.8005787117633303
6.654,0.7712185364636085
6.659499999999998,0.7091246648243403
6.664999999999999,0.7092300873568349
6.6705000000000005,0.6775506163422338
6.675999999999998,0.666692095495299
6.6815,0.6846666372856134
6.686999999999998,0.6849829048830969
6.692499999999999,0.7132888548578736
6.698,0.6715415319900465
6.703499999999998,0.7398026217802436
6.709,0.7247271996335283
6.7144999999999975,0.7263612488871932
6.719999999999999,0.7406987133064469
6.7255,0.7164515308327091
6.730999999999998,0.7209319884637259
6.7364999999999995,0.714395791449066
6.741999999999997,0.7338462486943036
6.747499999999999,0.7043279395958401
6.753,0.7172421998264179
6.758499999999998,0.7221970588536599
6.763999999999999,0.750766565159673
6.769499999999997,0.7563012481156348
6.774999999999999,0.7970997681910114
6.7805,0.7448629033399803
6.785999999999998,0.7629955789290364
6.791499999999999,0.7638389591889925
6.796999999999997,0.7929882894237252
6.802499999999998,0.8267234998219695
6.808,0.821926774593469
6.813499999999998,0.8600370200902354
6.818999999999999,0.8594571961615156
6.8245000000000005,0.8701048719434614
6.829999999999998,0.790668993708846
6.8355,0.771534804061092
6.8409999999999975,0.7682139942875148
6.846499999999999,0.7594639240904703
6.852,0.7618359310715968
6.857499999999998,0.7652621633776684
6.8629999999999995,0.755721424186915
6.868499999999997,0.8166029367024962
6.873999999999999,0.8151797325138203
6.8795,0.7722200505223064
6.884999999999998,0.7629428676627891
6.890499999999999,0.7405405795077051
6.895999999999997,0.7662636774363663
6.901499999999999,0.7729052969835206
6.907,0.7905635711763515
6.912499999999998,0.7181910026188685
6.917999999999999,0.7267829390171713
6.923499999999997,0.7097572000193074
6.9289999999999985,0.7329501571681002
6.9345,0.7153973055077639
6.939999999999998,0.7260976925559569
6.945499999999999,0.7147120590465496
6.9510000000000005,0.6918880807614876
6.956499999999998,0.7132888548578736
6.962,0.710916847876747
6.967499999999998,0.7360601218766883
6.972999999999999,0.6908865667027897
6.9785,0.6482431523087592
6.983999999999998,0.6406527299691543
6.9895,0.6213076952564112
6.994999999999997,0.6297942091222194
7.000499999999999,0.6576784689670181
7.006,0.6268950894786204
7.011499999999998,0.7108641366104997
7.0169999999999995,0.693838397612636
7.022499999999997,0.6284237161997908
7.027999999999999,0.625998997952417
7.0335,0.593318012879118
7.038999999999998,0.5719699500489792
7.044499999999999,0.5824594920321833
7.049999999999997,0.5613749855332807
7.0554999999999986,0.543347732476719
7.061,0.5368115354620592
7.066499999999998,0.5038142827912767
7.071999999999999,0.5467212535165433
7.077500000000001,0.588573998916865
7.082999999999998,0.6032804421998494
7.0885,0.6577838914995126
7.093999999999998,0.6311647020446481
7.099499999999999,0.623943258568774
7.105,0.5731295979064188
7.110499999999998,0.5882050200531342
7.116,0.6073392097008883
7.1214999999999975,0.6059160055122123
7.126999999999999,0.6013828366149483
7.1325,0.613664561650559
7.137999999999998,0.5862547032019857
7.1434999999999995,0.5837772736883646
7.148999999999997,0.5812998441747437
7.154499999999999,0.5760287175500179
7.16,0.5845152314158263
7.165499999999998,0.5537318519274286
7.170999999999999,0.5321729440323006
7.176499999999997,0.48352044528608296
7.181999999999999,0.49453709993175954
7.1875,0.45526720657755354
7.192999999999998,0.48404755794855553
7.198499999999999,0.458851572682367
7.203999999999997,0.49327202954182536
7.2094999999999985,0.4595368191435813
7.215,0.4494162560241081
7.220499999999998,0.4667582626194554
7.225999999999999,0.4812011495712037
7.2315000000000005,0.46559861476201575
7.236999999999998,0.4664947062882191
7.2425,0.521367134451613
7.2479999999999976,0.508821853084766
7.253499999999999,0.5521505139400108
7.259,0.5209981555878822
7.264499999999998,0.5708103021915396
7.27,0.5672786473529734
7.275499999999997,0.5541535420574066
7.280999999999999,0.5222632259778164
7.2865,0.5561565701748024
7.291999999999998,0.5572635067659947
7.297499999999999,0.5741311119651167
7.302999999999997,0.5619020981957532
7.308499999999999,0.5610060066695499
7.314,0.547459211244005
7.319499999999998,0.5354410425396305
7.324999999999999,0.5500947745563678
7.330499999999997,0.4685504456718621
7.3359999999999985,0.45105030527777307
7.3415,0.4625413613196749
7.346999999999998,0.48863343811206683
7.352499999999999,0.5312768525060974
7.3580000000000005,0.5592138236171432
7.363499999999998,0.6347490681494616
7.369,0.6421813566903247
7.374499999999998,0.7030628692059059
7.379999999999999,0.6829271654994539
7.3855,0.6900431864428336
7.390999999999998,0.6520910747448089
7.3965,0.6998474819648233
7.4019999999999975,0.6547266380571717
7.407499999999999,0.6382807229880278
7.413,0.6062849843759431
7.418499999999998,0.5893119566443266
7.4239999999999995,0.5666461121580063
7.429499999999997,0.5068715362336176
7.434999999999999,0.48805361418334703
7.4405,0.4968563956466388
7.445999999999998,0.5140402684432445
7.451499999999999,0.530591606044883
7.456999999999997,0.5561038589085551
7.462499999999999,0.5771356541412103
7.468,0.5975349141788986
7.473499999999998,0.5673840698854679
7.478999999999999,0.5766085414787377
7.484499999999997,0.5856748792732659
7.489999999999998,0.6171962164891253
7.4955,0.655201039453397
7.500999999999998,0.6333258639607856
7.506499999999999,0.6646890673779032
7.5120000000000005,0.6602086097468863
7.517499999999998,0.6227836107113344
7.523,0.6047036463885254
7.5284999999999975,0.5853059004095351
7.533999999999999,0.5897863580405519
7.5395,0.5649593516380941
7.544999999999998,0.555893013843566
7.5504999999999995,0.5346503735459217
7.555999999999997,0.5338597045522129
7.561499999999999,0.5623237883257313
7.567,0.5748690696925782
7.572499999999998,0.6020680830761626
7.577999999999999,0.5802983301160458
7.583499999999997,0.5591611123508959
7.588999999999999,0.5798239287198204
7.5945,0.5761868513487597
7.599999999999998,0.5488297041664336
7.605499999999999,0.5893646679105738
7.610999999999997,0.6109235758057018
7.6164999999999985,0.621887519185131
7.622,0.5794549498560896
7.627499999999998,0.5864655482669747
7.632999999999999,0.592474632619162
7.6385000000000005,0.6166163925604053
7.643999999999998,0.5791913935248533
7.6495,0.5909460058979915
7.654999999999998,0.5705994571265506
7.660499999999999,0.6057051604472232
7.666,0.5925273438854092
7.671499999999998,0.5787697033948752
7.677,0.5909987171642388
7.682499999999997,0.5889956890468431
7.687999999999999,0.6122413574618831
7.6935,0.5606897390720663
7.698999999999998,0.5911041396967333
7.7044999999999995,0.5384455847157241
7.709999999999997,0.570072344464078
7.715499999999999,0.582195935700947
7.721,0.6202534699314661
7.726499999999998,0.5959008649252336
7.731999999999999,0.6569405112395565
7.737499999999997,0.7121292070004339
7.7429999999999986,0.7603600156166735
7.7485,0.804637479264369
7.753999999999998,0.7823406136417795
7.759499999999999,0.7660001211051299
7.764999999999997,0.6806605810508218
7.770499999999998,0.6868805104679981
7.776,0.6363831174031266
7.781499999999998,0.6902013202415753
7.786999999999999,0.6614736801368206
7.7925,0.6774451938097392
7.797999999999998,0.6334839977595274
7.8035,0.6748096304973764
7.8089999999999975,0.6935748412813998
7.814499999999999,0.7014288199522409
7.82,0.7322121994406386
7.825499999999998,0.75139910035464
7.8309999999999995,0.782867726304252
7.836499999999997,0.7095990662205657
7.841999999999999,0.7177693124888904
7.8475,0.673070158711217
7.852999999999998,0.751609945419629
7.858499999999999,0.6864588203380201
7.863999999999997,0.7503448750296949
7.869499999999999,0.7051186085895489
7.875,0.7837111065642082
7.880499999999998,0.757988008635547
7.885999999999999,0.7859776910128402
7.891499999999997,0.790668993708846
7.8969999999999985,0.7819716347780488
7.9025,0.7759098391596142
7.907999999999998,0.7689519520149763
7.913499999999999,0.8088543805641495
7.9190000000000005,0.7745393462371856
7.924499999999998,0.7839219516291972
7.93,0.693205862417669
7.9354999999999976,0.7312633966481881
7.940999999999999,0.679869912057113
7.9465,0.7173476223589124
7.951999999999998,0.7212482560612093
7.9575,0.7569864945768492
7.962999999999997,0.7468132201911287
7.968499999999999,0.7722200505223064
7.974,0.7836056840317137
7.979499999999998,0.7641552267864761
7.984999999999999,0.7575136072393217
7.990499999999997,0.7149229041115385
7.995999999999999,0.7579352973692998
8.0015,0.7391173753190292
8.006999999999998,0.8077474439729571
8.0125,0.7526114594783269
8.017999999999997,0.8388470910588384
8.023499999999999,0.8096977608241056
8.029,0.766210966170119
8.034499999999998,0.7297874811932649
8.04,0.7706914238011359
8.045499999999997,0.7785981137382243
8.050999999999998,0.8039522328031546
8.0565,0.8759031112306596
8.061999999999998,0.8255638519645297
8.067499999999999,0.8360006826814865
8.073,0.7268356502834186
8.078499999999998,0.690728432904048
8.084,0.6496663564974351
8.089499999999997,0.671014419327574
8.094999999999999,0.6620007927992931
8.1005,0.6922570596252183
8.105999999999998,0.6896742075791028
8.1115,0.70701621417445
8.116999999999997,0.6853518837468277
8.122499999999999,0.6999529044973177
8.128,0.6932585736839162
8.133499999999998,0.677181637478503
8.139,0.6861952640067838
8.144499999999997,0.6346963568832144
8.149999999999999,0.5920529424891839
8.1555,0.5462468521203181
8.160999999999998,0.5375494931895208
8.1665,0.5130914656507938
8.171999999999997,0.5115101276633761
8.177499999999998,0.5202074865941734
8.183,0.5284304441287455
8.188499999999998,0.5202074865941734
8.193999999999999,0.5131968881832883
8.1995,0.47840745246009914
8.204999999999998,0.4737161497640933
8.2105,0.4661257274244883
8.215999999999998,0.4865249874621766
8.221499999999999,0.46971009352930176
8.227,0.4954331914579629
8.232499999999998,0.4779857623301211
8.238,0.44973252362159166
8.243499999999997,0.45647956570124043
8.248999999999999,0.4233768904979634
8.2545,0.44525206599057476
8.259999999999998,0.4589042839486142
8.2655,0.4865249874621766
8.270999999999997,0.4980160435040784
8.276499999999999,0.506133578506156
8.282,0.4975416421078531
8.287499999999998,0.47007907239303254
8.293,0.4731363258353735
8.298499999999997,0.4858924522672095
8.303999999999998,0.5027073462000843
8.3095,0.5490932604976699
8.314999999999998,0.5527303378687306
8.3205,0.5329636130260095
8.325999999999997,0.5315931201035808
8.331499999999998,0.5230538949715252
8.337,0.47656255814144516
8.342499999999998,0.48958224090451746
8.347999999999999,0.5352829087408888
8.3535,0.5416609719568067
8.358999999999998,0.559582802480874
8.3645,0.5279560427325202
8.369999999999997,0.49859586743279827
8.375499999999999,0.46359558664462003
8.381,0.5126697755208157
8.386499999999998,0.5109830150009036
8.392,0.5338597045522129
8.397499999999997,0.5742892457638584
8.402999999999999,0.5866763933319638
8.4085,0.5954264635290083
8.413999999999998,0.5980620268413711
8.4195,0.5802983301160458
8.424999999999997,0.5652756192355777
8.430499999999999,0.5769775203424685
8.436,0.6237851247700322
8.441499999999998,0.7066999465769666
8.447,0.6529871662710123
8.452499999999997,0.6314282583758843
8.457999999999998,0.5578433306947145
8.4635,0.5730241753739244
8.468999999999998,0.57233892891271
8.474499999999999,0.5593192461496377
8.48,0.5637997037806545
8.485499999999998,0.5771883654074575
8.491,0.5712847035877648
8.496499999999997,0.5830920272271504
8.501999999999999,0.5804564639147876
8.5075,0.5623764995919786
8.512999999999998,0.5854640342082769
8.5185,0.5268491061413277
8.523999999999997,0.483942135416061
8.529499999999999,0.42516907355037015
8.535,0.426170587609068
8.540499999999998,0.38842932097603244
8.546,0.40086917981038495
8.551499999999997,0.43444625640988727
8.556999999999999,0.4378724887159589
8.5625,0.42232266517301825
8.567999999999998,0.439137559105893
8.5735,0.4648079457683069
8.578999999999997,0.46775977667815327
8.584499999999998,0.5200493527954316
8.59,0.5167812542881017
8.595499999999998,0.5379184720532516
8.600999999999999,0.5111411487996453
8.606499999999997,0.5002299166864633
8.611999999999998,0.48093759323996743
8.6175,0.5179936134117886
8.622999999999998,0.5683855839441657
8.628499999999999,0.576239562615007
8.634,0.5649593516380941
8.639499999999998,0.564748506573105
8.645,0.5418718170217958
8.650499999999997,0.5315404088373336
8.655999999999999,0.5148836487032005
8.6615,0.514989071235695
8.666999999999998,0.5582650208246925
8.6725,0.5347557960784162
8.677999999999997,0.570283189529067
8.683499999999999,0.5523613590049998
8.689,0.5437167113404497
8.694499999999998,0.5416609719568067
8.7,0.5867818158644583
8.705499999999997,0.6048617801872672
8.710999999999999,0.6120305123968941
8.7165,0.5901026256380354
8.721999999999998,0.5627981897219566
8.7275,0.5270599512063168
8.732999999999997,0.5306970285773774
8.738499999999998,0.5076622052273264
8.744,0.5644322389756216
8.749499999999998,0.5834610060908811
8.754999999999999,0.5862547032019857
8.7605,0.5855694567407714
8.765999999999998,0.5957954423927391
8.7715,0.5998014986275305
8.776999999999997,0.6057051604472232
8.782499999999999,0.6397039271767038
8.788,0.6786048416671789
8.793499999999998,0.6488756875037263
8.799,0.6336421315582692
8.804499999999997,0.6387551243842531
8.809999999999999,0.6447642087364404
8.8155,0.6240486811012685
8.820999999999998,0.6618953702667987
8.8265,0.6871440667992345
8.831999999999997,0.7035899818683784
8.837499999999999,0.6881982921241796
8.843,0.6575203351682763
8.848499999999998,0.6234688571725487
8.854,0.6292143851934996
8.859499999999997,0.6325351949670768
8.864999999999998,0.5824594920321833
8.8705,0.555260478648599
8.875999999999998,0.5182044584767777
8.881499999999999,0.49327202954182536
8.887,0.4584298825523889
8.892499999999998,0.4680760442756368
8.898,0.4632793190471365
8.903499999999998,0.4872102339233909
8.908999999999999,0.5454561831266093
8.9145,0.5726024852439463
8.919999999999998,0.5859911468707495
8.9255,0.6209387163926804
8.930999999999997,0.636277694870632
8.936499999999999,0.6450277650676766
8.942,0.6314809696421316
8.947499999999998,0.6407054412354016
8.953,0.6462401241913635
8.958499999999997,0.6499299128286714
8.963999999999999,0.6679044546189858
8.9695,0.6955251581325482
8.974999999999998,0.6848774823506024
8.9805,0.7026938903421751
8.985999999999997,0.6751786093611073
8.991499999999998,0.6639511096504417
8.997,0.6213604065226584
9.002499999999998,0.6106073082082182
9.008,0.555893013843566
9.013499999999997,0.5641159713781381
9.018999999999998,0.5598990700783575
9.0245,0.566171710761781
9.029999999999998,0.5858857243382549
9.035499999999999,0.5587394222209179
9.041,0.5659081544305448
9.046499999999998,0.5265855498100915
9.052,0.5205764654579041
9.057499999999997,0.5190478387367338
9.062999999999999,0.5281668877975092
9.0685,0.520523754191657
9.073999999999998,0.5551023448498572
9.0795,0.5515706900112909
9.084999999999997,0.5149363599694478
9.090499999999999,0.4760354454789726
9.096,0.4591678402798505
9.101499999999998,0.4416149886195141
9.107,0.4324432282924915
9.112499999999997,0.4805159031099894
9.117999999999999,0.49005664230074275
9.1235,0.4820445298311598
9.128999999999998,0.45105030527777307
9.1345,0.49785790970533667
9.139999999999997,0.49137442395692416
9.145499999999998,0.5119845290596015
9.151,0.50202209973887
9.156499999999998,0.5130914656507938
9.161999999999999,0.4902147760994845
9.1675,0.49690910691288603
9.172999999999998,0.5190478387367338
9.1785,0.504077839122513
9.183999999999997,0.4929557619443418
9.189499999999999,0.479619811583786
9.195,0.48863343811206683
9.200499999999998,0.44704424904298157
9.206,0.4641226993070926
9.211499999999997,0.48441653681228636
9.216999999999999,0.526901817407575
9.2225,0.5136185783132664
9.227999999999998,0.5554186124473407
9.2335,0.5574743518309837
9.238999999999997,0.5466158309840489
9.244499999999999,0.5250042118226738
9.25,0.5098233671434639
9.255499999999998,0.5449817817303839
9.261,0.547248366179016
9.266499999999997,0.586307414468233
9.271999999999998,0.5984310057051019
9.2775,0.6263679768161478
9.282999999999998,0.5814579779734854
9.288499999999999,0.5780317456674137
9.293999999999997,0.492375938015622
9.299499999999998,0.5068715362336176
9.305,0.49959738149149624
9.310499999999998,0.5272180850050586
9.315999999999999,0.5138294233782554
9.3215,0.49574945905544643
9.326999999999998,0.5591084010846487
9.3325,0.5847787877470626
9.337999999999997,0.6149823433067405
9.343499999999999,0.5946885058015468
9.349,0.6602086097468863
9.354499999999998,0.6249974838937191
9.36,0.629899631654714
9.365499999999997,0.6313228358433899
9.370999999999999,0.7186654040150938
9.3765,0.7072270592394391
9.381999999999998,0.7361128331429356
9.3875,0.6757057220235798
9.392999999999997,0.6964212496587516
9.398499999999999,0.7145012139815605
9.404,0.681925651440756
9.409499999999998,0.6669556518265353
9.415,0.6433937158140116
9.420499999999997,0.6451858988664183
9.425999999999998,0.570494034594056
9.4315,0.6106073082082182
9.436999999999998,0.6766018135497831
9.442499999999999,0.769900754807427
9.448,0.71624068576772
9.453499999999998,0.6958414257300318
9.459,0.6358032934744068
9.464499999999997,0.6704345953988542
9.469999999999999,0.6399147722416927
9.4755,0.6594706520194248
9.480999999999998,0.6423922017553138
9.4865,0.5927909002166455
9.491999999999997,0.5484607253027028
9.497499999999999,0.49559132525670463
9.503,0.48299333262361044
9.508499999999998,0.4637537204433618
9.514,0.46333203031338377
9.519499999999997,0.479408966518797
9.524999999999999,0.5217361133153439
9.5305,0.4929557619443418
9.535999999999998,0.5067134024348758
9.5415,0.5049212193824691
9.546999999999997,0.4777222059988848
9.552499999999998,0.4453047772568221
9.558,0.42791005939522747
9.563499999999998,0.4807267481749784
9.568999999999999,0.4987012899652928
9.574499999999997,0.5471956549127687
9.579999999999998,0.4723456568416647
9.5855,0.4887915719108086
9.590999999999998,0.4453574885230694
9.596499999999999,0.47392699482908235
9.602,0.465440480963274
9.607499999999998,0.5000190716214743
9.613,0.46702181895069167
9.618499999999997,0.47382157229658783
9.623999999999999,0.4807267481749784
9.6295,0.49632928298416623
9.634999999999998,0.5125643529883213
9.6405,0.5308551623761193
9.645999999999997,0.5434004437429663
9.651499999999999,0.49706724071162783
9.657,0.5073986488960901
9.662499999999998,0.4966455505816498
9.668,0.5862019919357385
9.673499999999997,0.6193046671390154
9.678999999999998,0.6701183278013706
9.6845,0.6525127648747869
9.689999999999998,0.6535142789334848
9.6955,0.6029114633361187
9.700999999999997,0.6014355478811955
9.706499999999998,0.6052834703172452
9.712,0.5600044926108521
9.717499999999998,0.5210508668541295
9.722999999999999,0.46949924846431274
9.7285,0.4698682273280435
9.733999999999998,0.48441653681228636
9.7395,0.5174665007493161
9.744999999999997,0.5371278030595428
9.750499999999999,0.557948753227209
9.756,0.5508327322838293
9.761499999999998,0.5838299849546119
9.767,0.6207805825939386
9.772499999999997,0.5753434710888036
9.777999999999999,0.5987999845688327
9.7835,0.5984837169713492
9.788999999999998,0.5924219213529147
9.7945,0.5962171325227171
9.799999999999997,0.7095990662205657
9.805499999999999,0.6957360031975373
9.811,0.6390186807154894
9.816499999999998,0.6448696312689348
9.822,0.6408635750341434
9.827499999999997,0.646556391788847
9.832999999999998,0.7257287136922261
9.8385,0.6699601940026289
9.843999999999998,0.6716469545225411
9.849499999999999,0.7102843126817799
9.854999999999997,0.719719629340039
9.860499999999998,0.7723781843210481
9.866,0.7959928315998188
9.871499999999997,0.8445926190797893
9.876999999999999,0.7679504379562785
9.8825,0.749975896165964
9.887999999999998,0.6650053349753868
9.8935,0.6750204755623654
9.898999999999997,0.6824527641032286
9.904499999999999,0.6988459679061254
9.91,0.6866169541367618
9.915499999999998,0.6764436797510414
9.921,0.6717523770550355
9.926499999999997,0.6839286795581517
9.931999999999999,0.6148242095079987
9.9375,0.5850950553445461
9.942999999999998,0.5575797743634783
9.9485,0.5426097747492574
9.953999999999997,0.580140196317304
9.959499999999998,0.5901026256380354
9.965,0.6039129773948165
9.970499999999998,0.5731823091726661
9.975999999999999,0.5917893861579476
9.981499999999997,0.5674367811517151
9.986999999999998,0.5382347396507351
9.9925,0.5857803018057605
9.997999999999998,0.6359614272731485
10.003499999999999,0.6195155122040045
10.009,0.6011719915499593
10.014499999999998,0.5999596324262724
10.02,0.5973767803801567
10.025499999999997,0.6076027660321246
10.030999999999999,0.5610060066695499
10.0365,0.5695979430678526
10.041999999999998,0.5797185061873259
10.0475,0.6180923080153286
10.052999999999997,0.6368048075331046
10.058499999999999,0.6598923421494028
10.064,0.6458184340613854
10.069499999999998,0.6306375893821755
10.075,0.6305848781159283
10.080499999999997,0.5788224146611225
10.085999999999999,0.6282128711348017
10.0915,0.6779195952059646
10.096999999999998,0.6827690317007121
10.1025,0.6778668839397173
10.107999999999997,0.7619940648703385
10.113499999999998,0.746444241327398
10.119,0.7620467761365858
10.124499999999998,0.7553524453231842
10.129999999999999,0.7197723406062861
10.135499999999997,0.6869332217342454
10.140999999999998,0.6546212155246772
10.1465,0.6573094901032873
10.151999999999997,0.7128144534616483
10.157499999999999,0.7300510375245012
10.163,0.6993203693023506
10.168499999999998,0.7492379384385025
10.174,0.7587259663630086
10.179499999999997,0.7812336770505871
10.184999999999999,0.7140795238515825
10.1905,0.7098099112855547
10.195999999999998,0.7081231507656425
10.2015,0.7412785372351667
10.206999999999997,0.7191398054113192
10.212499999999999,0.7116548056042087
10.218,0.7669489238975806
10.223499999999998,0.8093287819603748
10.229,0.8390579361238274
10.234499999999997,0.8190803662161172
10.239999999999998,0.8536062456080702
10.2455,0.8872360334738196
10.250999999999998,0.9061066667903376
10.256499999999999,0.878854942140506
10.261999999999997,0.8870251884088306
10.267499999999998,0.7823933249080267
10.273,0.8241933590421011
10.278499999999998,0.8230337111846614
10.283999999999999,0.7763842405558395
10.2895,0.7393282203840182
10.294999999999998,0.6998474819648233
10.3005,0.7120764957341866
10.305999999999997,0.7469713539898705
10.311499999999999,0.7550361777257006
10.317,0.808959803096644
10.322499999999998,0.7722727617885535
10.328,0.7220916363211655
10.333499999999997,0.7759625504258615
10.338999999999999,0.8150743099813257
10.3445,0.7783872686732353
10.349999999999998,0.7605708606816626
10.3555,0.7780182898095045
10.360999999999997,0.8348410348240469
10.366499999999998,0.8999921599056558
10.372,0.9251881451718443
10.377499999999998,0.9534940951466211
10.383,0.9490663487818516
10.388499999999997,0.9280345535491962
10.393999999999998,0.9708361017419684
10.3995,0.9662502215784571
10.404999999999998,0.9416340602409883
10.410499999999999,0.9506476867692693
10.416,0.9804822634652163
10.421499999999998,0.9699927214820123
10.427,0.9112196596163215
10.432499999999997,0.8416934994361902
10.437999999999999,0.8384254009288603
10.4435,0.7833948389667247
10.448999999999998,0.7763315292895923
10.4545,0.8672584635661096
10.459999999999997,0.8376874432013988
10.465499999999999,0.8109101199477925
10.471,0.786135824811582
10.476499999999998,0.7861885360778292
10.482,0.786768360006549
10.487499999999997,0.8090125143628912
10.492999999999999,0.7635754028577562
10.4985,0.7880334303964832
10.503999999999998,0.8072730425767318
10.5095,0.8077474439729571
10.514999999999997,0.7907217049750932
10.520499999999998,0.7606762832141571
10.526,0.7887713881239448
10.531499999999998,0.8941412093522104
10.536999999999999,0.9465889192682305
10.542499999999997,0.9403689898510541
10.547999999999998,0.8870778996750779
10.5535,0.8193439225473534
10.558999999999997,0.843907372618575
10.564499999999999,0.8704211395409449
10.57,0.8559782525891967
10.575499999999998,0.849863745704515
10.581,0.8384254009288603
10.586499999999997,0.8488095203795698
10.591999999999999,0.8453832880734982
10.5975,0.840428429046256
10.602999999999998,0.8195020563460952
10.6085,0.766632656300097
10.613999999999997,0.8046901905306162
10.619499999999999,0.8596680412265046
10.625,0.8318892039142005
10.630499999999998,0.8158122677087873
10.636,0.8296753307318158
10.641499999999997,0.7987865287109236
10.646999999999998,0.7793887827319331
10.6525,0.7895093458514063
10.657999999999998,0.823349978782145
10.663499999999999,0.9050524414653924
10.668999999999997,0.8974620191257876
10.674499999999998,0.8713699423333955
10.68,0.8174463169624523
10.685499999999998,0.8424314571636518
10.690999999999999,0.9173868777672504
10.6965,0.9549700106015443
10.701999999999998,0.9096383216289038
10.7075,0.9151202933186184
10.712999999999997,0.9744731791130291
10.718499999999999,0.9903919815197004
10.724,1.0136376499347406
10.729499999999998,1.0147972977921802
10.735,1.0274480016915217
10.740499999999997,0.9894431787272499
10.745999999999999,0.9431099756959115
10.7515,0.8186059648198919
10.756999999999998,0.7814445221155761
10.7625,0.7414366710339085
10.767999999999997,0.7759625504258615
10.773499999999999,0.8059552609205504
10.779,0.822559309788436
10.784499999999998,0.8730567028533077
10.79,0.8170246268324742
10.795499999999997,0.7459171286649253
10.800999999999998,0.7472876215873541
10.8065,0.7796523390631694
10.811999999999998,0.7631537127277781
10.817499999999999,0.8092760706941275
10.822999999999997,0.7393282203840182
10.828499999999998,0.7573027621743327
10.834,0.8119116340064904
10.839499999999997,0.8179734296249248
10.844999999999999,0.8049537468618525
10.8505,0.788402409260214
10.855999999999998,0.7305781501869737
10.8615,0.7360074106104411
10.866999999999997,0.7460752624636672
10.872499999999999,0.7186126927488465
10.878,0.7572500509080855
10.883499999999998,0.7633645577927671
10.889,0.8245623379058319
10.894499999999997,0.8538698019393065
10.899999999999999,0.8434329712223496
10.9055,0.7586205438305141
10.910999999999998,0.7266248052184295
10.9165,0.7809174094531036
10.921999999999997,0.7674760365600531
10.927499999999998,0.6984242777761474
10.933,0.7187181152813411
10.938499999999998,0.7375360373316115
10.943999999999999,0.7187181152813411
10.949499999999997,0.717663889956396
10.954999999999998,0.7673706140275587
10.9605,0.8273033237506893
10.965999999999998,0.8437492388198332
10.971499999999999,0.8637795199937907
10.977,0.8758503999644123
10.982499999999998,0.8712118085346537
10.988,0.8226647323209306
10.993499999999997,0.8180261408911721
10.998999999999999,0.8118589227402431
11.0045,0.8449088866772728
11.009999999999998,0.8417989219686847
11.0155,0.8386889572600966
11.020999999999997,0.8047956130631108
11.026499999999999,0.7251488897635063
11.032,0.7046442071933235
11.037499999999998,0.6781831515372009
11.043,0.6045982238560309
11.048499999999997,0.6136118503843118
11.053999999999998,0.6553064619858916
11.0595,0.7106532915455108
11.064999999999998,0.7550888889919479
11.0705,0.7272573404133966
11.075999999999997,0.7210374109962203
11.081499999999998,0.7417002273651447
11.087,0.7192979392100609
11.092499999999998,0.7340570937592926
11.097999999999999,0.743176142820068
11.103499999999997,0.7710076913986195
11.108999999999998,0.7729052969835206
11.1145,0.7910906838388241
11.119999999999997,0.7648931845139376
11.125499999999999,0.8602478651552244
11.131,0.8890809277924736
11.136499999999998,0.8722133225933516
11.142,0.8168664930337324
11.147499999999997,0.7666853675663443
11.152999999999999,0.7842382192266807
11.1585,0.7910379725725768
11.163999999999998,0.792303042962511
11.1695,0.8382672671301186
11.174999999999997,0.8056389933230669
11.180499999999999,0.8040049440694019
11.186,0.8312566687192334
11.191499999999998,0.8935613854234906
11.197,0.8912948009748586
11.202499999999997,0.8864980757463581
11.207999999999998,0.8488622316458171
11.2135,0.8260909646270024
11.218999999999998,0.8000515991008577
11.224499999999999,0.8014220920232864
11.229999999999997,0.7612033958766297
11.235499999999998,0.7827623037717576
11.241,0.7892457895201701
11.246499999999997,0.7608871282791462
11.251999999999999,0.7817607897130597
11.2575,0.7010598410885102
11.262999999999998,0.6497190677636824
11.2685,0.5845679426820736
11.273999999999997,0.5341232608834491
11.279499999999999,0.5314876975710863
11.285,0.5600044926108521
11.290499999999998,0.6156675897679548
11.296,0.6368575187993519
11.301499999999997,0.6605775886106172
11.306999999999999,0.6613155463380789
11.3125,0.6576257577007708
11.317999999999998,0.5963752663214589
11.3235,0.553837274459923
11.328999999999997,0.49010935356699
11.334499999999998,0.5119845290596015
11.34,0.48431111427979184
11.345499999999998,0.47519206521901647
11.350999999999999,0.5230011837052779
11.356499999999997,0.5622710770594841
11.361999999999998,0.6240486811012685
11.3675,0.5727079077764408
11.372999999999998,0.5028654799988261
11.378499999999999,0.4246946721541448
11.383999999999997,0.3971266799068297
11.389499999999998,0.39844446156301117
11.395,0.4339191437474147
11.400499999999997,0.46391185424210357
11.405999999999999,0.4774586496676485
11.4115,0.4621723824559441
11.416999999999998,0.4436707280031571
11.4225,0.43750350985222813
11.427999999999997,0.4335501648836839
11.433499999999999,0.4410351646907943
11.439,0.450417770082806
11.444499999999998,0.47065889632175234
11.45,0.4832041776885994
11.455499999999997,0.5319093877010643
11.460999999999999,0.5658027318980502
11.4665,0.6147714982417515
11.471999999999998,0.6484539973737482
11.4775,0.6399147722416927
11.482999999999997,0.6135064278518173
11.488499999999998,0.610976287071949
11.494,0.6437099834114952
11.499499999999998,0.6307430119146701
11.504999999999999,0.6585745604932214
11.510499999999997,0.6281074486023073
11.515999999999998,0.6412852651641214
11.5215,0.6128211813906029
11.526999999999997,0.6242068149000103
11.532499999999999,0.6655324476378593
11.538,0.6977917425811803
11.543499999999998,0.7079650169669007
11.549,0.7456008610674418
11.554499999999997,0.724463643302292
11.559999999999999,0.697949876379922
11.5655,0.6750731868286127
11.570999999999998,0.6222564980488619
11.5765,0.6284237161997908
11.581999999999997,0.606495829440932
11.587499999999999,0.6582582928957379
11.593,0.5905770270342607
11.598499999999998,0.5927909002166455
11.604,0.5817742455709689
11.609499999999997,0.5648539291055996
11.614999999999998,0.6017518154786791
11.6205,0.6102383293444874
11.625999999999998,0.5729714641076771
11.631499999999999,0.5532574505312032
11.636999999999997,0.5421353733530321
11.642499999999998,0.5092435432147441
11.648,0.5421353733530321
11.653499999999998,0.5135131557807718
11.658999999999999,0.5243189653614594
11.664499999999997,0.47023720619177434
11.669999999999998,0.49327202954182536
11.6755,0.5150417825019423
11.680999999999997,0.5798766399860676
11.686499999999999,0.6439735397427314
11.692,0.6744406516336456
11.697499999999998,0.6457657227951382
11.703,0.5760287175500179
11.708499999999997,0.5626927671894622
11.713999999999999,0.5437167113404497
11.7195,0.5434004437429663
11.724999999999998,0.5475646337764994
11.7305,0.5262165709463607
11.735999999999997,0.5251096343551682
11.741499999999998,0.5496203731601425
11.747,0.5056064658436834
11.752499999999998,0.49010935356699
11.758,0.5316985426360753
11.763499999999997,0.5448763591978893
11.768999999999998,0.5644849502418688
11.7745,0.5705467458603033
11.779999999999998,0.5737094218351386
11.785499999999999,0.521788824581591
11.790999999999997,0.5218942471140856
11.796499999999998,0.5363371340658339
11.802,0.5687018515416493
11.807499999999997,0.5489878379651754
11.812999999999999,0.5684910064766603
11.8185,0.5107721699359146
11.823999999999998,0.5294846694536905
11.8295,0.5462468521203181
11.834999999999997,0.5561038589085551
11.840499999999999,0.5494622393614007
11.846,0.5729187528414298
11.851499999999998,0.6196736460027462
11.857,0.6392295257804784
11.862499999999997,0.6485067086399955
11.867999999999999,0.6273694908748456
11.8735,0.6103437518769819
11.878999999999998,0.5374967819232735
11.8845,0.4891078395082921
11.889999999999997,0.4583771712861417
11.895499999999998,0.44815118563417394
11.901,0.44319632660693176
11.906499999999998,0.4260651650765735
11.911999999999999,0.4449885096593385
11.917499999999997,0.44720238284172337
11.922999999999998,0.4789345651225717
11.9285,0.4562687206362514
11.933999999999997,0.41383615130721
11.939499999999999,0.4293332635839034
11.945,0.45168284047274015
11.950499999999998,0.47777491726513205
11.956,0.4583771712861417
11.961499999999997,0.4466752701792508
11.966999999999999,0.4929030506780946
11.9725,0.5820378019022052
11.977999999999998,0.6139281179817954
11.9835,0.6920462145602293
11.988999999999997,0.755721424186915
11.994499999999999,0.749765051100975
12.,0.6847720598181078
12.005499999999998,0.6478214621787811
12.011,0.6122413574618831
12.016499999999997,0.6079717448958554
12.021999999999998,0.595373752262761
12.0275,0.653356145134743
12.032999999999998,0.749765051100975
12.038499999999999,0.7726417406522844
12.043999999999997,0.7556687129206677
12.049499999999998,0.6914136793652622
12.055,0.7076487493694171
12.060499999999998,0.7467605089248814
12.065999999999999,0.7678977266900312
12.071499999999997,0.7992082188409015
12.076999999999998,0.7835002614992191
12.0825,0.6432882932815172
12.087999999999997,0.5868345271307055
12.093499999999999,0.5133550219820301
12.099,0.4544765375838447
12.104499999999998,0.41931812299692467
12.11,0.46512421336579046
12.115499999999997,0.5046576630512328
12.120999999999999,0.4949587900617376
12.1265,0.46934111466557094
12.131999999999998,0.4287007283889363
12.1375,0.43428812261114547
12.142999999999997,0.44066618582706346
12.148499999999999,0.5006516068164414
12.154,0.5274289300700475
12.159499999999998,0.5416609719568067
12.165,0.5747109358938365
12.170499999999997,0.5818269568372162
12.175999999999998,0.5522559364725053
12.1815,0.48631414239718757
12.186999999999998,0.481886396032418
12.192499999999999,0.42975495371388145
12.197999999999997,0.417947630074496
12.203499999999998,0.4274883692652494
12.209,0.4565322769674877
12.214499999999997,0.4289642847201726
12.219999999999999,0.40476981351268193
12.2255,0.3617574202549207
12.230999999999998,0.35031907547926605
12.2365,0.3860573139949059
12.241999999999997,0.417525939944518
12.247499999999999,0.40076375727789043
12.253,0.3604396385987393
12.258499999999998,0.34958111775180445
12.264,0.36771379334086063
12.269499999999997,0.4145741090346716
12.274999999999999,0.4471496715754761
12.2805,0.4525789319989435
12.285999999999998,0.43924298163838754
12.2915,0.39907699675797825
12.296999999999997,0.35601189223396973
12.302499999999998,0.3517949909341892
12.308,0.4010273136091267
12.313499999999998,0.4525789319989435
12.318999999999999,0.5037615715250294
12.324499999999997,0.5572635067659947
12.329999999999998,0.5976930479776403
12.3355,0.5479863239064775
12.340999999999998,0.49764706464034764
12.346499999999999,0.43096731283756834
12.351999999999997,0.4313362917012991
12.357499999999998,0.39844446156301117
12.363,0.37393372275803693
12.368499999999997,0.3322918224227044
12.373999999999999,0.30351147105170234
12.3795,0.36407671596979996
12.384999999999998,0.42975495371388145
12.3905,0.45658498823373495
12.395999999999997,0.47846016372634637
12.401499999999999,0.5118263952608597
12.407,0.49511692386047934
12.412499999999998,0.46433354437208163
12.418,0.4421948125482339
12.423499999999997,0.4801469242462586
12.428999999999998,0.47513935395276924
12.4345,0.44324903787317904
12.439999999999998,0.4164190033533256
12.4455,0.42638143267405704
12.450999999999997,0.4723983681079119
12.456499999999998,0.4882117479820888
12.462,0.5256367470176407
12.467499999999998,0.5217361133153439
12.472999999999999,0.5573689292984892
12.478499999999997,0.5004934730176995
12.483999999999998,0.4800942129800113
12.4895,0.42248079897176005
12.494999999999997,0.3859518914624114
12.500499999999999,0.37788706772658115
12.506,0.3957034757181538
12.511499999999998,0.3544832655127993
12.517,0.32143330157576955
12.522499999999997,0.30293164712298254
12.527999999999999,0.35754051895514016
12.5335,0.40903942607870963
12.538999999999998,0.4151012216971442
12.5445,0.4518409742714819
12.549999999999997,0.4341299888124037
12.555499999999999,0.48230808616239607
12.561,0.45589974177252063
12.566499999999998,0.4175786512107652
12.572,0.384844954871219
12.577499999999997,0.4412460097557833
12.582999999999998,0.47635171307645613
12.5885,0.45874615014987247
12.593999999999998,0.40882858101372066
12.599499999999999,0.3986553066280002
12.604999999999997,0.4124129471185341
12.610499999999998,0.39333146873702723
12.616,0.38468682107247726
12.621499999999997,0.3569606950264203
12.626999999999999,0.3329243576176714
12.632499999999997,0.3019301330642846
12.637999999999998,0.35100432194048037
12.6435,0.38041720850644944
12.648999999999997,0.38574104639742235
12.654499999999999,0.3461021741794855
12.66,0.35891101187756885
12.665499999999998,0.4011327361416212
12.671,0.4201615032568808
12.676499999999997,0.4790399876550662
12.681999999999999,0.530380760979894
12.6875,0.5552077673823517
12.692999999999998,0.523633718900245
12.6985,0.5119318177933542
12.703999999999997,0.45405484745386665
12.709499999999998,0.4436180167369098
12.715,0.41599731322334754
12.720499999999998,0.4167879822170564
12.725999999999999,0.3687680186658058
12.731499999999997,0.37641115227165794
12.736999999999998,0.41267650344977036
12.7425,0.46117086839724625
12.747999999999998,0.46190882612470785
12.753499999999999,0.4608018895335155
12.758999999999997,0.4595895304098286
12.764499999999998,0.45189368553772913
12.77,0.4318634043637717
12.775499999999997,0.3757786170766909
12.780999999999999,0.3493702726868154
12.7865,0.3508461881417386
12.791999999999998,0.40144900373910475
12.7975,0.4221118201080292
12.802999999999997,0.4498379461540862
12.808499999999999,0.43165255929878266
12.814,0.4029776304602752
12.819499999999998,0.3169528439447527
12.825,0.2888050277687178
12.830499999999997,0.2771558379280742
12.835999999999999,0.28464083773518456
12.8415,0.31099647085881277
12.846999999999998,0.35891101187756885
12.8525,0.3436774559321117
12.857999999999997,0.30778108361773016
12.863499999999998,0.2747838309469476
12.869,0.2579689370140728
12.874499999999998,0.2874872461125364
12.879999999999999,0.2646632678274744
12.885499999999997,0.2661391832823976
12.890999999999998,0.2191734450560921
12.8965,0.2143767198275918
12.901999999999997,0.21922615632233936
12.907499999999999,0.21643245921123477
12.912999999999997,0.22070207177726253
12.918499999999998,0.27531094360942016
12.924,0.32417428742062687
12.929499999999997,0.3137901679699173
12.934999999999999,0.2476902400958578
12.9405,0.22618404346697724
12.945999999999998,0.24315707119859378
12.9515,0.2626075284438314
12.956999999999997,0.31104918212506
12.962499999999999,0.3092042878064061
12.968,0.31874502699715945
12.973499999999998,0.2940761543934435
12.979,0.30693770335777404
12.984499999999997,0.2796332674416952
12.989999999999998,0.24305164866609927
12.9955,0.24125946561369255
13.000999999999998,0.3157404848210658
13.006499999999999,0.36866259613331126
13.011999999999997,0.3592799907412996
13.017499999999998,0.3137374567036701
13.023,0.3047765414416365
13.028499999999998,0.34220154047718854
13.033999999999999,0.3322918224227044
13.039499999999997,0.311260027190049
13.044999999999998,0.29760780923200963
13.0505,0.29433971072467974
13.055999999999997,0.26508495795745246
13.061499999999999,0.2444748528547752
13.067,0.2116884452489817
13.072499999999998,0.23098076869547754
13.078,0.2732024929595299
13.083499999999997,0.32264566069945644
13.088999999999999,0.3210643227120388
13.0945,0.29049178828863004
13.099999999999998,0.25459541597424845
13.1055,0.2384130572363407
13.110999999999997,0.3020882668630264
13.116499999999998,0.3406202024897709
13.122,0.3185341819321704
13.127499999999998,0.2528032329218417
13.133,0.23846576850258797
13.138499999999997,0.26703527480860095
13.143999999999998,0.2928637952697566
13.1495,0.28775080244377266
13.154999999999998,0.29196770374355324
13.160499999999999,0.2817417180915855
13.165999999999997,0.2771558379280742
13.171499999999998,0.26229126084634785
13.177,0.26687714100985915
13.182499999999997,0.36228453291739326
13.187999999999999,0.37535692694671285
13.193499999999997,0.32517580147932473
13.198999999999998,0.27019795078343634
13.2045,0.24990411327824263
13.209999999999997,0.22628946599947175
13.215499999999999,0.2178556633999107
13.221,0.2370952755801593
13.226499999999998,0.26097347919016645
13.232,0.2724118239658211
13.237499999999997,0.2777883731230413
13.242999999999999,0.22997925463677968
13.2485,0.22744911385691138
13.253999999999998,0.25949756373524324
13.2595,0.2729916478945409
13.264999999999997,0.2677732325360625
13.270499999999998,0.2114248889177454
13.276,0.17547580533711657
13.281499999999998,0.21854090986112504
13.286999999999999,0.27752481679180496
13.292499999999997,0.2825323870852943
13.297999999999998,0.2868019996513221
13.3035,0.23957270509378034
13.308999999999997,0.18659788251528767
13.314499999999999,0.16630404501009396
13.319999999999997,0.20061907933705786
13.325499999999998,0.21643245921123477
13.331,0.22433914914832326
13.336499999999997,0.214007740963861
13.341999999999999,0.23482869113152724
13.3475,0.27156844370586497
13.352999999999998,0.33714125891745195
13.3585,0.2947614008546578
13.363999999999997,0.2276599589219004
13.369499999999999,0.1902876711525956
13.375,0.19339763586118375
13.380499999999998,0.23214041655291717
13.386,0.22175629710220765
13.391499999999997,0.20810407914416829
13.396999999999998,0.20926372700160792
13.4025,0.1917108753412715
13.407999999999998,0.17088992517360524
13.413499999999999,0.1883900655676944
13.418999999999997,0.20003925540833806
13.424499999999998,0.21295351563891587
13.43,0.2022531285907228
13.435499999999998,0.20256939618820635
13.440999999999999,0.20125161453202495
13.446499999999997,0.21116133258650913
13.451999999999998,0.20430886797436582
13.4575,0.23920372623004957
13.462999999999997,0.25311950051932525
13.468499999999999,0.22196714216719668
13.473999999999997,0.20610105102677254
13.479499999999998,0.23704256431391205
13.485,0.24231369093863767
13.490499999999997,0.20594291722803076
13.495999999999999,0.1614018972490991
13.5015,0.17858577004570467
13.506999999999998,0.22528795194077386
13.5125,0.23598833898896687
13.517999999999997,0.21537823388628966
13.523499999999999,0.19640217803727736
13.529,0.20003925540833806
13.534499999999998,0.17927101650691904
13.54,0.18043066436435867
13.545499999999997,0.15929344659920885
13.550999999999998,0.15212471438958197
13.5565,0.15217742565582923
13.561999999999998,0.162614256372786
13.567499999999999,0.14200415127010874
13.572999999999997,0.13668031337913583
13.578499999999998,0.1597151367291869
13.584,0.18928615709389773
13.589499999999997,0.1727875307585065
13.594999999999999,0.14854034828476853
13.600499999999997,0.12782482064959677
13.605999999999998,0.12940615863701446
13.6115,0.1346772852617401
13.616999999999997,0.16034767192415397
13.622499999999999,0.1761610517983309
13.628,0.16567150981512688
13.633499999999998,0.14010654568520753
13.639,0.15143946792836763
13.644499999999997,0.16835978439373694
13.649999999999999,0.1697302773161656
13.6555,0.1627196789052805
13.660999999999998,0.16667302387382474
13.6665,0.16203443244406618
13.671999999999997,0.1337284824692895
13.677499999999998,0.13936858795774593
13.683,0.14506140471244963
13.688499999999998,0.150279820070928
13.693999999999999,0.14490327091370783
13.699499999999997,0.17515953773963303
13.704999999999998,0.19265967813372215
13.7105,0.18074693196184222
13.715999999999998,0.14922559474598288
13.721499999999999,0.1860707698528151
13.726999999999997,0.20741883268295394
13.732499999999998,0.2269220011944388
13.738,0.2130589381714104
13.743499999999997,0.20900017067037163
13.748999999999999,0.17062636884236895
13.7545,0.1732619321547318
13.759999999999998,0.1802725305656169
13.7655,0.16103291838536832
13.770999999999997,0.1517030242596039
13.776499999999999,0.1586082001379945
13.782,0.15117591159713134
13.787499999999998,0.12255369402487112
13.793,0.11817865892634886
13.798499999999997,0.1123277083729034
13.803999999999998,0.11965457438127204
13.8095,0.12434587707727784
13.814999999999998,0.1271922854546297
13.8205,0.11759883499762902
13.825999999999997,0.11264397597038693
13.831499999999998,0.14485055964746057
13.837,0.1754230940708693
13.842499999999998,0.14564122864116943
13.847999999999999,0.11833679272509064
13.853499999999997,0.12128862363493698
13.858999999999998,0.1383143626328008
13.8645,0.10826894087186464
13.869999999999997,0.08017383596207699
13.875499999999999,0.07827623037717575
13.880999999999997,0.10515897616327652
13.886499999999998,0.09387876518636365
13.892,0.08417989219686847
13.897499999999997,0.08544496258680262
13.902999999999999,0.09783211015490788
13.9085,0.1054225324945128
13.913999999999998,0.1118533069766781
13.9195,0.09630348343373744
13.924999999999997,0.10215443398718291
13.930499999999999,0.11390904636032109
13.936,0.10805809580687563
13.941499999999998,0.08022654722832424
13.947,0.0934570750563856
13.952499999999997,0.09361520885512738
13.957999999999998,0.10036225093477619
13.9635,0.09746313129117709
13.968999999999998,0.09509112431005054
13.974499999999999,0.13140918675441018
13.979999999999997,0.1478551018235542
13.985499999999998,0.12455672214226686
13.991,0.10531710996201829
13.996499999999997,0.12735041925337146
14.001999999999999,0.16203443244406618
14.007499999999997,0.13583693311917974
14.012999999999998,0.10837436340435916
14.0185,0.09762126508991885
14.023999999999997,0.10795267327438111
14.029499999999999,0.10921774366431526
14.035,0.11064094785299118
14.040499999999998,0.11132619431420553
14.046,0.111220771781711
14.051499999999997,0.10447372970206219
14.056999999999999,0.10942858872930428
14.0625,0.11338193369784852
14.067999999999998,0.11100992671672197
14.0735,0.08618292031426422
14.078999999999997,0.08454887106059927
14.084499999999998,0.08955644135408863
14.09,0.07806538531218672
14.095499999999998,0.08302024433942884
14.100999999999999,0.08265126547569804
14.106499999999997,0.07590422339604923
14.111999999999998,0.08059552609205504
14.1175,0.10942858872930428
14.122999999999998,0.11828408145884338
14.128499999999999,0.09914989181108928
14.133999999999997,0.07975214583209894
14.139499999999998,0.08143890635201113
14.145,0.0790668993708846
14.150499999999997,0.08454887106059927
14.155999999999999,0.07880334303964831
14.161499999999997,0.08834408223040173
14.166999999999998,0.10526439869577103
14.1725,0.12677059532465165
14.177999999999997,0.10842707467060642
14.183499999999999,0.11401446889281559
14.189,0.11069365911923844
14.194499999999998,0.11791510259511256
14.2,0.09651432849872647
14.205499999999997,0.08881848362662703
14.210999999999999,0.09393147645261091
14.2165,0.10236527905217192
14.221999999999998,0.09846464534987495
14.2275,0.10821622960561739
14.232999999999997,0.11738798993263999
14.238499999999998,0.12629619392842634
14.244,0.10315594804588078
14.249499999999998,0.10168003259095759
14.254999999999999,0.08043739229331327
14.260499999999997,0.07648404732476904
14.265999999999998,0.08697358930797307
14.2715,0.08776425830168191
14.276999999999997,0.08259855420945078
14.282499999999999,0.09540739190753408
14.287999999999997,0.09488027924506152
14.293499999999998,0.09319351872514932
14.299,0.08881848362662703
14.304499999999997,0.09398418771885816
14.309999999999999,0.08191330774823645
14.3155,0.07959401203335717
14.320999999999998,0.0761677797272855
14.3265,0.08723714563920934
14.331999999999997,0.08797510336667093
14.337499999999999,0.08934559628909959
14.343,0.0930880961926548
14.348499999999998,0.09683059609621002
14.354,0.09266640606267675
14.359499999999997,0.09677788482996276
14.364999999999998,0.08475971612558829
14.3705,0.07869792050715381
14.375999999999998,0.08913475122411058
14.381499999999999,0.09893904674610027
14.386999999999997,0.09519654684254505
14.392499999999998,0.10521168742952378
14.398,0.09519654684254505
14.403499999999998,0.09361520885512738
14.408999999999999,0.11607020827645859
14.414499999999997,0.10905960986557349
14.419999999999998,0.09751584255742435
14.4255,0.10262883538340821
14.430999999999997,0.09751584255742435
14.436499999999999,0.08460158232684652
14.441999999999997,0.08924017375660508
14.447499999999998,0.0898199976853249
14.453,0.07658946985726356
14.458499999999997,0.07890876557214282
14.463999999999999,0.07052767423882907
14.4695,0.06910447005015313
14.474999999999998,0.07126563196629065
14.4805,0.07110749816754888
14.485999999999997,0.07268883615496659
14.491499999999998,0.07353221641492268
14.497,0.0707385193038181
14.502499999999998,0.07021140664134552
14.508,0.0642023222891583
14.513499999999997,0.06884091371891686
14.518999999999998,0.07216172349249401
14.5245,0.07052767423882907
14.529999999999998,0.07094936436880711
14.535499999999999,0.08444344852810476
14.540999999999997,0.07827623037717575
14.546499999999998,0.07569337833106018
14.552,0.07068580803757084
14.557499999999997,0.07469186427236232
14.562999999999999,0.07332137134993366
14.568499999999997,0.0744810192073733
14.573999999999998,0.07964672329960443
14.5795,0.08855492729539075
14.584999999999997,0.08475971612558829
14.590499999999999,0.07622049099353276
14.596,0.07948858950086266
14.601499999999998,0.08228228661196724
14.607,0.07131834323253791
14.612499999999997,0.07484999807110408
14.617999999999999,0.08560309638554439
14.6235,0.07569337833106018
14.628999999999998,0.07216172349249401
14.6345,0.07743285011721965
14.639999999999997,0.08755341323669288
14.645499999999998,0.07933045570212088
14.651,0.07363763894741719
14.656499999999998,0.08750070197044563
14.661999999999999,0.08217686407947272
14.667499999999997,0.07295239248620286
14.672999999999998,0.06942073764763669
14.6785,0.07585151212980196
14.683999999999997,0.07500813186984585
14.689499999999999,0.07110749816754888
14.694999999999997,0.07200358969375224
14.700499999999998,0.07674760365600532
14.706,0.07047496297258181
14.711499999999997,0.06699601940026288
14.716999999999999,0.07110749816754888
14.722499999999997,0.06578366027657599
14.727999999999998,0.06557281521158696
14.7335,0.07806538531218672
14.738999999999997,0.07864520924090655
14.744499999999999,0.06973700524512022
14.75,0.06356978709419123
14.755499999999998,0.07764369518220868
14.761,0.07827623037717575
14.766499999999997,0.0712129207000434
14.771999999999998,0.07142376576503243
14.7775,0.0872898569054566
14.782999999999998,0.07869792050715381
14.788499999999999,0.07216172349249401
14.793999999999997,0.07147647703127968
14.799499999999998,0.08022654722832424
14.805,0.07321594881743915
14.810499999999998,0.07189816716125773
14.815999999999999,0.0716873220962687
14.821499999999997,0.07521897693483488
14.826999999999998,0.07010598410885102
14.8325,0.07896147683839008
14.837999999999997,0.09213929340020419
14.843499999999999,0.06952616018013119
14.848999999999997,0.07200358969375224
14.854499999999998,0.07527168820108214
14.86,0.07147647703127968
14.865499999999997,0.0696315827126257
14.870999999999999,0.06393876595792201
14.8765,0.0684192235889388
14.881999999999998,0.07015869537509828
14.8875,0.0605652449180976
14.892999999999997,0.06757584332898271
14.898499999999999,0.06789211092646624
14.904,0.06604721660781228
14.909499999999998,0.07606235719479099
14.915,0.07780182898095045
14.920499999999997,0.07021140664134552
14.925999999999998,0.07521897693483488
14.9315,0.08644647664550051
14.936999999999998,0.07759098391596142
14.942499999999999,0.06715415319900465
14.947999999999997,0.07732742758472515
14.953499999999998,0.07864520924090655
14.959,0.07010598410885102
14.964499999999997,0.0757988008635547
14.969999999999999,0.07706387125348886
14.975499999999997,0.06884091371891686
14.980999999999998,0.07574608959730744
14.9865,0.0823349978782145
14.991999999999997,0.07195087842750499
14.997499999999999,0.0765367585910163
15.002999999999997,0.08085908242329132
15.008499999999998,0.06873549118642235
15.014,0.06731228699774643
15.019499999999997,0.07342679388242818
15.024999999999999,0.07247799108997754
15.0305,0.06599450534156502
15.035999999999998,0.06689059686776838
15.0415,0.06219929417176255
15.046999999999997,0.06404418849041653
15.052499999999998,0.07147647703127968
15.058,0.06567823774408146
15.063499999999998,0.0691571813164004
15.068999999999999,0.061883026574279014
15.074499999999997,0.06372792089293298
15.079999999999998,0.06857735738768057
15.0855,0.0646767236853836
15.090999999999998,0.06525654761410342
15.096499999999999,0.06536197014659793
15.101999999999997,0.0674704207964882
15.107499999999998,0.06604721660781228
15.113,0.06346436456169671
15.118499999999997,0.06283182936672964
15.123999999999999,0.06857735738768057
15.129499999999997,0.0646767236853836
15.134999999999998,0.06715415319900465
15.1405,0.07221443475874126
15.145999999999997,0.07316323755119189
15.151499999999999,0.06899904751765862
15.157,0.06314809696421317
15.162499999999998,0.06773397712772447
15.168,0.07226714602498852
15.173499999999997,0.07268883615496659
15.178999999999998,0.06778668839397173
15.1845,0.06699601940026288
15.189999999999998,0.06314809696421317
15.1955,0.06599450534156502
15.200999999999997,0.062357427970504316
15.206499999999998,0.06367520962668573
15.212,0.06198844910677352
15.217499999999998,0.0655201039453397
15.222999999999999,0.06399147722416927
15.228499999999997,0.07284696995370835
15.233999999999998,0.06847193485518606
15.2395,0.06578366027657599
15.244999999999997,0.06536197014659793
15.250499999999999,0.062357427970504316
15.255999999999997,0.06499299128286715
15.261499999999998,0.06757584332898271
15.267,0.07226714602498852
15.272499999999997,0.06778668839397173
15.277999999999999,0.0661526391403068
15.2835,0.06494028001661989
15.288999999999998,0.060986935048075654
15.2945,0.07484999807110408
15.299999999999997,0.07063309677132358
15.305499999999999,0.06530925888035068
15.311,0.07147647703127968
15.316499999999998,0.0716873220962687
15.322,0.06725957573149917
15.327499999999997,0.06594179407531776
15.332999999999998,0.06478214621787812
15.3385,0.06725957573149917
15.343999999999998,0.06899904751765862
15.349499999999999,0.06457130115288909
15.354999999999997,0.06262098430174061
15.360499999999998,0.06077608998308663
15.366,0.06330623076295494
15.371499999999997,0.0662580616728013
15.376999999999999,0.06873549118642235
15.382499999999997,0.07021140664134552
15.387999999999998,0.06478214621787812
15.3935,0.06541468141284519
15.398999999999997,0.07421746287613701
15.404499999999999,0.06868277992017509
15.409999999999997,0.07332137134993366
15.415499999999998,0.07548253326607116
15.421,0.06852464612143332
15.426499999999997,0.06852464612143332
15.431999999999999,0.07052767423882907
15.4375,0.07089665310255985
15.442999999999998,0.06219929417176255
15.4485,0.06989513904386199
15.453999999999997,0.06504570254911439
15.459499999999998,0.06957887144637845
15.465,0.0628845406329769
15.470499999999998,0.06241013923675159
15.475999999999999,0.07210901222624676
15.481499999999997,0.07195087842750499
15.486999999999998,0.0753243994673294
15.4925,0.06805024472520801
15.497999999999998,0.06125049137931193
15.503499999999999,0.0629899631654714
15.508999999999997,0.06161947024304273
15.514499999999998,0.06894633625141136
15.52,0.06541468141284519
15.525499999999997,0.06620535040655405
15.530999999999999,0.06525654761410342
15.536499999999997,0.06741770953024094
15.541999999999998,0.0629899631654714
15.5475,0.06731228699774643
15.552999999999997,0.06783939966021899
15.558499999999999,0.0720563009599995
15.564,0.07416475160988975
15.569499999999998,0.07084394183631261
15.575,0.06768126586147721
15.580499999999997,0.06863006865392783
15.585999999999999,0.0628845406329769
15.5915,0.0674704207964882
15.596999999999998,0.07137105449878517
15.6025,0.06293725189922415
15.607999999999997,0.05350193524096525
15.613499999999998,0.06520383634785616
15.619,0.06541468141284519
15.624499999999998,0.06204116037302078
15.629999999999999,0.06441316735414732
15.635499999999997,0.057929681605734785
15.640999999999998,0.06067066745059212
15.6465,0.06578366027657599
15.651999999999997,0.06478214621787812
15.657499999999999,0.06330623076295494
15.662999999999997,0.05940559706065797
15.668499999999998,0.06067066745059212
15.674,0.06657432927028484
15.679499999999997,0.06889362498516412
15.684999999999999,0.06631077293904855
15.690499999999997,0.06773397712772447
15.695999999999998,0.06678517433527387
15.7015,0.06161947024304273
15.706999999999997,0.06752313206273546
15.712499999999999,0.06562552647783422
15.718,0.06504570254911439
15.723499999999998,0.06520383634785616
15.729,0.06462401241913635
15.734499999999997,0.07237256855748303
15.739999999999998,0.06910447005015313
15.7455,0.07063309677132358
15.750999999999998,0.0655201039453397
15.756499999999999,0.06362249836043848
15.761999999999997,0.05893119566443265
15.767499999999998,0.06536197014659793
15.773,0.062462850502998844
15.778499999999998,0.060986935048075654
15.783999999999999,0.06488756875037263
15.789499999999997,0.0674704207964882
15.794999999999998,0.06483485748412537
15.8005,0.0642023222891583
15.805999999999997,0.06678517433527387
15.811499999999999,0.06683788560152112
15.816999999999997,0.06314809696421317
15.822499999999998,0.06499299128286715
15.828,0.06578366027657599
15.833499999999997,0.06667975180277935
15.838999999999999,0.06509841381536165
15.8445,0.06646890673779032
15.849999999999998,0.06156675897679548
15.8555,0.05698087881328417
15.860999999999997,0.0674704207964882
15.866499999999998,0.07347950514867542
15.872,0.06831380105644429
15.877499999999998,0.06699601940026288
15.883,0.06978971651136748
15.888499999999997,0.06920989258264766
15.893999999999998,0.06241013923675159
15.8995,0.06815566725770253
15.904999999999998,0.10732013807941404
15.910499999999999,0.06725957573149917
15.915999999999997,0.06994785031010925
15.921499999999998,0.06683788560152112
15.927,0.06488756875037263
15.932499999999997,0.0646767236853836
15.937999999999999,0.06367520962668573
15.943499999999997,0.06725957573149917
15.948999999999998,0.06204116037302078
15.9545,0.06899904751765862
15.959999999999997,0.06899904751765862
15.965499999999999,0.07094936436880711
15.970999999999997,0.06462401241913635
15.976499999999998,0.06494028001661989
15.982,0.06183031530803176
15.987499999999997,0.06673246306902661
15.992999999999999,0.06557281521158696
15.9985,0.06652161800403758
16.003999999999998,0.06483485748412537
16.0095,0.06720686446525191
16.014999999999997,0.06689059686776838
16.0205,0.06646890673779032
16.026,0.06631077293904855
16.031499999999998,0.06562552647783422
16.037,0.06604721660781228
16.042499999999997,0.06472943495163086
16.048,0.06204116037302078
16.0535,0.06720686446525191
16.058999999999997,0.061883026574279014
16.0645,0.06156675897679548
16.069999999999997,0.06457130115288909
16.075499999999998,0.06673246306902661
16.081,0.0638333434254275
16.086499999999997,0.06346436456169671
16.092,0.06541468141284519
16.097499999999997,0.06994785031010925
16.102999999999998,0.06130320264555919
16.1085,0.06003813225562504
16.113999999999997,0.06346436456169671
16.1195,0.0655201039453397
16.125,0.06330623076295494
16.130499999999998,0.06689059686776838
16.136,0.06499299128286715
16.141499999999997,0.06156675897679548
16.147,0.06161947024304273
16.1525,0.06330623076295494
16.157999999999998,0.06119778011306468
16.1635,0.06636348420529581
16.168999999999997,0.06061795618434486
16.1745,0.06030168858686132
16.18,0.06061795618434486
16.185499999999998,0.06351707582794397
16.191,0.06472943495163086
16.196499999999997,0.06783939966021899
16.201999999999998,0.06409689975666379
16.2075,0.06689059686776838
16.212999999999997,0.06536197014659793
16.2185,0.06989513904386199
16.223999999999997,0.06436045608790006
16.229499999999998,0.062462850502998844
16.235,0.06404418849041653
16.240499999999997,0.06920989258264766
16.246,0.06820837852394979
16.251499999999997,0.06631077293904855
16.256999999999998,0.06230471670425706
16.2625,0.06404418849041653
16.267999999999997,0.07047496297258181
16.2735,0.0661526391403068
16.279,0.058720350599443624
16.284499999999998,0.061408625178053705
16.29,0.06372792089293298
16.295499999999997,0.06599450534156502
16.301,0.06367520962668573
16.3065,0.06978971651136748
16.311999999999998,0.06863006865392783
16.3175,0.07079123057006535
16.322999999999997,0.06884091371891686
16.3285,0.062146582905515294
16.334,0.06462401241913635
16.339499999999997,0.06462401241913635
16.345,0.06778668839397173
16.350499999999997,0.06399147722416927
16.355999999999998,0.054503449299663116
16.3615,0.05756070274200399
16.366999999999997,0.0629899631654714
16.3725,0.06657432927028484
16.377999999999997,0.06198844910677352
16.383499999999998,0.06573094901032872
16.389,0.06826108979019703
16.394499999999997,0.06172489277553724
16.4,0.057771547806993014
16.4055,0.06061795618434486
16.410999999999998,0.058193237936971065
16.4165,0.06657432927028484
16.421999999999997,0.0651511250816089
16.4275,0.06720686446525191
16.433,0.06219929417176255
16.438499999999998,0.06109235758057017
16.444,0.06346436456169671
16.449499999999997,0.06446587862039457
16.455,0.07015869537509828
16.4605,0.059458308326905226
16.465999999999998,0.06156675897679548
16.4715,0.06425503355540556
16.476999999999997,0.06151404771054822
16.482499999999998,0.061935737840526264
16.488,0.06314809696421317
16.493499999999997,0.05987999845688328
16.499,0.06451858988664183
16.504499999999997,0.07005327284260376
16.509999999999998,0.06436045608790006
16.5155,0.06082880124933389
16.520999999999997,0.05908932946317443
16.5265,0.06262098430174061
16.531999999999996,0.0568227450145424
16.537499999999998,0.06546739267909245
16.543,0.06905175878390588
16.548499999999997,0.0617776040417845
16.554,0.06378063215918024
16.5595,0.06325351949670768
16.564999999999998,0.06836651232269154
16.5705,0.06826108979019703
16.575999999999997,0.06573094901032872
16.5815,0.062462850502998844
16.587,0.06525654761410342
16.592499999999998,0.058983906930679904
16.598,0.06109235758057017
16.603499999999997,0.0629899631654714
16.608999999999998,0.06773397712772447
16.6145,0.06520383634785616
16.619999999999997,0.06077608998308663
16.6255,0.0622520054380098
16.630999999999997,0.05935288579441071
16.636499999999998,0.062462850502998844
16.642,0.06077608998308663
16.647499999999997,0.060196266054366815
16.653,0.05961644212564699
16.658499999999997,0.05893119566443265
16.663999999999998,0.06483485748412537
16.6695,0.05829866046946558
16.674999999999997,0.058720350599443624
16.6805,0.061883026574279014
16.686,0.0600908435218723
16.691499999999998,0.06720686446525191
16.697,0.06309538569796591
16.702499999999997,0.06414961102291104
16.708,0.061935737840526264
16.7135,0.06362249836043848
16.718999999999998,0.06541468141284519
16.7245,0.06573094901032872
16.729999999999997,0.06230471670425706
16.7355,0.06694330813401562
16.741,0.06594179407531776
16.746499999999997,0.0655201039453397
16.752,0.05966915339189425
16.757499999999997,0.060986935048075654
16.762999999999998,0.057982392871982036
16.7685,0.060881512515581146
16.773999999999997,0.05935288579441071
16.7795,0.06156675897679548
16.784999999999997,0.06499299128286715
16.790499999999998,0.06636348420529581
16.796,0.06483485748412537
16.801499999999997,0.06536197014659793
16.807,0.05856221680070186
16.8125,0.05987999845688328
16.817999999999998,0.06293725189922415
16.8235,0.058456794268207345
16.828999999999997,0.06109235758057017
16.8345,0.06314809696421317
16.84,0.05893119566443265
16.845499999999998,0.055241407027124705
16.851,0.06704873066651014
16.856499999999997,0.0646767236853836
16.862,0.06241013923675159
16.8675,0.06314809696421317
16.872999999999998,0.060723378716839374
16.8785,0.06272640683423512
16.883999999999997,0.060723378716839374
16.889499999999998,0.06183031530803176
16.895,0.06388605469167476
16.900499999999997,0.06325351949670768
16.906,0.06994785031010925
16.911499999999997,0.06314809696421317
16.916999999999998,0.0498121466036573
16.9225,0.05318566764348171
16.927999999999997,0.05756070274200399
16.9335,0.0629899631654714
16.938999999999997,0.05914204072942169
16.944499999999998,0.054292604234674094
16.95,0.0556103858908555
16.955499999999997,0.06557281521158696
16.961,0.06441316735414732
16.9665,0.05829866046946558
16.971999999999998,0.06061795618434486
16.9775,0.06067066745059212
16.982999999999997,0.06341165329544945
16.9885,0.060934223781828396
16.994,0.06673246306902661
16.999499999999998,0.06003813225562504
17.005,0.06894633625141136
17.010499999999997,0.06457130115288909
17.016,0.059721864658141506
17.0215,0.058878484398185396
17.026999999999997,0.06704873066651014
17.0325,0.05893119566443265
17.037999999999997,0.06272640683423512
17.043499999999998,0.06304267443171865
17.049,0.06573094901032872
17.054499999999997,0.06262098430174061
17.06,0.06219929417176255
17.065499999999997,0.06267369556798787
17.070999999999998,0.06852464612143332
17.0765,0.06604721660781228
17.081999999999997,0.05977457592438876
17.0875,0.06109235758057017
17.093,0.06478214621787812
17.098499999999998,0.06067066745059212
17.104,0.06051253365185035
17.109499999999997,0.06330623076295494
17.115,0.06815566725770253
17.1205,0.06720686446525191
17.125999999999998,0.06388605469167476
17.1315,0.05740256894326222
17.136999999999997,0.06325351949670768
17.1425,0.0585095055344546
17.148,0.05835137173571283
17.153499999999998,0.05466158309840489
17.159,0.05961644212564699
17.164499999999997,0.062093871639268036
17.169999999999998,0.06172489277553724
17.1755,0.06156675897679548
17.180999999999997,0.06931531511514218
17.1865,0.06636348420529581
17.191999999999997,0.06267369556798787
17.197499999999998,0.06404418849041653
17.203,0.06736499826399368
17.208499999999997,0.06673246306902661
17.214,0.06657432927028484
17.219499999999996,0.06578366027657599
17.224999999999998,0.06667975180277935
17.2305,0.06219929417176255
17.235999999999997,0.061883026574279014
17.2415,0.059511019593152484
17.247,0.05492513942964117
17.252499999999998,0.0633589420292022
17.258,0.06494028001661989
17.263499999999997,0.05840408300196009
17.269,0.0592474632619162
17.2745,0.04917961140869022
17.279999999999998,0.05882577313193814
17.2855,0.05376549157220153


==> images/setup-chip-tophat-atoms/powell-profile-data2.txt <==
0.0055,0.06751733782849212
0.011,0.06029455285149064
0.0165,0.05898607731217879
0.022,0.06296384295168685
0.027499999999999997,0.06348723316741159
0.033,0.06458635262043355
0.0385,0.060660926002497964
0.044,0.06369658925370149
0.049499999999999995,0.06390594533999139
0.05499999999999999,0.06458635262043355
0.0605,0.05914309437689621
0.066,0.060346891873063115
0.0715,0.05830567003173661
0.077,0.06165536741237498
0.08249999999999999,0.060870282088787864
0.088,0.06584248913817295
0.0935,0.061184316218222706
0.09899999999999999,0.06704628663433986
0.1045,0.059561806549476
0.10999999999999999,0.062021740563382305
0.11549999999999999,0.05757292372972197
0.121,0.05579339699625784
0.1265,0.06050390893778054
0.132,0.056159770147265156
0.13749999999999998,0.061184316218222706
0.143,0.0692445255403838
0.1485,0.06144601132608508
0.154,0.06667991348333253
0.1595,0.05930011144161363
0.16499999999999998,0.06155068936923003
0.17049999999999998,0.05678783840613485
0.176,0.06568547207345553
0.1815,0.05940478948475858
0.187,0.06018987480834569
0.19249999999999998,0.0692445255403838
0.19799999999999998,0.06594716718131789
0.2035,0.06804072804421687
0.209,0.06196940154180983
0.2145,0.06427231849099871
0.21999999999999997,0.06359191121055653
0.22549999999999998,0.060451569916208064
0.23099999999999998,0.05992817970048332
0.2365,0.06793605000107192
0.242,0.0649003867498684
0.2475,0.06662757446176006
0.253,0.07039598401497822
0.2585,0.06547611598716563
0.264,0.06291150393011437
0.26949999999999996,0.0673603207637747
0.27499999999999997,0.05924777242004116
0.28049999999999997,0.054589599500090916
0.286,0.06390594533999139
0.2915,0.06720330369905728
0.297,0.05893373829060631
0.3025,0.06479570870672345
0.308,0.06725564272062975
0.3135,0.06610418424603531
0.319,0.05971882361419342
0.32449999999999996,0.06463869164200603
0.32999999999999996,0.06568547207345553
0.33549999999999996,0.06830242315207924
0.34099999999999997,0.06505740381458582
0.3465,0.06291150393011437
0.352,0.07191381564057998
0.3575,0.06845944021679666
0.363,0.07327463020146432
0.3685,0.056002753082547735
0.374,0.07301293509360195
0.3795,0.06955855966981864
0.38499999999999995,0.07071001814441306
0.39049999999999996,0.06683693054804996
0.39599999999999996,0.06453401359886107
0.40149999999999997,0.06558079403031057
0.407,0.06626120131075273
0.4125,0.06814540608736182
0.418,0.06427231849099871
0.4235,0.06542377696559315
0.429,0.0724895448778772
0.4345,0.07275123998573958
0.43999999999999995,0.06898283043252142
0.44549999999999995,0.06840710119522418
0.45099999999999996,0.07034364499340576
0.45649999999999996,0.06751733782849212
0.46199999999999997,0.06191706252023735
0.46749999999999997,0.06097496013193281
0.473,0.06270214784382447
0.4785,0.054223226349083595
0.484,0.06385360631841891
0.4895,0.07008194988554338
0.495,0.060817943067215385
0.5005,0.06134133328294013
0.506,0.06280682588696943
0.5115,0.06348723316741159
0.517,0.05757292372972197
0.5225,0.06453401359886107
0.528,0.061236655239795185
0.5335,0.06500506479301335
0.5389999999999999,0.060346891873063115
0.5445,0.06987259379925348
0.5499999999999999,0.07411205454662391
0.5555,0.075996259323233
0.5609999999999999,0.06306852099483179
0.5665,0.07091937423070296
0.572,0.06688926956962243
0.5775,0.07521117399964587
0.583,0.0692445255403838
0.5884999999999999,0.061498350347657556
0.594,0.05762526275129444
0.5994999999999999,0.06584248913817295
0.605,0.06987259379925348
0.6104999999999999,0.07536819106436331
0.616,0.0807067712647557
0.6214999999999999,0.07897958355286405
0.627,0.07091937423070296
0.6325,0.07840385431556682
0.638,0.08327138332180696
0.6435,0.09792630936209981
0.6489999999999999,0.08892399765163421
0.6545,0.07175679857586256
0.6599999999999999,0.0735363253093267
0.6655,0.0784561933371393
0.6709999999999999,0.07746175192726229
0.6765,0.08191056876092262
0.6819999999999999,0.07751409094883475
0.6875,0.06191706252023735
0.693,0.061393672304512606
0.6985,0.05882906024746136
0.704,0.06647055739704263
0.7094999999999999,0.06448167457728861
0.715,0.069820254777681
0.7204999999999999,0.06207407958495478
0.726,0.06275448686539695
0.7314999999999999,0.06599950620289037
0.737,0.07018662792868832
0.7424999999999999,0.062231096649672205
0.748,0.07641497149581279
0.7535,0.08819125134961955
0.759,0.07128574738171028
0.7645,0.06647055739704263
0.7699999999999999,0.06385360631841891
0.7755,0.06500506479301335
0.7809999999999999,0.06306852099483179
0.7865,0.0673603207637747
0.7919999999999999,0.07217551074844236
0.7975,0.0708670352091305
0.8029999999999999,0.06688926956962243
0.8085,0.07405971552505144
0.814,0.06955855966981864
0.8195,0.07133808640328276
0.825,0.07693836171153753
0.8304999999999999,0.09002311710465617
0.836,0.07714771779782743
0.8414999999999999,0.06411530142628129
0.847,0.07013428890711586
0.8524999999999999,0.0940532217657367
0.858,0.0797123298548787
0.8634999999999999,0.07767110801355218
0.869,0.06547611598716563
0.8744999999999999,0.08143951756677034
0.8799999999999999,0.08913335373792411
0.8855,0.0932681364421496
0.8909999999999999,0.06950622064824616
0.8965,0.06772669391478202
0.9019999999999999,0.06783137195792698
0.9075,0.07510649595650093
0.9129999999999999,0.07207083270529742
0.9185,0.06992493282082596
0.9239999999999999,0.06599950620289037
0.9295,0.07955531279016127
0.9349999999999999,0.07238486683473226
0.9404999999999999,0.08060209322161076
0.946,0.07740941290568981
0.9514999999999999,0.06317319903797675
0.957,0.0646910306635785
0.9624999999999999,0.06558079403031057
0.968,0.06495272577144087
0.9734999999999999,0.07102405227384792
0.979,0.06364425023212901
0.9844999999999999,0.07432141063291381
0.99,0.06537143794402067
0.9954999999999999,0.06683693054804996
1.001,0.06688926956962243
1.0065,0.06955855966981864
1.012,0.08201524680406756
1.0174999999999998,0.08149185658834282
1.023,0.06537143794402067
1.0285,0.07275123998573958
1.034,0.10420699195079676
1.0394999999999999,0.08918569275949659
1.045,0.07709537877625497
1.0505,0.09499532415404124
1.056,0.08792955624175719
1.0614999999999999,0.08463219788269129
1.067,0.10938855508647173
1.0725,0.1302194856723166
1.0779999999999998,0.10572482357639854
1.0835,0.06976791575610854
1.089,0.08609769048672059
1.0945,0.09002311710465617
1.0999999999999999,0.08761552211232233
1.1055,0.08081144930790066
1.111,0.09311111937743216
1.1164999999999998,0.09761227523266497
1.1219999999999999,0.08363775647281428
1.1275,0.09352983155001196
1.133,0.12372944699732975
1.1384999999999998,0.12781189067998278
1.144,0.09928712392298417
1.1495,0.10912685997860937
1.155,0.10813241856873235
1.1604999999999999,0.09892075077197685
1.166,0.09028481221251854
1.1715,0.09949648000927407
1.1769999999999998,0.11320930366126238
1.1824999999999999,0.10504441629595634
1.188,0.09860671664254199
1.1935,0.09520468024033114
1.1989999999999998,0.09588508752077332
1.2045,0.09436725589517155
1.21,0.09677485088750538
1.2155,0.10912685997860937
1.2209999999999999,0.10268916032519501
1.2265,0.06657523544018759
1.232,0.06647055739704263
1.2374999999999998,0.08416114668853902
1.2429999999999999,0.07892724453129157
1.2485,0.0700296108639709
1.254,0.06709862565591233
1.2594999999999998,0.06380126729684643
1.265,0.08060209322161076
1.2705,0.060870282088787864
1.276,0.06516208185773077
1.2814999999999999,0.08609769048672059
1.287,0.09504766317561372
1.2925,0.06762201587163708
1.2979999999999998,0.05961414557104848
1.3034999999999999,0.06165536741237498
1.309,0.05950946752790353
1.3145,0.06720330369905728
1.3199999999999998,0.06872113532465905
1.3255,0.07050066205812318
1.331,0.06385360631841891
1.3365,0.07542053008593579
1.3419999999999999,0.0702389669502608
1.3475,0.07573456421537063
1.353,0.0804974151784658
1.3584999999999998,0.08327138332180696
1.3639999999999999,0.08468453690426377
1.3695,0.10828943563344977
1.375,0.08609769048672059
1.3804999999999998,0.07672900562524765
1.386,0.08531260516313345
1.3915,0.09023247319094607
1.397,0.08782487819861223
1.4024999999999999,0.10164237989374551
1.408,0.10347424564878212
1.4135,0.11184848910037805
1.4189999999999998,0.11279059148868259
1.4244999999999999,0.08374243451595922
1.43,0.09431491687359908
1.4355,0.13592443902371631
1.4409999999999998,0.11430842311428434
1.4465,0.10970258921590657
1.452,0.08468453690426377
1.4575,0.0926400681832799
1.4629999999999999,0.09557105339133848
1.4685,0.12849229796042494
1.474,0.15576092819968415
1.4794999999999998,0.12723616144268554
1.4849999999999999,0.11341865974755228
1.4905,0.08923803178106905
1.496,0.08630704657301048
1.5014999999999998,0.1156168986535962
1.507,0.16586235936317176
1.5125,0.1546094697250897
1.518,0.1076090283530076
1.5234999999999999,0.10221810913104273
1.529,0.13749460967089056
1.5345,0.15528987700553187
1.5399999999999998,0.12053676668140881
1.5454999999999999,0.13791332184347035
1.551,0.15722642080371343
1.5565,0.11415140604956692
1.5619999999999998,0.09175030481654782
1.5675,0.11148211594937073
1.573,0.13063819784489641
1.5785,0.1263463980759535
1.5839999999999999,0.10415465292922428
1.5895,0.09269240720485238
1.595,0.10169471891531798
1.6004999999999998,0.09745525816794755
1.6059999999999999,0.0901801341693736
1.6115,0.11948998624995932
1.617,0.14142003628882613
1.6224999999999998,0.11368035485541465
1.628,0.08541728320627842
1.6335,0.09892075077197685
1.639,0.12158354711285829
1.6444999999999999,0.10253214326047758
1.65,0.09546637534819352
1.6555,0.10703329911571038
1.6609999999999998,0.09719356306008518
1.6664999999999999,0.12488090547192421
1.672,0.13074287588804134
1.6775,0.10446868705865914
1.6829999999999998,0.11614028886932094
1.6885,0.14832878713639278
1.694,0.1526205869053357
1.6995,0.14895685539526246
1.7049999999999998,0.14796241398538545
1.7105,0.1326794196862229
1.716,0.13969284857693448
1.7214999999999998,0.12252564950116283
1.7269999999999999,0.11661134006347322
1.7325,0.16209394980995356
1.738,0.19773682350080873
1.7434999999999998,0.20569235477982487
1.7489999999999999,0.1840239998488204
1.7545,0.14691563355393597
1.7599999999999998,0.12158354711285829
1.7654999999999998,0.13618613413157868
1.771,0.19171783601997416
1.7765,0.21903880528080583
1.7819999999999998,0.19637600893992438
1.7874999999999999,0.16973544695953485
1.793,0.14053027292209408
1.7985,0.15146912843074126
1.8039999999999998,0.17727226606597118
1.8094999999999999,0.20935608628989807
1.815,0.20454089630523042
1.8204999999999998,0.19878360393225822
1.8259999999999998,0.1577498110194382
1.8315,0.13733759260617315
1.837,0.16272201806882328
1.8424999999999998,0.22997766078945303
1.8479999999999999,0.2541059497343638
1.8535,0.21202537639009428
1.859,0.17732460508754366
1.8644999999999998,0.17863308062685554
1.8699999999999999,0.19334034568872085
1.8755,0.2218651124457195
1.8809999999999998,0.22280721483402405
1.8864999999999998,0.1842333559351103
1.892,0.16434452773757
1.8975,0.18245382920164616
1.9029999999999998,0.15246356984061826
1.9084999999999999,0.1064052308568407
1.914,0.12566599079551133
1.9195,0.18480908517240752
1.9249999999999998,0.19025234341594485
1.9304999999999999,0.17502168813835478
1.936,0.18391932180567544
1.9414999999999998,0.19580027970262717
1.9469999999999998,0.21301981779997128
1.9525,0.2080476107505862
1.958,0.15256824788376322
1.9634999999999998,0.15230655277590086
1.9689999999999999,0.15408607950936498
1.9745,0.1585872353645978
1.98,0.16073313524906924
1.9854999999999998,0.13252240262150547
1.9909999999999999,0.1257183298170838
1.9965,0.13116158806062114
2.002,0.14628756529506629
2.0075,0.1550281818976695
2.013,0.17674887585024643
2.0185,0.17554507835407954
2.024,0.21223473247638416
2.0295,0.22087067103584243
2.0349999999999997,0.24709252084365219
2.0404999999999998,0.22746538775397426
2.046,0.18287254137422596
2.0515,0.17685355389339139
2.057,0.18182576094277647
2.0625,0.16570534229845432
2.068,0.13529637076484663
2.0734999999999997,0.143722953238015
2.0789999999999997,0.1636641204571278
2.0845,0.20862333998788343
2.09,0.21134496910965211
2.0955,0.21171134226065944
2.101,0.22966362666001816
2.1065,0.27017402935711343
2.112,0.3202624730019716
2.1174999999999997,0.3323004479636407
2.1229999999999998,0.2862944480014356
2.1285,0.2702787074002584
2.134,0.2713778268532804
2.1395,0.32832268232413264
2.145,0.3572661612537111
2.1505,0.32811332623784273
2.1559999999999997,0.31837826822536247
2.1614999999999998,0.3012634081711633
2.167,0.27996142639116617
2.1725,0.2899581795115088
2.178,0.3146098586721443
2.1835,0.30068767893386605
2.189,0.2437951624845863
2.1944999999999997,0.2898535014683639
2.1999999999999997,0.31026571988162893
2.2055,0.31607535127617364
2.211,0.2737330828240417
2.2165,0.25803137635229934
2.222,0.28477661637583385
2.2275,0.2902198746193712
2.2329999999999997,0.3462749667234914
2.2384999999999997,0.3627094194972484
2.2439999999999998,0.33141068459690864
2.2495,0.27300033652202704
2.255,0.25248344006561707
2.2605,0.24269604303156433
2.266,0.2345834946878308
2.2715,0.25175069376360243
2.2769999999999997,0.28676549919558786
2.2824999999999998,0.2825783774697899
2.288,0.24656913062792743
2.2935,0.25818839341701677
2.299,0.2435334673767239
2.3045,0.2498141499654209
2.31,0.21359554703726852
2.3154999999999997,0.17224771999501365
2.3209999999999997,0.2078905936858688
2.3265,0.2336937313210987
2.332,0.22479609765377806
2.3375,0.20830930585844856
2.343,0.2810082068226157
2.3485,0.2953490987334737
2.3539999999999996,0.23426946055839593
2.3594999999999997,0.1739749077069053
2.3649999999999998,0.17879009769157295
2.3705,0.21684056637476193
2.376,0.2848812944189788
2.3815,0.2933078768921472
2.387,0.2768734241183902
2.3925,0.20820462781530363
2.3979999999999997,0.22872152427171363
2.4034999999999997,0.2498141499654209
2.409,0.2938836061294444
2.4145,0.27074975859441064
2.42,0.2627942273153946
2.4255,0.252588118108762
2.431,0.24677848671421732
2.4364999999999997,0.2415445845569699
2.4419999999999997,0.3013680862143082
2.4475,0.2900628575546538
2.453,0.2664056198038953
2.4585,0.2624801931859597
2.464,0.31366775628383975
2.4695,0.3049271396812365
2.4749999999999996,0.2778678655282672
2.4804999999999997,0.31288267096025263
2.4859999999999998,0.3634945048208355
2.4915,0.3120975856366655
2.497,0.3403083182642293
2.5025,0.3125686368308178
2.508,0.2231212489634589
2.5135,0.20281370859333875
2.5189999999999997,0.22809345601284395
2.5244999999999997,0.27844359476556446
2.53,0.2721629121768675
2.5355,0.2769257631399627
2.541,0.2530068302813418
2.5465,0.2585547665680241
2.552,0.28367749692281186
2.5574999999999997,0.3262814604828061
2.5629999999999997,0.28650380408772547
2.5685,0.22259785874773413
2.574,0.24389984052773123
2.5795,0.3414597767388237
2.585,0.3629711146051108
2.5905,0.3843777744282529
2.5959999999999996,0.37207810435872135
2.6014999999999997,0.36485531938171983
2.6069999999999998,0.3542304980025075
2.6125,0.33565014534427906
2.618,0.2928891647195674
2.6235,0.3098993467306216
2.629,0.3220419997354357
2.6345,0.38741343767945635
2.6399999999999997,0.38846021811090586
2.6454999999999997,0.42070105539955016
2.651,0.3699322044742499
2.6565,0.32858437743199503
2.662,0.3088525662991721
2.6675,0.34460011803317225
2.673,0.32659549461224097
2.6784999999999997,0.3827029257379337
2.6839999999999997,0.4433115127188592
2.6895,0.47973947173330145
2.695,0.4422647322874097
2.7005,0.4239460747370436
2.706,0.4064125025102646
2.7115,0.33737733305617074
2.7169999999999996,0.30225784958104035
2.7224999999999997,0.2971286254669378
2.7279999999999998,0.30984700770904916
2.7335,0.29807072785524236
2.739,0.37636990412766425
2.7445,0.4214338017015648
2.75,0.39578768113105234
2.7555,0.35543429549867445
2.7609999999999997,0.43033143536888546
2.7664999999999997,0.4559252169178255
2.772,0.534172054168675
2.7775,0.501198470578016
2.783,0.5377834466571757
2.7885,0.5385685319807628
2.794,0.5750488300167774
2.7994999999999997,0.5263212009328038
2.8049999999999997,0.48199004966091785
2.8104999999999998,0.4606357288593482
2.816,0.47748889380568504
2.8215,0.5352188346001244
2.827,0.5491410143384026
2.8325,0.5645810257022826
2.8379999999999996,0.6391641314430588
2.8434999999999997,0.7041691962360721
2.8489999999999998,0.734264133640245
2.8545,0.7653011734327224
2.86,0.744627259911595
2.8655,0.7499135010904149
2.871,0.7175156467370531
2.8764999999999996,0.7245814146493372
2.8819999999999997,0.6547611598716562
2.8874999999999997,0.5160104136830262
2.893,0.39720083471350914
2.8985,0.4089247755457434
2.904,0.39055377897380483
2.9095,0.4290752988511461
2.915,0.47722719869782265
2.9204999999999997,0.5518103044385989
2.9259999999999997,0.4913063955008183
2.9314999999999998,0.5108288505473513
2.937,0.5170571941144757
2.9425,0.6004855945010001
2.948,0.618228522814069
2.9535,0.6919742042096856
2.9589999999999996,0.6342442634152462
2.9644999999999997,0.5820622589074891
2.9699999999999998,0.5743160837147628
2.9755,0.6167106911884672
2.981,0.6453401359886107
2.9865,0.6348723316741159
2.992,0.5272109642995358
2.9974999999999996,0.4762327572879457
3.0029999999999997,0.46911465035408917
3.0084999999999997,0.48235642281192515
3.014,0.5205115695382591
3.0195,0.5868251098705843
3.025,0.6734985295946021
3.0305,0.6279112418049767
3.036,0.6365995193860076
3.0414999999999996,0.6178098106414892
3.0469999999999997,0.5592947845234627
3.0524999999999998,0.46890529426779914
3.058,0.4376065593674594
3.0635,0.43635042284972003
3.069,0.45566352180996317
3.0745,0.40060287111571996
3.0799999999999996,0.4388626958851988
3.0854999999999997,0.40714524881227926
3.0909999999999997,0.4069882317475618
3.0965,0.36825735578393065
3.102,0.47256902577787246
3.1075,0.5672503158024788
3.113,0.578189171311126
3.1184999999999996,0.5578292919194334
3.1239999999999997,0.5468904364107862
3.1294999999999997,0.5302989665723118
3.135,0.5386732100239077
3.1405,0.6528769550950471
3.146,0.709664793501182
3.1515,0.6870543361818731
3.157,0.6183855398787864
3.1624999999999996,0.6095925842546107
3.1679999999999997,0.602579155363899
3.1734999999999998,0.5504494898777146
3.179,0.4884277493143322
3.1845,0.4633573579811169
3.19,0.4336287937279514
3.1955,0.48492103486897636
3.2009999999999996,0.45917023625531894
3.2064999999999997,0.4565009461551227
3.2119999999999997,0.46089742396721056
3.2175,0.4329483864475092
3.223,0.4530465707313394
3.2285,0.5251697424582094
3.234,0.5758339153403645
3.2394999999999996,0.7332173532087954
3.2449999999999997,0.8275322700823946
3.2504999999999997,0.7645160881091353
3.256,0.8007346910372877
3.2615,0.8529166955450448
3.267,0.8766786113389481
3.2725,0.8168027706600373
3.278,0.8311960015924678
3.2834999999999996,0.8210422314074077
3.2889999999999997,0.8497763542506963
3.2944999999999998,0.77540260459621
3.3,0.7834104748967985
3.3055,0.798013061915519
3.311,0.810155714920333
3.3165,0.7945586864917357
3.3219999999999996,0.7996355715842657
3.3274999999999997,0.7422720039408336
3.3329999999999997,0.696213664957056
3.3385,0.6703058492786811
3.344,0.6368088754722975
3.3495,0.6722947320984352
3.355,0.6898806433467867
3.3604999999999996,0.6166060131453223
3.3659999999999997,0.5604985820196297
3.3714999999999997,0.5364749711178638
3.377,0.5395629733906397
3.3825,0.5677213669966311
3.388,0.5137074967338374
3.3935,0.6036259357953486
3.399,0.6139890620666986
3.4044999999999996,0.6782090415361247
3.4099999999999997,0.6129422816352491
3.4154999999999998,0.6001715603715653
3.421,0.6114767890312198
3.4265,0.6531386502029095
3.432,0.5875578561725989
3.4375,0.5667792646083265
3.4429999999999996,0.6046203772052257
3.4484999999999997,0.6513591234694454
3.4539999999999997,0.6677935762432023
3.4595,0.6073943453485668
3.465,0.6101159744703355
3.4705,0.5969788800556444
3.476,0.614146079131416
3.4814999999999996,0.5695532327516677
3.4869999999999997,0.5297755763565871
3.4924999999999997,0.47256902577787246
3.4979999999999998,0.517318889222338
3.5035,0.4412702908775326
3.509,0.41133237053807725
3.5145,0.45890854114745655
3.5199999999999996,0.500099351124994
3.5254999999999996,0.4870145957318754
3.5309999999999997,0.4707894990444083
3.5364999999999998,0.4824087618334976
3.542,0.5231285206168829
3.5475,0.5004133852544289
3.553,0.44461998825817106
3.5585,0.450795992803723
3.5639999999999996,0.4557158608315356
3.5694999999999997,0.5138645137985548
3.5749999999999997,0.5022975900310379
3.5805,0.44953985628598364
3.586,0.34559455944304923
3.5915,0.3595167391813275
3.597,0.40547040012196006
3.6024999999999996,0.5017741998153132
3.6079999999999997,0.46037403375148583
3.6134999999999997,0.4633050189595444
3.6189999999999998,0.42729577211768194
3.6245,0.38652367431272433
3.63,0.4004458540510025
3.6355,0.3889836083266306
3.6409999999999996,0.36789098263292336
3.6464999999999996,0.36019714646176965
3.6519999999999997,0.34726940813336843
3.6574999999999998,0.3086432102128822
3.663,0.34491415216260707
3.6685,0.3247112898356319
3.674,0.41442037281085325
3.6795,0.3813944501986218
3.6849999999999996,0.36951349230167013
3.6904999999999997,0.3453328643351869
3.6959999999999997,0.329683496885017
3.7015,0.3304685822086041
3.707,0.32973583590658945
3.7125,0.31670341953504333
3.718,0.3230364411453127
3.7234999999999996,0.3369586208835909
3.7289999999999996,0.33104431144590135
3.7344999999999997,0.3622907073246686
3.7399999999999998,0.3646983023170024
3.7455,0.40693589272598935
3.751,0.4007075491588649
3.7565,0.38024299172402737
3.7619999999999996,0.3358071624089965
3.7674999999999996,0.3297881749281619
3.7729999999999997,0.38584326703228217
3.7784999999999997,0.42750512820397185
3.784,0.3699322044742499
3.7895,0.4528372146450495
3.795,0.4214861407231373
3.8005,0.35061910551400677
3.8059999999999996,0.29440699634516915
3.8114999999999997,0.3010017130633009
3.8169999999999997,0.3075440907598603
3.8225,0.4053657220788151
3.828,0.48115262531575825
3.8335,0.5202498744303966
3.839,0.5328635786293631
3.8444999999999996,0.5044958289370819
3.8499999999999996,0.5418658903398287
3.8554999999999997,0.5187320428047949
3.8609999999999998,0.5107241725042063
3.8665,0.48434530563167916
3.872,0.471417567303278
3.8775,0.479582454668584
3.8829999999999996,0.4813619814020481
3.8884999999999996,0.4513193830194478
3.8939999999999997,0.41818878236407137
3.8994999999999997,0.4047376538199454
3.905,0.3941128324407331
3.9105,0.4652939017792984
3.916,0.5121373260866632
3.9215,0.5362656150315739
3.9269999999999996,0.4904166321340862
3.9324999999999997,0.5009891144917261
3.9379999999999997,0.5006227413407188
3.9435,0.5365796491610088
3.949,0.5440117902243001
3.9545,0.6033642406874863
3.96,0.6095925842546107
3.9654999999999996,0.6142507571745609
3.9709999999999996,0.6490562065202564
3.9764999999999997,0.6579015011660048
3.9819999999999998,0.6383267070978992
3.9875,0.6024221382991817
3.993,0.49418504168730437
3.9985,0.43812994958318413
4.004,0.4522091463861798
4.0095,0.4288659427648562
4.015,0.47293539892887976
4.0205,0.5229715035521654
4.026,0.583266056403656
4.031499999999999,0.5644240086375651
4.037,0.5930534534377088
4.0424999999999995,0.5899654511649327
4.048,0.5751535080599224
4.0535,0.6159256058648801
4.059,0.6308422270130354
4.0645,0.666432761682318
4.069999999999999,0.5938908777828683
4.0755,0.6740742588318993
4.0809999999999995,0.6747546661123415
4.0865,0.7186147661900751
4.092,0.6906133896488013
4.0975,0.6633447594095421
4.103,0.6182808618356415
4.108499999999999,0.6356050779761305
4.114,0.7140612713132699
4.1194999999999995,0.786550816191147
4.125,0.8648499924635689
4.1305,0.8963057444286262
4.136,0.7802701336024501
4.1415,0.6747546661123415
4.146999999999999,0.625398968769498
4.1525,0.6426185068668421
4.1579999999999995,0.6593146547484615
4.1635,0.6361808072134277
4.169,0.666537439725463
4.1745,0.6076037014348566
4.18,0.597502270271369
4.185499999999999,0.6304235148404556
4.191,0.7471395329470737
4.1964999999999995,0.6951145455040341
4.202,0.6734985295946021
4.2075,0.6859028777072785
4.213,0.7674994123387664
4.2185,0.829887526053156
4.224,0.8653733826792936
4.2295,0.8156513121854428
4.234999999999999,0.7211793782471264
4.2405,0.5919019949631144
4.2459999999999996,0.5197264842146719
4.2515,0.49606924646391354
4.257,0.5448492145694597
4.2625,0.5889710097550558
4.268,0.5914832827905345
4.273499999999999,0.6755397514359286
4.279,0.681872773046198
4.2844999999999995,0.6696777810198115
4.29,0.6749640221986314
4.2955,0.777391487415964
4.301,0.8444901130718764
4.3065,0.8217749777094224
4.311999999999999,0.7548857081397999
4.3175,0.7555137763986697
4.3229999999999995,0.6486898333692491
4.3285,0.6503646820595683
4.334,0.6898283043252141
4.3395,0.7415915966603914
4.345,0.7978560448508015
4.350499999999999,0.836848615922295
4.356,0.8128773440421017
4.3614999999999995,0.7463544476234866
4.367,0.7635216466992581
4.3725,0.7890107502050533
4.378,0.8144998537108484
4.3835,0.7828347456595013
4.388999999999999,0.7994262154979758
4.3945,0.8744803724329042
4.3999999999999995,0.797018620505642
4.4055,0.7630505955051059
4.411,0.8273752530176772
4.4165,0.8036656762453462
4.422,0.7020756353731732
4.427499999999999,0.6589482815974542
4.433,0.6421474556726898
4.4384999999999994,0.6753827343712111
4.444,0.7273030437711059
4.4495,0.7340547775539551
4.455,0.7808458628397473
4.4605,0.7908949549816625
4.465999999999999,0.8580982586807196
4.4715,0.908971787649165
4.476999999999999,0.9351412984354021
4.4825,0.9562339241291095
4.4879999999999995,0.9065641926568311
4.4935,0.8867277034808634
4.499,0.8835873621865147
4.5045,0.8798189526332966
4.51,0.881964852517768
4.515499999999999,0.9236790527110302
4.521,1.0281477397696894
4.5264999999999995,0.9782686522111211
4.532,0.8277939651902569
4.5375,0.8187916534797914
4.543,0.7429000721997033
4.5485,0.7101358446953343
4.553999999999999,0.690037660411504
4.5595,0.5835800905330909
4.5649999999999995,0.5388825661101976
4.5705,0.6395828436156387
4.576,0.6597857059426138
4.5815,0.5635342452708331
4.587,0.6268644613735272
4.592499999999999,0.6570117377992727
4.598,0.7159454760898789
4.6034999999999995,0.7534725545573432
4.609,0.7689649049427957
4.6145,0.8168551096816098
4.62,0.8537541198902043
4.6255,0.836848615922295
4.630999999999999,0.8344933599515337
4.6365,0.8377383792890271
4.6419999999999995,0.8537541198902043
4.6475,0.8320334259376274
4.653,0.9003358490897067
4.6585,0.8824359037119203
4.664,0.8170121267463272
4.669499999999999,0.7762400289413696
4.675,0.7877022746657414
4.680499999999999,0.7193998515136623
4.686,0.7657722246268747
4.6915,0.8050264908062306
4.697,0.7643590710444179
4.7025,0.6918695261665406
4.707999999999999,0.7100311666521892
4.7135,0.6569070597561277
4.718999999999999,0.6154545546707278
4.7245,0.685065453362119
4.7299999999999995,0.7322229117989184
4.7355,0.7327986410362157
4.741,0.674597649047624
4.7465,0.658372552360157
4.752,0.6572210938855626
4.757499999999999,0.633563856134804
4.763,0.6422521337158348
4.7684999999999995,0.6986735989709624
4.774,0.7408065113368043
4.7795,0.7837768480478059
4.785,0.8059685931945351
4.7905,0.8322951210454897
4.795999999999999,0.8453798764386085
4.8015,0.8561093758609657
4.8069999999999995,0.824810640960626
4.8125,0.8014150983177298
4.818,0.7789093190415658
4.8235,0.8172738218541895
4.829,0.751797705867024
4.834499999999999,0.8038226933100636
4.84,0.7951867547506054
4.8454999999999995,0.7380325431934632
4.851,0.7185624271685026
4.8565,0.729187248547715
4.862,0.8244966068311911
4.8675,0.847211742193645
4.872999999999999,0.8212515874936976
4.8785,0.746720820774494
4.8839999999999995,0.7500181791335598
4.8895,0.6831812485855098
4.895,0.7523210960827487
4.9005,0.7873882405363066
4.906,0.8211469094505527
4.911499999999999,0.7965999083330622
4.917,0.8160700243580227
4.922499999999999,0.9227892893442982
4.928,0.8587263269395894
4.9334999999999996,0.853597102825487
4.939,0.810051036877188
4.9445,0.8293117968158588
4.949999999999999,0.9110653485120639
4.9555,0.9145197239358472
4.960999999999999,0.872805523742585
4.9665,0.8580459196591472
4.9719999999999995,0.7962335351820549
4.9775,0.8448564862228837
4.983,0.8360635305987079
4.988499999999999,0.8926420129185529
4.994,0.9829791641526439
4.999499999999999,0.9846016738213905
5.005,1.0325965566033497
5.0104999999999995,0.8835350231649423
5.016,0.9423117443908313
5.0215,0.9083437193902952
5.027,0.9390143860317653
5.0325,0.8986610003993875
5.037999999999999,0.9363974349531415
5.0435,0.9262960037896539
5.0489999999999995,1.0016641948540173
5.0545,0.9872709639215868
5.06,0.9461848319871944
5.0655,0.9233126795600229
5.071,1.0043858239757861
5.076499999999999,0.9276568183505383
5.082,0.9030051391899029
5.0874999999999995,0.8634891779026845
5.093,0.7572409641105613
5.0985,0.7959718400741925
5.104,0.7228542269374456
5.1095,0.739341018732775
5.114999999999999,0.6454971530533282
5.1205,0.6311562611424703
5.1259999999999994,0.5527524068269034
5.1315,0.5951993533221802
5.137,0.6338255512426665
5.1425,0.6671655079843327
5.148,0.6779996854498349
5.153499999999999,0.5636912623355506
5.159,0.5580386480057233
5.164499999999999,0.5833183954252286
5.17,0.6009043066735799
5.1754999999999995,0.5365273101394362
5.181,0.635762095040848
5.1865,0.6656476763587309
5.191999999999999,0.5982350165733837
5.1975,0.5933674875671436
5.202999999999999,0.6364425023212902
5.2085,0.5685587913417907
5.2139999999999995,0.5517579654170264
5.2195,0.6052484454640954
5.225,0.6160302839080251
5.230499999999999,0.6592623157268891
5.236,0.7406494942720869
5.241499999999999,0.7397073918837824
5.247,0.7134855420759727
5.2524999999999995,0.7718435511292817
5.258,0.7245290756277647
5.2635,0.7173586296723358
5.269,0.6650719471214337
5.2745,0.7204466319451117
5.279999999999999,0.7299723338713021
5.2855,0.7627889003972436
5.2909999999999995,0.7792233531710006
5.2965,0.8084285272084414
5.302,0.9143627068711297
5.3075,0.8354878013614107
5.313,0.860348836608336
5.318499999999999,0.7667666660367517
5.324,0.79591950105262
5.3294999999999995,0.7866554942342919
5.335,0.8224030459682922
5.3405,0.8325044771317797
5.346,0.9252492233582045
5.3515,0.9495345293678328
5.356999999999999,0.9497438854541226
5.3625,0.9731917671185911
5.367999999999999,0.9145720629574197
5.3735,0.8937411323715749
5.379,0.8104174100281955
5.3845,0.9097045339511796
5.39,0.9377582495140259
5.395499999999999,0.9594789434666029
5.401,0.9180787774027754
5.406499999999999,0.8385234646126142
5.412,0.7312808094106139
5.4174999999999995,0.7722622633018615
5.423,0.8718634213542804
5.4285,0.9499532415404125
5.433999999999999,0.9256679355307843
5.4395,0.9005452051759966
5.444999999999999,0.9300120743212996
5.4505,0.863646194967402
5.4559999999999995,0.9035285294056276
5.4615,0.9097568729727521
5.467,0.9432015077575634
5.472499999999999,0.9412649639593818
5.478,0.9213237967402689
5.483499999999999,0.8319287478944825
5.489,0.777286809372819
5.4944999999999995,0.7546240130319376
5.5,0.7832011188105087
5.5055,0.7960765181173375
5.511,0.7318041996263387
5.5165,0.7356772872227018
5.521999999999999,0.7011335329848686
5.5275,0.8188439925013639
5.5329999999999995,0.8043984225473608
5.5385,0.7818403042496244
5.544,0.7527921472769009
5.5495,0.8409833986265205
5.555,0.8364299037497153
5.560499999999999,0.8859426181572763
5.566,0.9194919309852323
5.5714999999999995,0.833760613649519
5.577,0.8633844998595396
5.5825,0.8299922040963009
5.588,0.8639078900752644
5.5935,0.8600871415004737
5.598999999999999,0.8727008456994401
5.6045,0.840041296238216
5.609999999999999,0.8725438286347226
5.6155,0.8670482313696128
5.6209999999999996,0.8915952324871035
5.6265,0.8566327660766904
5.632,0.8781441039429774
5.637499999999999,0.888454891192755
5.643,0.9235743746678853
5.648499999999999,0.998209819430234
5.654,0.9838165884978034
5.6594999999999995,1.0363126271349954
5.665,0.9941797147691536
5.6705,1.0696525838766617
5.675999999999999,1.0940949069510073
5.6815,1.051909655563593
5.686999999999999,1.0676113620353351
5.6925,1.0285141129206967
5.6979999999999995,0.9376535714708809
5.7035,0.8816508183883331
5.709,0.8876698058691679
5.714499999999999,0.9357170276726994
5.72,0.9023247319094607
5.725499999999999,0.8813367842588983
5.731,0.9484354099148108
5.7364999999999995,0.9456614417714696
5.742,0.9513140561012968
5.7475,0.9397994713553525
5.752999999999999,0.9932899514024215
5.7585,0.9685859332202134
5.763999999999999,0.9199629821793845
5.7695,0.9629856579119587
5.7749999999999995,1.017836952519912
5.7805,1.1039346430066326
5.786,0.9907776783669425
5.7915,1.0573529138071303
5.797,1.1167053642703164
5.802499999999999,1.1016840650790163
5.808,1.0112945748233526
5.8134999999999994,1.048821653290817
5.819,1.0716414666964158
5.8245,1.1483704723216632
5.83,1.1801925974377279
5.8355,1.1442880286390102
5.840999999999999,1.102992540618328
5.8465,1.0923677192391155
5.851999999999999,1.0866104268661434
5.8575,1.0685011254020673
5.8629999999999995,1.0386678831057568
5.8685,1.0650990889998564
5.874,1.0613830184682107
5.879499999999999,1.0446345315650187
5.885,0.9921908319493995
5.890499999999999,0.9748142767873378
5.896,0.9721973257087141
5.9014999999999995,0.9970060219340672
5.907,0.9963779536751974
5.9125,1.0661982084528785
5.917999999999999,1.0506011800242812
5.9235,1.0205585816416807
5.928999999999999,1.0224427864182897
5.9345,1.06834410833735
5.9399999999999995,1.0666692596470306
5.9455,1.1026261674673208
5.951,1.115344549709432
5.956499999999999,1.0777127931988228
5.962,1.0530611140381874
5.967499999999999,1.0429596828746996
5.973,1.046518736341628
5.9784999999999995,0.9967443268262047
5.984,1.0335386589916542
5.9895,1.0143302380745562
5.994999999999999,1.036050932027133
6.0005,1.00129782170301
6.005999999999999,0.9971630389987846
6.0115,0.9996753120342633
6.0169999999999995,0.966230677249452
6.0225,1.0776604541772503
6.028,1.0626391549859502
6.0335,1.0963978239001961
6.039,1.0406044269039383
6.044499999999999,1.0892797169663395
6.05,1.0493973825281142
6.055499999999999,1.0301366225894435
6.061,0.9745525816794754
6.0665,0.9658643040984447
6.072,0.9504766317561373
6.0775,0.9134206044828252
6.082999999999999,0.9296980401918647
6.0885,0.9171890140360434
6.093999999999999,0.9547684315250802
6.0995,0.920015321200957
6.1049999999999995,0.972511359838149
6.1105,0.9502149366482749
6.116,0.9755993621109249
6.121499999999999,1.0017688728971623
6.127,1.0501301288301288
6.132499999999999,1.0423839536374024
6.138,0.9991519218185386
6.1434999999999995,1.0423839536374024
6.149,1.0107188455860554
6.1545,1.0364696441997128
6.159999999999999,0.9570190094526966
6.1655,0.9215331528265588
6.170999999999999,0.8943168616088721
6.1765,0.9782163131895487
6.1819999999999995,0.9448240174263101
6.1875,0.9838689275193759
6.193,0.9245164770561898
6.198499999999999,0.9944937488985883
6.204,1.0051185702778007
6.209499999999999,1.0121843381900848
6.215,1.008468267658439
6.2204999999999995,1.040133375709786
6.226,1.0328582517112121
6.2315,1.0284094348775517
6.236999999999999,1.0697049228982343
6.2425,1.051700299477303
6.247999999999999,1.0544742676206442
6.2535,1.0396623245156338
6.2589999999999995,1.0957697556413264
6.2645,1.0840458148090921
6.27,1.0862963927367086
6.2755,1.0009314485520027
6.281,1.0240652960870364
6.286499999999999,1.0131264405783893
6.292,1.0115039309096425
6.297499999999999,0.984758690886108
6.303,0.9223705771717183
6.3084999999999996,0.9928712392298417
6.314,0.9925572051004068
6.3195,0.9674868137671915
6.324999999999999,0.9194395919636598
6.3305,0.9199106431578121
6.335999999999999,0.8591450391121692
6.3415,0.9041042586429249
6.3469999999999995,0.9313205498606115
6.3525,0.9369731641904387
6.358,0.9750759718952002
6.363499999999999,0.9974770731282194
6.369,1.0027109752854668
6.374499999999999,1.0316544542150452
6.38,1.005484943428808
6.3854999999999995,0.9722496647302866
6.391,1.0090963359173086
6.3965,0.9605257238980524
6.401999999999999,0.9027434440820405
6.4075,0.8811274281726084
6.412999999999999,0.8410880766696655
6.4185,0.855481307602096
6.4239999999999995,0.8768356284036655
6.4295,0.8541728320627842
6.435,0.8789291892665645
6.440499999999999,0.8925896738969805
6.446,0.8942121835657272
6.451499999999999,0.9181834554459204
6.457,0.9289652938898502
6.4624999999999995,0.9536169730504858
6.468,0.9083960584118678
6.4735,0.891542893465531
6.478999999999999,0.8815984793667607
6.4845,0.9240454258620375
6.489999999999999,0.9506336488208547
6.4955,0.9184451505537828
6.5009999999999994,0.9389097079886205
6.5065,0.9108036534042016
6.512,0.884477125553247
6.517499999999999,0.8701885726639613
6.523,0.8742186773250418
6.528499999999999,0.8414021107991003
6.534,0.829678169966866
6.539499999999999,0.7977513668076566
6.545,0.7378755261287457
6.5504999999999995,0.7032270938477676
6.556,0.6925499334469828
6.5615,0.7567175738948365
6.566999999999999,0.803089947008049
6.5725,0.8092659515536009
6.577999999999999,0.7273553827926783
6.5835,0.7206036490098292
6.5889999999999995,0.704378552322362
6.5945,0.6810353487010383
6.6,0.6405772850255156
6.605499999999999,0.6344536195015361
6.611,0.6791511439244293
6.616499999999999,0.7277217559436857
6.622,0.7050589596028042
6.6274999999999995,0.649998308908561
6.633,0.6985689209278174
6.6385,0.7071525204657032
6.643999999999999,0.7456740403430444
6.6495,0.7423766819839785
6.654999999999999,0.7336884044029477
6.6605,0.7284021632241279
6.6659999999999995,0.7287685363751352
6.6715,0.7523210960827487
6.677,0.7741988071000431
6.682499999999999,0.7322229117989184
6.688,0.7017092622221658
6.693499999999999,0.694329460180447
6.699,0.6896189482389242
6.7044999999999995,0.7364100335247165
6.71,0.7956054669231851
6.7155,0.7979607228939465
6.720999999999999,0.8090042564457386
6.7265,0.8272705749745323
6.731999999999999,0.8285267114922716
6.7375,0.7819449822927693
6.742999999999999,0.8057068980866727
6.7485,0.8181112461993492
6.754,0.9145197239358472
6.759499999999999,0.8663678240891707
6.765,0.850299744466421
6.770499999999999,0.8817554964314781
6.776,0.8438620448130066
6.781499999999999,0.8427105863384121
6.787,0.788539699010901
6.7924999999999995,0.7860797649969947
6.798,0.7900051916149303
6.8035,0.8034563201590563
6.808999999999999,0.7783335898042686
6.8145,0.7999496057137006
6.819999999999999,0.8353307842966933
6.8255,0.8455368935033258
6.8309999999999995,0.8365345817928602
6.8365,0.850299744466421
6.842,0.8160176853364501
6.847499999999999,0.8060209322161076
6.853,0.8414021107991003
6.858499999999999,0.8583076147670096
6.864,0.9122691460082308
6.8694999999999995,0.9253539014013494
6.875,0.9543497193525003
6.8805,0.9347749252843948
6.885999999999999,0.9984715145380965
6.8915,0.942939812649701
6.896999999999999,0.9986285316028138
6.9025,0.9679055259397712
6.9079999999999995,0.9338328228960903
6.9135,0.8469500470857827
6.919,0.8383141085263243
6.924499999999999,0.8421871961226874
6.93,0.8244442678096187
6.935499999999999,0.877882408835115
6.941,0.9012779514780113
6.9464999999999995,0.9434632028654257
6.952,0.9080296852608604
6.9575,0.8806563769784561
6.962999999999999,0.8650593485498588
6.9685,0.879766613611724
6.973999999999999,0.794715703556453
6.9795,0.7623178492030913
6.984999999999999,0.7811598969691822
6.9905,0.8501427274017036
6.9959999999999996,0.8334989185416567
7.001499999999999,0.818634636415074
7.007,0.8104697490497679
7.012499999999999,0.7777578605669713
7.018,0.8004729959294252
7.023499999999999,0.7605906614911997
7.029,0.7603813054049098
7.0344999999999995,0.6672178470059051
7.039999999999999,0.6516208185773077
7.0455,0.6364425023212902
7.050999999999999,0.6243521883380485
7.0565,0.642827862953132
7.061999999999999,0.663554115495832
7.0675,0.7507509254355744
7.0729999999999995,0.7470871939255013
7.0785,0.7521640790180313
7.084,0.7322229117989184
7.089499999999999,0.7104498788247692
7.095,0.7150557127231468
7.100499999999999,0.7644637490875629
7.106,0.7578690323694309
7.1114999999999995,0.7427430551349858
7.117,0.7141136103348423
7.1225,0.7180913759743504
7.127999999999999,0.7061057400342536
7.1335,0.6707245614512609
7.138999999999999,0.6927069505117003
7.1445,0.7373521359130211
7.1499999999999995,0.7829394237026462
7.1555,0.6923929163822654
7.161,0.6823438242403502
7.166499999999999,0.6521442087930325
7.172,0.6793605000107192
7.177499999999999,0.6632400813663971
7.183,0.6959519698491936
7.1884999999999994,0.7109209300189214
7.194,0.7451506501273197
7.1995,0.8236591824860315
7.204999999999999,0.8565804270551179
7.2105,0.8853145498984065
7.215999999999999,0.9035285294056276
7.2215,0.9106989753610566
7.226999999999999,0.8475257763230799
7.2325,0.824810640960626
7.2379999999999995,0.829887526053156
7.243499999999999,0.8547485613000814
7.249,0.8408787205833755
7.254499999999999,0.8171168047894721
7.26,0.7890630892266258
7.265499999999999,0.8056545590651002
7.271,0.8565804270551179
7.2764999999999995,0.8520269321783127
7.281999999999999,0.8758411869937885
7.2875,0.8522362882646026
7.292999999999999,0.8537017808686319
7.2985,0.8860996352219936
7.303999999999999,0.9195966090283773
7.3095,0.8815984793667607
7.3149999999999995,0.8546962222785088
7.3205,0.8876174668475955
7.326,0.907767990152998
7.331499999999999,0.9366591300610039
7.337,0.9145720629574197
7.342499999999999,0.9288606158467052
7.348,0.947807341655941
7.3534999999999995,0.9168226408850361
7.359,0.887355771739733
7.3645,0.8977712370326555
7.369999999999999,0.9601070117254725
7.3755,0.9956452073731829
7.380999999999999,1.0615923745545006
7.3865,1.081585880795186
7.3919999999999995,1.0453149388454612
7.3975,1.0242746521733264
7.403,0.9990995827969661
7.408499999999999,1.0071074530975548
7.414,0.9978957853007993
7.419499999999999,0.9869045907705795
7.425,0.9608397580274872
7.430499999999999,0.9471792733970714
7.436,0.9549254485897976
7.4415,0.9523608365327464
7.446999999999999,0.9630903359551036
7.4525,0.9946507659633058
7.457999999999999,1.037830458760597
7.4635,1.0725312300631478
7.468999999999999,1.0722695349552853
7.4745,1.0609119672740586
7.4799999999999995,1.0755668933143514
7.485499999999999,1.1014747089927264
7.491,1.0837317806796574
7.496499999999999,1.1071273233225536
7.502,1.1254983198944921
7.507499999999999,1.1079124086461407
7.513,1.12460855652776
7.5184999999999995,1.0973922653100732
7.523999999999999,1.0736303495161699
7.5295,1.0531657920813322
7.534999999999999,1.0375164246311623
7.5405,1.0758285884222136
7.545999999999999,1.135547412036407
7.5515,1.1257600150023543
7.5569999999999995,1.1096395963580323
7.5625,1.0968688750943483
7.568,1.0987530798709577
7.573499999999999,1.07321163734359
7.579,1.0352658467035458
7.584499999999999,1.0420699195079675
7.59,0.9840782836056658
7.5954999999999995,0.9753900060246351
7.601,0.9580134508625736
7.6065,0.9739768524421782
7.611999999999999,0.9871139468568693
7.6175,0.9555011778270948
7.622999999999999,0.9517327682738767
7.6285,0.9977387682360818
7.6339999999999995,0.9882654053314638
7.6395,0.9731917671185911
7.645,0.9847063518645355
7.650499999999999,0.938857368967048
7.656,0.9751806499383452
7.661499999999999,0.9417883541751065
7.667,0.9808332642681724
7.672499999999999,0.9492728342599703
7.678,0.9626192847609513
7.6834999999999996,0.986747573705862
7.688999999999999,0.9777452619953964
7.6945,0.9804668911171651
7.699999999999999,0.9939180196612911
7.7055,0.9998323290989808
7.710999999999999,1.023803600979174
7.7165,1.05819033815229
7.7219999999999995,0.9906730003237976
7.727499999999999,1.036050932027133
7.733,0.9771695327580991
7.738499999999999,1.0406044269039383
7.744,1.0550499968579414
7.749499999999999,1.061749391619218
7.755,1.0682394302942049
7.7604999999999995,1.0577192869581376
7.765999999999999,1.1315173073753266
7.7715,1.142927214078126
7.776999999999999,1.1455965041783223
7.7825,1.137955007028741
7.787999999999999,1.1589952937008758
7.7935,1.049816094700694
7.7989999999999995,1.068815159531502
7.804499999999999,0.9685859332202134
7.81,0.9503719537129923
7.815499999999999,0.8961487273639087
7.821,0.9040519196213523
7.826499999999999,0.896515100514916
7.832,0.86254707551438
7.8374999999999995,0.9241501039051825
7.843,0.9634567091061109
7.8485,1.0502348068732736
7.853999999999999,1.047722533837795
7.8595,1.0527470799087526
7.864999999999999,0.9798388228582954
7.8705,1.0835224245933675
7.8759999999999994,1.041127817119663
7.8815,1.033067607797502
7.887,0.9883700833746087
7.892499999999999,0.9757563791756424
7.898,0.9141010117632674
7.903499999999999,0.891542893465531
7.909,0.9080820242824329
7.914499999999999,0.8973001858385031
7.92,0.9052557171175193
7.9254999999999995,0.9135252825259702
7.930999999999999,0.9777976010169689
7.9365,0.9265053598759438
7.941999999999999,0.9869569297921519
7.9475,1.0082065725505767
7.952999999999999,1.0116086089527876
7.9585,1.0059036556013878
7.9639999999999995,1.012655389384237
7.969499999999999,1.0149059673118535
7.975,1.0402903927745035
7.980499999999999,1.0183603427356367
7.986,1.007369148205417
7.991499999999999,1.0080495554858593
7.997,0.971412240385127
8.0025,0.9617818604157917
8.008,0.9882130663098913
8.013499999999999,0.9858578103391299
8.019,0.9701561038673876
8.0245,1.0317067932366177
8.03,1.1022597943163135
8.035499999999999,1.1177521447017658
8.041,1.0683964473589223
8.0465,1.1019457601868785
8.052,1.1360184632305594
8.0575,1.1189559421979327
8.062999999999999,1.0951940264040292
8.0685,0.98564845425284
8.074,0.8342840038652438
8.0795,0.7826253895732115
8.084999999999999,0.7833581358752261
8.090499999999999,0.7831487797889362
8.096,0.8647976534419964
8.1015,0.8791385453528544
8.107,0.8945785567167345
8.112499999999999,0.9706794940831124
8.118,1.0060083336445327
8.1235,0.9898879150002104
8.129,1.0081018945074316
8.1345,1.0842028318738095
8.139999999999999,1.0987007408493852
8.1455,1.1577391571831364
8.151,1.156378342622252
8.1565,1.2277164290255347
8.161999999999999,1.1893519262129109
8.167499999999999,1.1678405883466239
8.173,1.1259170320670717
8.1785,1.1391064655033354
8.184,1.0859300195857011
8.189499999999999,1.0868197829524333
8.195,1.0878665633838829
8.2005,1.0763519786379385
8.206,1.101108335841719
8.2115,1.1271208295632387
8.216999999999999,1.143712299401713
8.2225,1.127277846627956
8.228,1.1318313415047614
8.2335,1.1104246816816195
8.238999999999999,1.1523482379611716
8.2445,1.1006896236691392
8.25,1.1397345337622051
8.2555,1.0678730571431976
8.261,1.0904835144625065
8.266499999999999,1.1280629319515432
8.272,1.0453672778670335
8.2775,1.0817428978599033
8.283,1.0634242403095373
8.288499999999999,1.038929578213619
8.293999999999999,1.0134928137293966
8.2995,1.0849355781758243
8.305,1.054578945663789
8.3105,1.0843075099169546
8.315999999999999,1.0866104268661434
8.3215,1.1281152709731157
8.327,1.1563260036006795
8.3325,1.2116483494027852
8.338,1.2451453232091687
8.343499999999999,1.2215404244799828
8.349,1.2343111457436666
8.3545,1.1878340945873092
8.36,1.1978831867292241
8.365499999999999,1.1975691525997894
8.370999999999999,1.2158878101501556
8.3765,1.2186617782934968
8.382,1.2562935348041058
8.3875,1.306277300405819
8.392999999999999,1.2902615598046419
8.3985,1.251583022862583
8.404,1.216358861344308
8.4095,1.2460350865759007
8.415,1.2455640353817485
8.420499999999999,1.294919732724592
8.426,1.3250670091503374
8.4315,1.290052203718352
8.437,1.2154167589560032
8.442499999999999,1.226512631529368
8.448,1.2764440581095085
8.4535,1.2870165404671483
8.459,1.2035881400806239
8.4645,1.2268790046803753
8.469999999999999,1.215364419934431
8.4755,1.196208338038905
8.481,1.1998720695489782
8.4865,1.1673695371524717
8.491999999999999,1.1747493391941906
8.497499999999999,1.2020179694334496
8.503,1.2553514324158013
8.5085,1.3003106519465568
8.514,1.3284690455525483
8.519499999999999,1.351288858958147
8.525,1.3212985995971191
8.5305,1.2909943061066564
8.536,1.3014097713995787
8.5415,1.2828294187413505
8.546999999999999,1.3070623857294061
8.5525,1.3154889682025745
8.558,1.312924356145523
8.5635,1.3114588635414939
8.568999999999999,1.321717311769699
8.574499999999999,1.291831730451816
8.58,1.222220831760425
8.5855,1.2450406451660239
8.591,1.218714117315069
8.596499999999999,1.1741736099568933
8.602,1.1767382220139446
8.6075,1.155383901212375
8.613,1.1967840672762022
8.6185,1.1677882493250515
8.623999999999999,1.1498359649256926
8.6295,1.139158804524908
8.635,1.143816977444858
8.6405,1.092629414346978
8.645999999999999,1.0960837897707612
8.651499999999999,1.1485798284079531
8.657,1.1374839558345886
8.6625,1.0800157101480117
8.668,1.0987530798709577
8.673499999999999,1.1056094916969517
8.679,1.1570064108811218
8.6845,1.163339432491391
8.69,1.1659563835700149
8.6955,1.1787271048336987
8.700999999999999,1.1850077874223954
8.7065,1.165747027483725
8.712,1.1358091071442695
8.7175,1.1815534119986122
8.722999999999999,1.1393158215896253
8.7285,1.1340295804108054
8.734,1.142508501905546
8.7395,1.1232477419668756
8.745,1.1047197283302197
8.750499999999999,1.1116284791777864
8.756,1.1385307362660382
8.7615,1.2163065223227354
8.767,1.213166181028387
8.772499999999999,1.226512631529368
8.777999999999999,1.1830189046026416
8.7835,1.1755344245177777
8.789,1.1648049250954204
8.7945,1.1630253983619563
8.799999999999999,1.160251430218615
8.8055,1.1577391571831364
8.811,1.142822536034981
8.8165,1.1279059148868258
8.822,1.0961884678139062
8.827499999999999,1.1440786725527203
8.833,1.2241573755586066
8.8385,1.2647724562988467
8.844,1.2221684927388525
8.849499999999999,1.2201796099190985
8.854999999999999,1.104876745394937
8.8605,1.0755145542927789
8.866,1.0840458148090921
8.8715,1.0796493369970044
8.876999999999999,1.0131787795999616
8.8825,1.0252690935832034
8.888,1.023594244892884
8.8935,1.00108846561672
8.899,1.010561828521338
8.904499999999999,1.0689721765962195
8.91,1.0975492823747905
8.9155,1.034847134530966
8.921,1.0520143336067378
8.926499999999999,1.0698096009413791
8.931999999999999,1.0973922653100732
8.9375,1.085144934262114
8.943,1.073106959300445
8.9485,1.0879189024054552
8.953999999999999,1.1200027226293823
8.9595,1.1288480172751303
8.965,1.145805860264612
8.9705,1.0921060241312532
8.975999999999999,1.0222857693535723
8.981499999999999,0.9730347500538737
8.987,0.9762274303697946
8.9925,0.9824557739369191
8.998,1.0092533529820262
9.003499999999999,1.0306600128051682
9.009,1.068815159531502
9.0145,1.035841575940843
9.02,0.9664923723573144
9.0255,0.9566526363016893
9.030999999999999,0.9813566544838971
9.0365,1.063738274438972
9.042,1.0423839536374024
9.0475,1.0461000241690483
9.052999999999999,1.0220764132672824
9.058499999999999,1.030974046934603
9.064,1.087133817081868
9.0695,1.0491356874202518
9.075,1.0245363472811886
9.080499999999999,1.0642093256331244
9.086,1.0479842289456573
9.0915,1.0535321652323397
9.097,1.0567248455482605
9.1025,1.0334863199700817
9.107999999999999,1.057876304022855
9.1135,1.07849787852241
9.119,1.105190779524372
9.1245,1.0698619399629516
9.129999999999999,1.036155610070278
9.135499999999999,1.015638713613868
9.141,1.0286187909638416
9.1465,1.0428026658099823
9.152,1.0135974917725414
9.157499999999999,1.0107188455860554
9.163,1.0100907773271857
9.1685,1.0169995281747524
9.174,1.0054326044072355
9.179499999999999,1.0408661220118007
9.184999999999999,1.0572482357639852
9.1905,1.08844229262118
9.196,1.062063425748653
9.2015,1.0985437237846676
9.206999999999999,1.0809054735147436
9.212499999999999,1.0960837897707612
9.218,1.0579286430444275
9.2235,1.0762473005947935
9.229,1.0782361834145475
9.234499999999999,1.120421434801962
9.24,1.175691441582495
9.2455,1.163548788577681
9.251,1.190922096860085
9.256499999999999,1.2811545700510312
9.261999999999999,1.299891939773977
9.2675,1.195423252715318
9.273,1.190346367622788
9.2785,1.1967317282546297
9.283999999999999,1.189247248169766
9.2895,1.16585170552687
9.295,1.1189559421979327
9.3005,1.1044580332223572
9.306,1.1011606748632914
9.311499999999999,1.032282522473915
9.317,1.0491880264418243
9.3225,1.0537415213186294
9.328,1.0577192869581376
9.333499999999999,1.074101400710322
9.338999999999999,0.9756517011324974
9.3445,1.0091486749388812
9.35,1.0328059126896396
9.3555,1.0578239650012826
9.360999999999999,1.027205637381385
9.3665,1.074101400710322
9.372,1.075305198206489
9.3775,1.113041632760243
9.383,1.0648373938919942
9.388499999999999,1.0721648569121405
9.394,1.0252690935832034
9.3995,1.0614876965113558
9.405,1.1411476873446618
9.410499999999999,1.1597280400028904
9.415999999999999,1.1276442197789636
9.4215,1.081585880795186
9.427,1.0778698102635402
9.4325,1.076194961573221
9.437999999999999,1.1020504382300236
9.4435,1.107964747667713
9.449,1.1362801583384217
9.4545,1.107755391581423
9.459999999999999,1.1157632618820117
9.465499999999999,1.1698818101879505
9.471,1.2451976622307412
9.4765,1.1959466429310426
9.482,1.1377979899640234
9.487499999999999,1.1293714074908552
9.493,1.0727405861494377
9.4985,1.0870814780602958
9.504,1.05311345305976
9.5095,1.1219392664275638
9.514999999999999,1.1611935326069196
9.5205,1.2498558351506914
9.526,1.195213896629028
9.5315,1.1709809296409723
9.536999999999999,1.154389459802498
9.542499999999999,1.1201597396940997
9.548,1.0408661220118007
9.5535,1.05311345305976
9.559,1.0244840082596163
9.564499999999999,0.9971630389987846
9.57,0.9781116351464038
9.5755,0.9779546180816863
9.581,1.0375164246311623
9.5865,1.0113469138449251
9.591999999999999,1.005484943428808
9.5975,0.9880560492451739
9.603,0.9943890708554435
9.6085,1.00129782170301
9.613999999999999,1.071903161804278
9.619499999999999,1.028095400748117
9.625,1.0415465292922428
9.6305,1.0473561606867876
9.636,1.0306076737835956
9.641499999999999,1.0395053074509164
9.647,0.9832931982820787
9.6525,1.0072121311406996
9.658,1.0521190116498829
9.663499999999999,1.139158804524908
9.668999999999999,1.1477424040627937
9.6745,1.1732315075685888
9.68,1.1390541264817629
9.6855,1.123509437074738
9.690999999999999,1.1074413574519884
9.696499999999999,1.1360708022521318
9.702,1.1463815895019092
9.7075,1.1061328819126766
9.713,1.1218869274059913
9.718499999999999,1.1581578693557162
9.724,1.186263923940135
9.7295,1.1308369000948844
9.735,1.147009657760779
9.740499999999999,1.1811346998260324
9.745999999999999,1.2048442765983634
9.7515,1.1492602356883954
9.757,1.1685733346486387
9.7625,1.1028355235536107
9.767999999999999,1.090221819354644
9.7735,1.0649944109567115
9.779,1.007473826248562
9.7845,1.0514386043694406
9.79,1.062953189115385
9.795499999999999,1.1131986498249606
9.801,1.1134603449328229
9.8065,1.1454394871136047
9.812,1.1012653529064365
9.817499999999999,1.0669832937764656
9.822999999999999,1.0463617192769106
9.8285,1.0817428978599033
9.834,1.0881805975133176
9.8395,1.1299471367281524
9.844999999999999,1.1096395963580323
9.8505,1.0978633165042253
9.856,1.0994334871513998
9.8615,1.091425616850811
9.866999999999999,1.0603885770583337
9.872499999999999,1.0244316692380437
9.878,1.0927864314116953
9.8835,1.0949846703177393
9.889,1.0941472459725796
9.894499999999999,1.0595511527131742
9.899999999999999,1.1101106475521845
9.9055,1.1083311208187205
9.911,1.0941995849941522
9.9165,1.072426552020003
9.921999999999999,1.0913732778292387
9.9275,1.123718793161028
9.933,1.1089068500560177
9.9385,1.1472190138470688
9.943999999999999,1.1346053096481026
9.949499999999999,1.1277488978221084
9.955,1.1146641424289898
9.9605,1.1703528613821026
9.966,1.078183844392975
9.971499999999999,1.097287587266928
9.976999999999999,1.0957174166197539
9.9825,1.1033065747477628
9.988,1.097706299439508
9.9935,1.1169147203566063
9.998999999999999,1.128481644124123
10.0045,1.1223579786001436
10.01,1.2093977714751687
10.0155,1.198092542815514
10.020999999999999,1.2151027248265684
10.026499999999999,1.1722894051802843
10.032,1.208874381259444
10.0375,1.2048966156199357
10.043,1.267441746399043
10.048499999999999,1.2359336554124132
10.054,1.2559271616530985
10.0595,1.2572879762139828
10.065,1.2104445519066183
10.0705,1.1875723994794467
10.075999999999999,1.2106015689713356
10.0815,1.2593291980553092
10.087,1.1741736099568933
10.0925,1.2030647498648992
10.097999999999999,1.1765812049492272
10.103499999999999,1.1686780126917835
10.109,1.123195402945303
10.1145,1.1976738306429342
10.12,1.2381318943184572
10.125499999999999,1.1796168682004307
10.131,1.07342099342988
10.1365,1.035370524746691
10.142,1.0521190116498829
10.147499999999999,1.0707517033296836
10.152999999999999,1.1179091617664831
10.1585,1.1328257829146384
10.164,1.1630777373835288
10.1695,1.1492078966668229
10.174999999999999,1.203483462037479
10.180499999999999,1.2066238033318275
10.186,1.2528914984018948
10.1915,1.263463980759535
10.197,1.2708437828012538
10.202499999999999,1.2815209432020385
10.208,1.2648247953204192
10.2135,1.2613180808750635
10.219,1.2381318943184572
10.224499999999999,1.3104120831100443
10.229999999999999,1.272204597362138
10.2355,1.2935589181637077
10.241,1.3192573777557928
10.2465,1.355057268511365
10.251999999999999,1.352492656454314
10.2575,1.3078998100745656
10.263,1.2564505518688232
10.2685,1.3411874277946594
10.274,1.3816978304917549
10.279499999999999,1.3893916666629085
10.285,1.4276514914323875
10.2905,1.3954629931653155
10.296,1.415037787233421
10.301499999999999,1.421423147865263
10.306999999999999,1.3891823105766186
10.3125,1.3447464812615877
10.318,1.4115834118096378
10.3235,1.3785574891974064
10.328999999999999,1.369921550637948
10.3345,1.3675139556456142
10.34,1.3870887497137196
10.3455,1.3609192389274822
10.350999999999999,1.3504514346129874
10.356499999999999,1.4708311842296788
10.362,1.47889139355184
10.3675,1.475122983998622
10.373,1.4535069680891899
10.378499999999999,1.5359409270658373
10.383999999999999,1.5033337166261855
10.3895,1.516837184191884
10.395,1.4390090591136144
10.4005,1.4659113162018662
10.405999999999999,1.4189632138513566
10.4115,1.3500327224404076
10.417,1.361861341315787
10.4225,1.390438447094358
10.427999999999999,1.388658920360894
10.433499999999999,1.3887112593824664
10.439,1.4442429612708618
10.4445,1.4961632706707566
10.45,1.4759604083437814
10.455499999999999,1.4177594163551897
10.460999999999999,1.368246701947629
10.4665,1.33527311835697
10.472,1.383477357225219
10.4775,1.3290971138114178
10.482999999999999,1.3211415825324018
10.4885,1.320513514273532
10.494,1.3911188543748
10.4995,1.397713571092932
10.504999999999999,1.390438447094358
10.510499999999999,1.4049886950915058
10.516,1.3500327224404076
10.5215,1.3380470865003111
10.527,1.2949720717461644
10.532499999999999,1.380179998866153
10.538,1.4381716347684548
10.5435,1.4879983833054506
10.549,1.4411026199765133
10.554499999999999,1.4196959601533712
10.559999999999999,1.4050933731346509
10.5655,1.3858849522175527
10.571,1.4312105448993158
10.5765,1.450890017010566
10.581999999999999,1.4464935391984781
10.587499999999999,1.4011156074951427
10.593,1.3625940876178015
10.5985,1.3418154960535291
10.604,1.3842101035272336
10.609499999999999,1.3788191843052686
10.615,1.3891823105766186
10.6205,1.4104842923566157
10.626,1.4913480806860888
10.631499999999999,1.5051655823812222
10.636999999999999,1.4957968975197493
10.6425,1.5401803878132077
10.648,1.5246880374277552
10.6535,1.484072956687515
10.658999999999999,1.4714592524885486
10.664499999999999,1.5455189680136001
10.67,1.4825551250619133
10.6755,1.446702895284768
10.681,1.3954629931653155
10.686499999999999,1.4293263401227065
10.692,1.3805987110387328
10.6975,1.3930030591514093
10.703,1.4036278805306215
10.708499999999999,1.3774583697443843
10.713999999999999,1.4145143970176963
10.7195,1.2990545154288176
10.725,1.335953525637412
10.7305,1.3510795028718572
10.735999999999999,1.423621386771307
10.741499999999998,1.4154564994060008
10.747,1.3939451615397138
10.7525,1.3991790636969612
10.758,1.428593593820692
10.763499999999999,1.466539384460736
10.769,1.4319432912013303
10.7745,1.398603334459664
10.78,1.3681943629260565
10.785499999999999,1.3096269977864572
10.790999999999999,1.2460874255974732
10.7965,1.2639350319536873
10.802,1.2679127975931952
10.8075,1.2697970023698044
10.812999999999999,1.1948998624995932
10.8185,1.2069378374612625
10.824,1.2690642560677896
10.8295,1.3265325017543668
10.834999999999999,1.3366339329178543
10.840499999999999,1.2770721263683782
10.846,1.2958618351128965
10.8515,1.2685932048736375
10.857,1.3144945267926975
10.862499999999999,1.26335930271639
10.867999999999999,1.3069053686646885
10.8735,1.2914130182792363
10.879,1.2924074596891133
10.8845,1.3414491229025218
10.889999999999999,1.3539058100367707
10.8955,1.3073240808372684
10.901,1.3087372344197252
10.9065,1.2633069636948175
10.911999999999999,1.2528391593803225
10.917499999999999,1.2921981036028234
10.923,1.2167775735168875
10.9285,1.1959466429310426
10.934,1.1615599057579271
10.939499999999999,1.135652090079552
10.944999999999999,1.1287433392319854
10.9505,1.2295482947805714
10.956,1.1929633187014117
10.9615,1.1894042652344834
10.966999999999999,1.226407953486223
10.9725,1.260271300443614
10.978,1.2831957918923578
10.9835,1.2268266656588027
10.988999999999999,1.2417432868069578
10.994499999999999,1.169724793123233
11.,1.20118054508829
11.0055,1.1895089432776282
11.011,1.203274105951189
11.016499999999999,1.2029600718217541
11.022,1.250588581452706
11.0275,1.2938729522931425
11.033,1.2635163197811075
11.038499999999999,1.258858146861157
11.043999999999999,1.2638303539105422
11.0495,1.1876770775225918
11.055,1.2306474142335933
11.0605,1.2427377282168348
11.065999999999999,1.2062574301808202
11.071499999999999,1.225518190119491
11.077,1.2162541833011629
11.0825,1.2788516531018423
11.088,1.291831730451816
11.093499999999999,1.3878214960157342
11.099,1.4231503355771546
11.1045,1.4555481899305163
11.11,1.449215168320247
11.115499999999999,1.3760975551835
11.120999999999999,1.272204597362138
11.1265,1.2565552299119682
11.132,1.3056492321469493
11.1375,1.3323421331489114
11.142999999999999,1.3477298054912188
11.148499999999999,1.3136047634259655
11.154,1.355475980683945
11.1595,1.343228649635986
11.165,1.393526449367134
11.170499999999999,1.4427251296452601
11.176,1.4691563355393595
11.1815,1.4954828633903143
11.187,1.5169418622350288
11.192499999999999,1.4023194049913097
11.197999999999999,1.383372679182074
11.2035,1.4040989317247738
11.209,1.3591920512155906
11.2145,1.4301114254462937
11.219999999999999,1.3850998668939656
11.225499999999998,1.3617043242510694
11.231,1.2964375643501937
11.2365,1.3067483515999712
11.241999999999999,1.2826200626550606
11.247499999999999,1.3530683856916113
11.253,1.334959084227535
11.2585,1.374213350406891
11.264,1.3654727338042876
11.269499999999999,1.3253287042581998
11.274999999999999,1.34014064736321
11.2805,1.310045709959037
11.286,1.3233921604600183
11.2915,1.3009387202054266
11.296999999999999,1.2853416917768292
11.3025,1.3242295848051777
11.308,1.2941869864225775
11.3135,1.2831434528707852
11.318999999999999,1.2763393800663636
11.324499999999999,1.2867025063377135
11.33,1.1731791685470163
11.3355,1.2664996440107383
11.341,1.2226395439330047
11.346499999999999,1.2160971662364455
11.351999999999999,1.263045268586955
11.3575,1.312453304951371
11.363,1.3141804926632628
11.3685,1.3114588635414939
11.373999999999999,1.3216126337265541
11.3795,1.3385181376944633
11.385,1.3211939215539743
11.3905,1.2706344267149638
11.395999999999999,1.276287041044791
11.401499999999999,1.2861791161219889
11.407,1.3554236416623726
11.4125,1.3384657986728907
11.418,1.293925291314715
11.423499999999999,1.260166622400469
11.428999999999998,1.272727987577863
11.4345,1.272518631491573
11.44,1.3051258419312244
11.4455,1.343228649635986
11.450999999999999,1.3785574891974064
11.4565,1.40169133673244
11.462,1.4416783492138106
11.4675,1.3979752662007943
11.472999999999999,1.4101179192056084
11.478499999999999,1.4466505562631957
11.484,1.4781063082282528
11.4895,1.4826074640834856
11.495,1.4833925494070728
11.500499999999999,1.439741805415629
11.505999999999998,1.459054904375872
11.5115,1.480880276371594
11.517,1.4802522081127243
11.522499999999999,1.4272851182813802
11.527999999999999,1.394520890777011
11.5335,1.4280178645833947
11.539,1.5054272774890844
11.5445,1.451779780377298
11.549999999999999,1.4476449976730728
11.555499999999999,1.40655886573868
11.561,1.4255579305694885
11.5665,1.407972019321137
11.572,1.4218418600378429
11.577499999999999,1.3905431251375029
11.583,1.3539581490583432
11.5885,1.387559800907872
11.594,1.3803370159308705
11.599499999999999,1.4393230932430492
11.604999999999999,1.4377005835743026
11.6105,1.4587932092680096
11.616,1.4302161034894387
11.6215,1.5452049338841651
11.626999999999999,1.5531081261416089
11.632499999999999,1.5275143445926689
11.638,1.4504189658164137
11.6435,1.4264476939362205
11.649,1.453192933959755
11.654499999999999,1.4816653616951811
11.66,1.4668010795685982
11.6655,1.4940697098078575
11.671,1.5210766449392543
11.676499999999999,1.469418030647222
11.681999999999999,1.41205446300379
11.6875,1.3900197349217782
11.693,1.5028103264104609
11.6985,1.478001630185108
11.703999999999999,1.4099085631193184
11.709499999999998,1.328992435768273
11.715,1.30926062463545
11.7205,1.348514890814806
11.725999999999999,1.4032615073796142
11.731499999999999,1.3960910614241853
11.737,1.3326038282567736
11.7425,1.313552424404393
11.748,1.31475622190056
11.753499999999999,1.2971179716306358
11.758999999999999,1.2806311798353065
11.7645,1.2329503311827823
11.77,1.146904979717634
11.7755,1.1919688772915347
11.780999999999999,1.2156784540638657
11.7865,1.2381842333400297
11.792,1.315541307224147
11.7975,1.3232351433953007
11.802999999999999,1.3685083970554912
11.808499999999999,1.4093328338820212
11.814,1.4056167633503756
11.8195,1.3260614505602144
11.825,1.3225547361148586
11.830499999999999,1.3447464812615877
11.835999999999999,1.3892869886197636
11.8415,1.3897057007923435
11.847,1.407553307148557
11.8525,1.4092804948604487
11.857999999999999,1.4767454936673685
11.8635,1.5029150044536057
11.869,1.5434777461722735
11.8745,1.566140542513155
11.879999999999999,1.5227514936295734
11.885499999999999,1.506369379877389
11.891,1.5003503923965544
11.8965,1.5816328928986074
11.902,1.5521136847317318
11.907499999999999,1.5516426335375795
11.912999999999998,1.523588917974733
11.9185,1.4900919441683496
11.924,1.5039094458634827
11.929499999999999,1.516313793976159
11.934999999999999,1.5009261216338516
11.9405,1.4707265061865338
11.946,1.4147760921255585
11.9515,1.370340262810528
11.956999999999999,1.3690841262927884
11.962499999999999,1.3668335483651721
11.968,1.3431239715928411
11.9735,1.2644060831478394
11.979,1.1940624381544336
11.984499999999999,1.2006571548725653
11.989999999999998,1.272518631491573
11.9955,1.381488474405465
12.001,1.4464935391984781
12.006499999999999,1.4762744424732164
12.011999999999999,1.4918191318802412
12.0175,1.5341614003323731
12.023,1.5736250225980188
12.0285,1.5583943673204288
12.033999999999999,1.5210243059176818
12.039499999999999,1.4973670681669236
12.045,1.3885019032961765
12.0505,1.3232351433953007
12.056,1.3676186336887592
12.061499999999999,1.423830742857597
12.067,1.4464935391984781
12.0725,1.506264701834244
12.078,1.494645439045155
12.083499999999999,1.4210044356926832
12.088999999999999,1.4219465380809877
12.0945,1.443614893011992
12.1,1.4912957416645165
12.1055,1.5326435687067714
12.110999999999999,1.5648320669738431
12.116499999999998,1.4536116461323347
12.122,1.3846811547213858
12.1275,1.3431763106144134
12.133,1.3419201740966742
12.138499999999999,1.3087372344197252
12.144,1.3449558373478776
12.1495,1.3245436189346127
12.155,1.3388321718238982
12.160499999999999,1.408966460731014
12.165999999999999,1.4207950796063933
12.1715,1.4177594163551897
12.177,1.369031787271216
12.1825,1.374318028450036
12.187999999999999,1.3805463720171605
12.193499999999998,1.4251392183969087
12.199,1.4294833571874241
12.2045,1.351184180915002
12.209999999999999,1.3078474710529933
12.215499999999999,1.2944486815304397
12.221,1.304968824866507
12.2265,1.367932667818194
12.232,1.3836343742899364
12.237499999999999,1.380494032995588
12.242999999999999,1.3415014619240944
12.2485,1.3366862719394268
12.254,1.4000688270636934
12.2595,1.462352262734938
12.264999999999999,1.5915773069973775
12.270499999999998,1.5393953024896205
12.276,1.4738145084593097
12.2815,1.4599446677426042
12.286999999999999,1.4814036665873187
12.292499999999999,1.479676478875427
12.298,1.4698367428198018
12.3035,1.4564379532972485
12.309,1.426709389044083
12.314499999999999,1.4142527019098339
12.319999999999999,1.3439613959380006
12.3255,1.3230781263305833
12.331,1.2707914437796812
12.3365,1.2985311252130927
12.341999999999999,1.2994732276013972
12.3475,1.3416061399672392
12.353,1.3865130204764224
12.3585,1.3868270546058572
12.363999999999999,1.3686130750986363
12.369499999999999,1.3529113686268937
12.375,1.3836343742899364
12.3805,1.374318028450036
12.386,1.3572031683958365
12.391499999999999,1.3231304653521558
12.396999999999998,1.3037126883487677
12.4025,1.2309091093414557
12.408,1.2608470296809111
12.413499999999999,1.3162217145045891
12.418999999999999,1.367723311731904
12.4245,1.4270234231735177
12.43,1.4028427952070344
12.4355,1.3799706427798633
12.440999999999999,1.351498215044437
12.446499999999999,1.3094176417001673
12.452,1.2892671183947648
12.4575,1.334749728141245
12.463,1.3419201740966742
12.468499999999999,1.3803370159308705
12.473999999999998,1.4110076825723403
12.4795,1.4362874299918458
12.485,1.4450803856160215
12.490499999999999,1.4512040511400008
12.495999999999999,1.4546060875422118
12.5015,1.4236737257928793
12.507,1.4396371273724842
12.5125,1.3805463720171605
12.517999999999999,1.3989173685890988
12.523499999999999,1.3271605700132363
12.529,1.3131860512533857
12.5345,1.279375043317567
12.54,1.3254857213229172
12.545499999999999,1.351184180915002
12.551,1.3690841262927884
12.5565,1.3036603493271952
12.562,1.30884191246287
12.567499999999999,1.3105167611531894
12.572999999999999,1.3622800534883666
12.5785,1.3927937030651194
12.584,1.3617043242510694
12.5895,1.3833203401605014
12.594999999999999,1.3653680557611427
12.600499999999998,1.3996501148911136
12.606,1.36573442891215
12.6115,1.3488289249442407
12.616999999999999,1.3678803287966217
12.622499999999999,1.3737946382343111
12.628,1.40655886573868
12.6335,1.4071869339975498
12.639,1.479205427681275
12.644499999999999,1.4270757621950902
12.649999999999999,1.4170790090747474
12.6555,1.4935986586137053
12.661,1.571008071519395
12.6665,1.5666639327288796
12.671999999999999,1.5428496779134038
12.677499999999998,1.5455189680136001
12.683,1.493127607419553
12.6885,1.4933893025274154
12.693999999999999,1.4977334413179308
12.699499999999999,1.4394801103077666
12.705,1.460049345785749
12.7105,1.4999316802239746
12.716,1.5057413116185194
12.721499999999999,1.5415935413956645
12.726999999999999,1.518721388968493
12.7325,1.5085152797618604
12.738,1.575090515202048
12.7435,1.6496736209428244
12.748999999999999,1.7032164400114658
12.754499999999998,1.7058333910900896
12.76,1.6632294275300952
12.7655,1.6489408746408096
12.770999999999999,1.6221432955957027
12.776499999999999,1.6373216118517204
12.782,1.6810246948647365
12.7875,1.6992910133935302
12.793,1.6617115959044935
12.798499999999999,1.6340242534926543
12.803999999999998,1.634338287622089
12.8095,1.6350186949025316
12.815,1.621410549293688
12.8205,1.57618963465507
12.825999999999999,1.518040981688051
12.8315,1.5504388360414125
12.837,1.5339520442460832
12.8425,1.5529511090768915
12.847999999999999,1.5605926062264726
12.853499999999999,1.5884893047246016
12.859,1.6159149520285783
12.8645,1.6415610725990908
12.87,1.6310409292630232
12.875499999999999,1.6119371863890701
12.880999999999998,1.564256337736546
12.8865,1.5893267290697612
12.892,1.5435824242154186
12.897499999999999,1.5463563923587595
12.902999999999999,1.5453096119273102
12.9085,1.5388195732523233
12.914,1.5242693252551753
12.9195,1.5107135186679044
12.924999999999999,1.4726630499847153
12.930499999999999,1.44801137082408
12.936,1.4914527587292339
12.9415,1.478001630185108
12.947,1.4615671774113508
12.952499999999999,1.5024439532594536
12.957999999999998,1.5206579327666745
12.9635,1.490248961233067
12.969,1.5407561170505049
12.974499999999999,1.53578391000112
12.979999999999999,1.4644981626194093
12.9855,1.391432888504235
12.991,1.382273559729052
12.9965,1.42262694536143
13.001999999999999,1.4438765881198545
13.007499999999999,1.4812466495226013
13.013,1.4661730113097287
13.0185,1.4670627746764606
13.024,1.4255579305694885
13.029499999999999,1.380494032995588
13.034999999999998,1.3419201740966742
13.0405,1.2662902879244484
13.046,1.2540952958980618
13.051499999999999,1.2035358010590513
13.056999999999999,1.1878864336088817
13.0625,1.209083737345734
13.068,1.2125381127695172
13.0735,1.229077243586419
13.078999999999999,1.2886913891574676
13.084499999999998,1.2788516531018423
13.09,1.3244912799130402
13.0955,1.3304055893507298
13.100999999999999,1.3678279897750492
13.106499999999999,1.3726431797597167
13.112,1.3284167065309758
13.1175,1.3303009113075848
13.123,1.3405070205142173
13.128499999999999,1.33527311835697
13.133999999999999,1.3301438942428674
13.1395,1.3219790068775614
13.145,1.3042360785644924
13.1505,1.33019623326444
13.155999999999999,1.3416061399672392
13.161499999999998,1.3356394915079772
13.167,1.2750309045270518
13.1725,1.3174778510223286
13.177999999999999,1.3018284835721585
13.183499999999999,1.2837191821080824
13.189,1.2412722356128056
13.1945,1.2376085041027325
13.2,1.2444649159287267
13.205499999999999,1.2046349205120734
13.210999999999999,1.1484751503648083
13.2165,1.1598327180460353
13.222,1.2078276008279945
13.2275,1.218714117315069
13.232999999999999,1.2495418010212564
13.238499999999998,1.2427377282168348
13.244,1.2466631548347704
13.2495,1.2391263357283342
13.254999999999999,1.2430517623462698
13.260499999999999,1.2315895166218978
13.266,1.2543569910059242
13.2715,1.21175302744593
13.277,1.2443602378855816
13.282499999999999,1.2814686041804662
13.287999999999998,1.2531531935097573
13.2935,1.2649818123851366
13.299,1.2948673937030195
13.304499999999999,1.2994732276013972
13.309999999999999,1.276496397131081
13.3155,1.2525251252508875
13.321,1.2451453232091687
13.3265,1.2656098806440064
13.331999999999999,1.1683116395407762
13.337499999999999,1.2272977168529549
13.343,1.2596955712063167
13.3485,1.2293389386942815
13.354,1.2173009637326124
13.359499999999999,1.224105036537034
13.364999999999998,1.2075135666985597
13.3705,1.2079322788711395
13.376,1.2295482947805714
13.381499999999999,1.213951266351974
13.386999999999999,1.1927016235935493
13.3925,1.174906356258908
13.398,1.164857264116993
13.4035,1.1607224814127675
13.408999999999999,1.164752586073848
13.414499999999999,1.2165158784090253
13.42,1.2502745473232713
13.4255,1.2747692094191894
13.431,1.3004676690112742
13.436499999999999,1.2709484608443988
13.441999999999998,1.2468201718994878
13.4475,1.2592245200121643
13.453,1.2232676121918744
13.458499999999999,1.2279781241333971
13.463999999999999,1.2373991480164426
13.4695,1.2662902879244484
13.475,1.2386029455126095
13.4805,1.2554037714373736
13.485999999999999,1.2768627702820883
13.491499999999998,1.2798460945117194
13.497,1.24263305017369
13.5025,1.2280304631549697
13.508,1.2655052026008615
13.513499999999999,1.2771244653899507
13.518999999999998,1.2818349773314734
13.5245,1.2596955712063167
13.53,1.270529748671819
13.535499999999999,1.2628359125006652
13.540999999999999,1.247605257223075
13.5465,1.2479716303740824
13.552,1.2119100445106474
13.5575,1.173807236805886
13.562999999999999,1.1796692072220032
13.568499999999998,1.1827572094947791
13.574,1.2328979921612098
13.5795,1.1845367362282433
13.584999999999999,1.132773443893066
13.590499999999999,1.208089295935857
13.596,1.2418479648501028
13.6015,1.2588058078395845
13.607,1.2361953505202756
13.612499999999999,1.2408535234402258
13.617999999999999,1.2271406997882375
13.6235,1.2589104858827294
13.629,1.260166622400469
13.6345,1.2779095507135378
13.639999999999999,1.339146205953333
13.645499999999998,1.4068205608465425
13.651,1.4524078486361678
13.6565,1.4681095551079102
13.661999999999999,1.424825184267474
13.667499999999999,1.449215168320247
13.673,1.4688423014099248
13.6785,1.4294310181658516
13.684,1.4105889703997607
13.689499999999999,1.3570461513311192
13.694999999999999,1.3429669545281235
13.7005,1.3125579829945158
13.706,1.2960711911991865
13.7115,1.2835098260217925
13.716999999999999,1.3128196781023782
13.722499999999998,1.334749728141245
13.728,1.313657102447538
13.7335,1.3414491229025218
13.738999999999999,1.3476251274480737
13.744499999999999,1.3942591956691486
13.75,1.3829539670094941
13.7555,1.3768303014855148
13.761,1.365420394782715
13.766499999999999,1.3468923811460591
13.771999999999998,1.3386228157376083
13.7775,1.307167063772551
13.783,1.2956524790266066
13.788499999999999,1.2972226496737809
13.793999999999999,1.3315570478253242
13.799499999999998,1.3332842355372159
13.805,1.3325514892352013
13.8105,1.3240202287188878
13.815999999999999,1.3405070205142173
13.821499999999999,1.336162881723702
13.827,1.353591775907336
13.8325,1.3870364106921471
13.838,1.3962480784889026
13.843499999999999,1.3878214960157342
13.848999999999998,1.4340368520642293
13.8545,1.4261336598067857
13.86,1.4087047656231515
13.865499999999999,1.3945732297985836
13.870999999999999,1.3530683856916113
13.8765,1.3516552321091544
13.882,1.3467353640813418
13.8875,1.3429146155065512
13.892999999999999,1.3486195688579508
13.898499999999999,1.3314000307606069
13.904,1.3294111479408528
13.9095,1.3293064698977077
13.915,1.3687700921633537
13.920499999999999,1.4133629385431017
13.925999999999998,1.4415213321490932
13.9315,1.4394801103077666
13.937,1.4502096097301238
13.942499999999999,1.408966460731014
13.947999999999999,1.4113217167017753
13.9535,1.39661445163991
13.959,1.341553800945667
13.9645,1.3391985449749055
13.969999999999999,1.3503467565698426
13.975499999999998,1.3931600762161267
13.981,1.416032228643298
13.9865,1.4062971706308178
13.991999999999999,1.3203041581872423
13.997499999999999,1.2691689341109347
14.002999999999998,1.3049164858449347
14.0085,1.315960019396727
14.014,1.3020378396584484
14.019499999999999,1.3066436735568263
14.024999999999999,1.2796367384254295
14.0305,1.2718382242111308
14.036,1.249384783956539
14.0415,1.2646677782557019
14.046999999999999,1.2613180808750635
14.052499999999998,1.2395973869224863
14.058,1.2743504972466095
14.0635,1.3086848953981527
14.068999999999999,1.3534347588426185
14.074499999999999,1.3465783470166244
14.079999999999998,1.2885867111143225
14.0855,1.2523681081861702
14.091,1.2330550092259271
14.096499999999999,1.2191851685092214
14.101999999999999,1.3095223197433123
14.1075,1.2923027816459682
14.113,1.3424435643123989
14.1185,1.3256950774092071
14.123999999999999,1.3129766951670956
14.129499999999998,1.2706867657365364
14.135,1.2539382788333444
14.1405,1.276705753217371
14.145999999999999,1.2938729522931425
14.151499999999999,1.3554236416623726
14.157,1.2991068544503899
14.1625,1.3421818692045364
14.168,1.3021425177015935
14.173499999999999,1.2719952412758482
14.178999999999998,1.270739104758109
14.1845,1.2699016804129493
14.19,1.2811022310294589
14.1955,1.2735654119230224
14.200999999999999,1.3351684403138249
14.206499999999998,1.2593815370768817
14.212,1.327788638272106
14.2175,1.2992638715151072
14.222999999999999,1.3982893003302292
14.228499999999999,1.351184180915002
14.234,1.3719104334577021
14.2395,1.347415771361784
14.245,1.3351161012922526
14.250499999999999,1.3524403174327415
14.255999999999998,1.2823060285256256
14.2615,1.2758683288722112
14.267,1.2442555598424367
14.272499999999999,1.3243866018698953
14.277999999999999,1.243418135497277
14.283499999999998,1.3214032776402642
14.289,1.3126103220160883
14.2945,1.3388321718238982
14.299999999999999,1.3268465358838015
14.305499999999999,1.297798378911078
14.311,1.3125579829945158
14.3165,1.3014621104211512
14.322,1.2991591934719624
14.327499999999999,1.2580207225159974
14.332999999999998,1.246610815813198
14.3385,1.2021226474765947
14.344,1.1824955143869167
14.349499999999999,1.1436076213585682
14.354999999999999,1.21196238353222
14.3605,1.158262547398861
14.366,1.2204936440485332
14.3715,1.204477903447356
14.376999999999999,1.1916548431620997
14.382499999999999,1.163548788577681
14.388,1.2204936440485332
14.3935,1.1448637578763075
14.399,1.1531333232847587
14.404499999999999,1.2006571548725653
14.409999999999998,1.184065685034091
14.4155,1.2536242447039097
14.421,1.1582102083772887
14.426499999999999,1.2291295826079915
14.431999999999999,1.173702558762741
14.4375,1.2080369569142844
14.443,1.1905033846875053
14.4485,1.2077752618064221
14.453999999999999,1.2158878101501556
14.459499999999998,1.3254857213229172
14.465,1.28366684308651
14.4705,1.2706867657365364
14.475999999999999,1.2347821969378188
14.481499999999999,1.207670583763277
14.486999999999998,1.2459827475543284
14.4925,1.2133755371146768
14.498,1.2143699785245539
14.503499999999999,1.1906604017522227
14.508999999999999,1.239440369857769
14.5145,1.2004477987862754
14.52,1.2986358032562377
14.5255,1.3256950774092071
14.530999999999999,1.3468400421244868
14.536499999999998,1.2928785108832654
14.542,1.3245436189346127
14.5475,1.3066960125783986
14.552999999999999,1.3049164858449347
14.558499999999999,1.3194143948205102
14.563999999999998,1.2802648066842992
14.5695,1.2884820330711777
14.575,1.2634116417379624
14.580499999999999,1.3139187975554003
14.585999999999999,1.2433657964757046
14.5915,1.2893194574163371
14.597,1.271524190081696
14.6025,1.3662578191278747
14.607999999999999,1.3001536348818394
14.613499999999998,1.305492215082232
14.619,1.282567723633488
14.6245,1.2574973323002727
14.629999999999999,1.2802124676627267
14.635499999999999,1.2690119170462173
14.641,1.235148570088826
14.6465,1.221226390350548
14.652,1.238550606491037
14.657499999999999,1.1834376167752212
14.662999999999998,1.260061944357324
14.6685,1.1690967248643633
14.674,1.1822861583006268
14.679499999999999,1.1719230320292768
14.684999999999999,1.307376419858841
14.690499999999998,1.2633069636948175
14.696,1.3572031683958365
14.7015,1.3408733936652246
14.706999999999999,1.344903498326305
14.712499999999999,1.3073240808372684
14.718,1.3021425177015935
14.7235,1.3260091115386419
14.729,1.267127712269608
14.734499999999999,1.2559271616530985
14.739999999999998,1.243104101367842
14.7455,1.3042360785644924
14.751,1.2145793346108438
14.756499999999999,1.210078178755611
14.761999999999999,1.1395251776759152
14.767499999999998,1.215050385804996
14.773,1.205158310727798
14.7785,1.2333167043337896
14.783999999999999,1.224314392623324
14.789499999999999,1.2027507157354642
14.795,1.2030124108433267
14.8005,1.271210155952261
14.806,1.2904185768693592
14.811499999999999,1.279375043317567
14.816999999999998,1.2985834642346652
14.8225,1.2693782901972246
14.828,1.2914653573008086
14.833499999999999,1.2387076235557544
14.838999999999999,1.2891624403516198
14.844499999999998,1.2456687134248934
14.85,1.2974843447816433
14.8555,1.2419003038716754
14.860999999999999,1.295129088810882
14.866499999999998,1.251583022862583
14.872,1.3143898487495527
14.8775,1.25299617644504
14.883,1.25278682035875
14.888499999999999,1.2632022856516725
14.893999999999998,1.2452500012523136
14.8995,1.2433657964757046
14.905,1.1506210502492797
14.910499999999999,1.1760578147335023
14.915999999999999,1.1259693710886443
14.9215,1.1325117487852037
14.927,1.0959267727060438
14.9325,1.164647908030703
14.937999999999999,1.1760578147335023
14.943499999999998,1.23226992390234
14.949,1.129790119663435
14.9545,1.196888745319347
14.959999999999999,1.2020179694334496
14.965499999999999,1.2397020649656314
14.970999999999998,1.1962606770604776
14.9765,1.1898229774070632
14.982,1.1877817555657366
14.987499999999999,1.151667830680729
14.992999999999999,1.177889680488539
14.9985,1.117333432529186
15.004,1.190922096860085
15.0095,1.1233524200100207
15.014999999999999,1.2355672822614059
15.020499999999998,1.1947428454348756
15.026,1.2291295826079915
15.0315,1.1351286998638273
15.036999999999999,1.1760578147335023
15.042499999999999,1.145701182221467
15.047999999999998,1.1383213801797483
15.0535,1.1241375053336076
15.059,1.1157632618820117
15.064499999999999,1.1145071253642724
15.069999999999999,1.1282199490162608
15.0755,1.158785937614586
15.081,1.0921060241312532
15.0865,1.1692537419290807
15.091999999999999,1.1220439444707087
15.097499999999998,1.1632870934698187
15.103,1.0842028318738095
15.1085,1.1404672800642197
15.113999999999999,1.1141407522132651
15.119499999999999,1.1358091071442695
15.125,1.1192699763273675
15.1305,1.193539047938709
15.136,1.192021216313107
15.141499999999999,1.1754297464746326
15.146999999999998,1.2012328841098625
15.1525,1.1401009069132124
15.158,1.2327409750964924
15.163499999999999,1.22211615371728
15.168999999999999,1.2747168703976168
15.174499999999998,1.2853940307984018
15.18,1.3012527543348613
15.1855,1.2311708044493181
15.190999999999999,1.2735130729014499
15.196499999999999,1.230595075212021
15.202,1.2843995893885247
15.2075,1.2273500558745274
15.213,1.244307898864009
15.218499999999999,1.1999767475921232
15.223999999999998,1.2089267202810166
15.2295,1.2445695939718715
15.235,1.2389693186636168
15.240499999999999,1.2196562197033738
15.245999999999999,1.2116483494027852
15.251499999999998,1.1986682720528112
15.257,1.193539047938709
15.2625,1.1880957896951716
15.267999999999999,1.1421421287545388
15.273499999999999,1.1317790024831889
15.279,1.0457336510180408
15.2845,1.0764566566810834
15.29,0.9689523063712208
15.295499999999999,0.9836072324115135
15.300999999999998,0.9411079468946644
15.3065,0.9254585794444944
15.312,0.9279708524799731
15.317499999999999,1.0091486749388812
15.322999999999999,1.0593941356484566
15.328499999999998,1.0330152687759295
15.334,1.138635414309183
15.3395,1.0985437237846676
15.344999999999999,1.1612982106500647
15.350499999999998,1.0947753142314494
15.356,1.117124076442896
15.3615,1.050496501981136
15.366999999999999,1.0800157101480117
15.372499999999999,1.0959791117276163
15.377999999999998,1.1191652982842226
15.3835,1.1005849456259942
15.389,1.0659888523665886
15.394499999999999,1.0698619399629516
15.399999999999999,1.0580333210875723
15.4055,1.0927864314116953
15.411,1.099328809108255
15.4165,1.1448637578763075
15.421999999999999,1.0984390457415225
15.427499999999998,1.2191851685092214
15.433,1.1487368454726705
15.4385,1.1248179126140498
15.443999999999999,1.0839934757875196
15.449499999999999,1.1659563835700149
15.454999999999998,1.109953630487467
15.4605,1.0702806521355315
15.466,1.0615923745545006
15.471499999999999,1.1300518147712972
15.476999999999999,1.072217195933713
15.4825,1.0534798262107672
15.488,1.0565154894619706
15.4935,1.0594464746700292
15.498999999999999,1.0692862107256544
15.504499999999998,1.002082907026597
15.51,1.033067607797502
15.5155,1.0092010139604537
15.520999999999999,1.0748341470123366
15.526499999999999,1.014853628290281
15.531999999999998,1.069233871704082
15.5375,1.0012454826814376
15.543,1.0744677738613293
15.548499999999999,1.0523283677361728
15.553999999999998,1.064052308568407
15.5595,1.0794399809107145
15.565,1.0616447135760732
15.5705,1.0479842289456573
15.575999999999999,1.090431175440934
15.581499999999998,1.1492602356883954
15.587,1.0623774598780877
15.5925,1.0804344223205915
15.597999999999999,1.0661982084528785
15.603499999999999,1.150987423400287
15.608999999999998,1.0357368978976982
15.6145,1.087133817081868
15.62,1.0151153233981434
15.625499999999999,1.0236465839144566
15.630999999999998,1.0191977670807963
15.6365,1.0458906680827584
15.642,0.9801005179661577
15.647499999999999,1.008363589615294
15.652999999999999,1.0497637556791215
15.658499999999998,1.037830458760597
15.664,1.0565678284835431
15.6695,1.0677683791000527
15.674999999999999,1.092524736303833
15.680499999999999,1.021710040116275
15.686,1.1064469160421113
15.6915,1.0668786157333205
15.697,1.1249225906571947
15.702499999999999,1.0828420173129252
15.707999999999998,1.08865164870747
15.7135,1.0549453188147964
15.719,1.1558026133849548
15.724499999999999,1.157477462075274
15.729999999999999,1.188252806759889
15.735499999999998,1.2079846178927118
15.741,1.229391277715854
15.7465,1.1722370661587118
15.751999999999999,1.1587335985930134
15.757499999999999,1.1589429546793033
15.763,1.0524330457793176
15.7685,1.0954557215118916
15.774,1.0107188455860554
15.779499999999999,1.0878142243623103
15.784999999999998,1.0448962266728812
15.7905,1.0932574826058477
15.796,1.0706470252865388
15.801499999999999,1.1273825246711011
15.806999999999999,1.0991717920435373
15.812499999999998,1.1488415235158156
15.818,1.081585880795186
15.8235,1.0862963927367086
15.828999999999999,1.077189402983098
15.834499999999998,1.132354731720486
15.84,1.1564306816438246
15.8455,1.0489263313339618
15.850999999999999,1.0904835144625065
15.856499999999999,1.0318638103013351
15.861999999999998,1.0689721765962195
15.8675,0.9994659559479735
15.873,1.072897603214155
15.878499999999999,1.053689182297057
15.883999999999999,1.1216775713197014
15.8895,1.078968929716562
15.895,1.0803297442774464
15.9005,1.0754098762496338
15.905999999999999,1.152086542853309
15.911499999999998,1.0665645816038858
15.917,1.0639999695468345
15.9225,1.0674020059490452
15.927999999999999,1.0587137283680146
15.933499999999999,1.1126752596092357
15.938999999999998,1.1328257829146384
15.9445,1.1482657942785184
15.95,1.0928911094548404
15.955499999999999,1.1301564928144423
15.960999999999999,1.0639999695468345
15.9665,1.1005326066044216
15.972,1.0682394302942049
15.9775,1.092210702174398
15.982999999999999,1.0178892915414843
15.988499999999998,1.0434307340688518
15.994,1.0128647454705269
15.9995,1.0796493369970044
16.005,1.0591324405405944
16.0105,1.094618297166732
16.016,1.0570388796776955
16.0215,1.008677623744729
16.026999999999997,1.0623774598780877
16.0325,1.0317067932366177
16.038,1.1149781765584246
16.043499999999998,1.1580008522909988
16.049,1.2178766929699096
16.054499999999997,1.085249612305259
16.06,1.147585386998076
16.0655,1.0897507681604919
16.070999999999998,1.1726557783312916
16.0765,1.1329304609577833
16.082,1.1139837351485478
16.0875,1.0642093256331244
16.093,1.1146118034074173
16.098499999999998,1.087447851211303
16.104,1.10409166007135
16.1095,1.1693060809506532
16.115,1.1343436145402401
16.1205,1.1641245178149782
16.125999999999998,1.1004279285612768
16.1315,1.1339772413892328
16.137,1.0282000787912617
16.1425,1.0588184064111594
16.148,0.9491681562168254
16.153499999999998,1.0317067932366177
16.159,0.9950171391143131
16.1645,1.0215530230515577
16.169999999999998,0.9882130663098913
16.1755,0.9607350799843423
16.180999999999997,0.9365544520178589
16.1865,0.9759133962403598
16.192,1.0015595168108724
16.197499999999998,1.0216577010947026
16.203,1.089332055987912
16.2085,1.0697049228982343
16.214,1.141514060495669
16.2195,0.9864335395764271
16.224999999999998,1.0670879718196105
16.2305,1.0236465839144566
16.236,1.0474608387299327
16.2415,0.948906461108963
16.247,1.0261065179283628
16.252499999999998,0.9963779536751974
16.258,1.0288281470501315
16.2635,0.9997799900774083
16.269,0.9960639195457626
16.2745,0.9994659559479735
16.279999999999998,0.9685335941986409
16.2855,0.9544020583740729
16.291,0.9549254485897976
16.296499999999998,1.0330152687759295
16.302,0.9869569297921519
16.307499999999997,1.0169471891531798
16.313,0.9515234121875867
16.3185,1.0054326044072355
16.323999999999998,0.8940028274794373
16.3295,0.9676961698534813
16.334999999999997,0.8841630914238119
16.3405,0.9610491141137771
16.346,0.9237837307541752
16.351499999999998,0.9828221470879264
16.357,1.013754508837259
16.3625,1.0327012346464945
16.368,1.026786925208805
16.3735,1.0386678831057568
16.378999999999998,1.069233871704082
16.3845,0.9680102039829162
16.39,1.0068980970112649
16.3955,1.00129782170301
16.401,1.104196338114495
16.406499999999998,1.0535321652323397
16.412,1.105295457567517
16.4175,1.0334339809485094
16.423,1.041127817119663
16.4285,0.9869569297921519
16.433999999999997,0.9851774030586877
16.4395,0.9206957284813992
16.445,0.9376012324493084
16.450499999999998,0.8964627614933436
16.456,0.9062501585273963
16.461499999999997,0.8687754190815045
16.467,0.8590927000905967
16.4725,0.8775683747056802
16.477999999999998,0.8445424520934488
16.4835,0.9155665043672967
16.489,0.8606105317161985
16.4945,0.9314252279037565
16.5,0.9227369503227257
16.505499999999998,1.009776743197751
16.511,0.9613631482432119
16.5165,1.0376734416958797
16.522,1.0021352460481696
16.5275,1.0782361834145475
16.532999999999998,0.9533029389210509
16.5385,0.9596359605313203
16.544,0.9437248979732881
16.5495,0.9421547273261138
16.555,0.9410032688515194
16.560499999999998,0.8659491119165909
16.566,0.8542775101059291
16.5715,0.8365345817928602
16.576999999999998,0.8588310049827343
16.5825,0.8486772347976743
16.587999999999997,0.8815461403451882
16.5935,0.8537017808686319
16.599,0.9142056898064124
16.604499999999998,0.833760613649519
16.61,0.9029004611467579
16.615499999999997,0.8101033758987606
16.621,0.8466360129563478
16.6265,0.8340223087573814
16.631999999999998,0.9071922609157008
16.6375,0.8822788866472029
16.643,0.8771496625331003
16.6485,0.90886710960602
16.654,0.8515558809841605
16.659499999999998,0.8968291346443509
16.665,0.8738523041740345
16.6705,0.8976665589895105
16.676,0.863646194967402
16.6815,0.9058837853763889
16.686999999999998,0.8446471301365938
16.6925,0.853387746739197
16.698,0.8053405249356654
16.7035,0.8467406909994928
16.709,0.8137147683872613
16.714499999999997,0.8553242905373786
16.72,0.8092659515536009
16.7255,0.8766262723173757
16.730999999999998,0.8923279787891181
16.7365,0.8751084406917738
16.741999999999997,0.8358541745124181
16.7475,0.7783335898042686
16.753,0.7953961108368952
16.758499999999998,0.77540260459621
16.764,0.8923279787891181
16.7695,0.9201199992441019
16.775,0.9743955646147581
16.7805,0.91923023587737
16.785999999999998,1.0480365679672299
16.7915,0.9591125703155955
16.797,1.0060083336445327
16.8025,0.9383339787513232
16.808,0.9235743746678853
16.813499999999998,0.8353307842966933
16.819,0.8726485066778675
16.8245,0.8436003497051442
16.83,0.8663678240891707
16.8355,0.856475749011973
16.840999999999998,0.8075387638417093
16.8465,0.8134007342578264
16.852,0.7965999083330622
16.857499999999998,0.8486248957761019
16.863,0.8027759128786142
16.868499999999997,0.9206433894598267
16.874,0.8584122928101545
16.8795,0.8769403064468104
16.884999999999998,0.7927268207366991
16.8905,0.7912089891110973
16.896,0.7579213713910035
16.9015,0.7906855988953726
16.907,0.7673947342956214
16.912499999999998,0.7665573099504618
16.918,0.7802701336024501
16.9235,0.7716865340645643
16.929,0.8017291324471647
16.9345,0.8043984225473608
16.939999999999998,0.8891876374947696
16.9455,0.8138717854519787
16.951,0.8277939651902569
16.9565,0.7957101449663301
16.962,0.8191580266307987
16.967499999999998,0.7880686478167488
16.973,0.8627040925790974
16.9785,0.8847388206611093
16.983999999999998,0.8681473508226347
16.9895,0.8046077786336507
16.994999999999997,0.8492529640349715
17.0005,0.8232928093350241
17.006,0.7600149322539024
17.011499999999998,0.7909996330248075
17.017,0.755880149549677
17.022499999999997,0.7777578605669713
17.028,0.7531061814063358
17.0335,0.792936176822989
17.038999999999998,0.748500347507958
17.0445,0.7969662814840694
17.05,0.7060534010126812
17.0555,0.7251571438866344
17.061,0.7073095375304206
17.066499999999998,0.7482909914216682
17.072,0.7355202701579844
17.0775,0.7622131711599464
17.083,0.821617960644705
17.0885,0.8579412416160023
17.093999999999998,0.8660014509381633
17.0995,0.8867277034808634
17.105,0.8813367842588983
17.1105,0.8403029913460783
17.116,0.843024620467847
17.121499999999997,0.8063873053671149
17.127,0.8521316102214577
17.1325,0.8120922587185145
17.137999999999998,0.8837443792512322
17.1435,0.8525503223940374
17.148999999999997,0.8775683747056802
17.1545,0.819524399781806
17.16,0.8470023861073551
17.165499999999998,0.8177972120699144
17.171,0.8228217581408719
17.1765,0.760852356599062
17.182,0.7781242337179787
17.1875,0.8079574760142891
17.192999999999998,0.8539111369549217
17.1985,0.9191778968557974
17.204,0.8738523041740345
17.2095,0.8516082200057329
17.215,0.8388898377636216
17.220499999999998,0.8785104770939847
17.226,0.8369009549438675
17.2315,0.9405845566789396
17.237,0.9288606158467052
17.2425,0.9042089366860698
17.247999999999998,0.8433909936188543
17.2535,0.8278463042118295
17.259,0.8324521381102071
17.264499999999998,0.8850005157689717
17.27,0.9270287500916686
17.275499999999997,0.9783209912326937
17.281,0.9479643587206585
17.2865,0.9212714577186965
17.291999999999998,0.9288606158467052
17.2975,0.8862043132651386
17.302999999999997,0.923208001516878
17.3085,0.8598254463926114
17.314,0.8787198331802746
17.319499999999998,0.825805082370503
17.325,0.8069630346044121
17.3305,0.7423766819839785
17.336,0.8012057422314399
17.3415,0.7735183998196009
17.346999999999998,0.8432339765541369
17.3525,0.820728197277973
17.358,0.8410880766696655
17.3635,0.8123016148048045
17.369,0.824705962917481
17.374499999999998,0.8563187319472556
17.38,0.8381047524400345
17.3855,0.8099463588340431
17.391,0.7923604475856918
17.3965,0.8356448184261281
17.401999999999997,0.8218796557525674
17.4075,0.855376629558951
17.413,0.8640649071399817
17.418499999999998,0.9178170822949131
17.424,0.8903390959693641
17.429499999999997,0.9208004065245441
17.435,0.8889259423869073
17.4405,0.8739046431956069
17.445999999999998,0.8748467455839115
17.4515,0.8836920402296596
17.457,0.8710259970091209
17.4625,0.9086577535197301
17.468,0.8814414623020432
17.473499999999998,0.8521839492430301
17.479,0.866629519197033
17.4845,0.877882408835115
17.49,0.9181834554459204
17.4955,0.9433585248222808
17.500999999999998,0.9103326022100493
17.5065,0.8262237945430827
17.512,0.8275322700823946
17.5175,0.8446471301365938
17.523,0.9178694213164855
17.528499999999998,0.9023247319094607
17.534,0.9363974349531415
17.5395,0.8983993052915251
17.544999999999998,0.9303261084507345
17.5505,0.9199629821793845
17.555999999999997,0.9724590208165765
17.5615,0.9026387660388956
17.567,0.8966721175796335
17.572499999999998,0.8837443792512322
17.578,0.8635938559458295
17.583499999999997,0.8692988092972292
17.589,0.8533354077176245
17.5945,0.8671529094127578
17.599999999999998,0.8684090459304972
17.6055,0.896515100514916
17.611,0.8766262723173757
17.6165,0.858464631831727
17.622,0.8365345817928602
17.627499999999998,0.856371070968828
17.633,0.8463743178484855
17.6385,0.9034238513624827
17.644,0.9035808684272001
17.6495,0.9215854918481312
17.654999999999998,0.9215854918481312
17.6605,0.9367114690825763
17.666,0.904889343966512
17.671499999999998,0.8904437740125091
17.677,0.8868847205455808
17.682499999999997,0.8720204384189979
17.688,0.889554010645777
17.6935,0.8888736033653348
17.698999999999998,0.9251445453150595
17.7045,0.8721774554837153
17.709999999999997,0.8991320515935398
17.7155,0.8422395351442599
17.721,0.8548009003216538
17.726499999999998,0.8408263815618031
17.732,0.894735573781452
17.7375,0.8663154850675981
17.743,0.9087624315628751
17.7485,0.9049940220096568
17.753999999999998,0.9367114690825763
17.7595,0.9363974349531415
17.765,0.8949449298677418
17.7705,0.8561093758609657
17.776,0.8377907183105996
17.781499999999998,0.8304109162688806
17.787,0.8073817467769919
17.7925,0.8259097604136479
17.798,0.7457263793646169
17.8035,0.7471918719686462
17.808999999999997,0.720813005096119
17.8145,0.7850853235871177
17.82,0.8015197763608748
17.825499999999998,0.8393085499362013
17.831,0.8799236306764415
17.836499999999997,0.8351737672319759
17.842,0.7806888457750298
17.8475,0.7694359561369479
17.852999999999998,0.7592821859518878
17.8585,0.8229264361840168
17.863999999999997,0.8920662836812557
17.8695,0.8618666682339379
17.875,0.8704502677718237
17.880499999999998,0.8270612188882424
17.886,0.8467406909994928
17.8915,0.8562140539041107
17.897,0.8823835646903478
17.9025,0.8371626500517299
17.907999999999998,0.846112622740623
17.9135,0.7809505408828923
17.919,0.810155714920333
17.9245,0.7338454214676652
17.93,0.8057592371082452
17.935499999999998,0.8126679879558117
17.941,0.8378953963537445
17.9465,0.8818078354530505
17.951999999999998,0.8742186773250418
17.9575,0.8723868115700052
17.962999999999997,0.8159130072933052
17.9685,0.8361158696202804
17.974,0.8504044225095659
17.979499999999998,0.8665771801754606
17.985,0.7977513668076566
17.990499999999997,0.7995308935411207
17.996,0.7600149322539024
18.0015,0.7527921472769009
18.006999999999998,0.700505464725999
18.0125,0.7477676012059434
18.018,0.702389669502608
18.0235,0.7634693076776857
18.029,0.733269692230368
18.034499999999998,0.8084808662300138
18.04,0.8274275920392496
18.0455,0.8179018901130594
18.051,0.8526026614156099
18.0565,0.8602441585651911
18.061999999999998,0.9005975441975691
18.0675,0.8879838399986028
18.073,0.9101232461237594
18.0785,0.875893526015361
18.084,0.9172413530576159
18.089499999999997,0.848415539689812
18.095,0.9358740447374168
18.1005,0.9216901698912762
18.105999999999998,0.9402181835279323
18.1115,0.922213560107001
18.116999999999997,0.9101232461237594
18.1225,0.8727531847210125
18.128,0.8942121835657272
18.133499999999998,0.9127401972023831
18.139,0.8932700811774227
18.144499999999997,0.9132635874181079
18.15,0.9229463064090155
18.1555,0.9683765771339234
18.160999999999998,0.9180787774027754
18.1665,0.9748666158089103
18.172,0.9521514804464565
18.1775,1.059865186842609
18.183,0.9912487295610948
18.188499999999998,0.9487494440442457
18.194,0.9209574235892616
18.1995,0.9641371163865531
18.205,0.9639800993218357
18.2105,0.9914057466258122
18.215999999999998,0.9493775123031153
18.2215,1.0139115259019764
18.227,1.027990722704972
18.232499999999998,0.9987332096459588
18.238,0.9591125703155955
18.243499999999997,0.84182082297168
18.249,0.8914905544439585
18.2545,0.8694558263619466
18.259999999999998,0.974604920701048
18.2655,0.9122691460082308
18.270999999999997,0.9470222563323539
18.2765,0.9029528001683303
18.282,0.9591125703155955
18.287499999999998,0.9684812551770684
18.293,0.9635613871492559
18.2985,0.9967966658477773
18.304,0.999204260840111
18.3095,1.0106141675429106
18.314999999999998,0.9188638627263626
18.3205,0.9555011778270948
18.326,0.8730148798288749
18.3315,0.8691941312540843
18.337,0.8094753076398908
18.342499999999998,0.8639602290968368
18.348,0.8148138878402832
18.3535,0.8807610550216011
18.358999999999998,0.8836920402296596
18.3645,0.9155141653457243
18.369999999999997,0.8817031574099057
18.3755,0.9190732188126525
18.381,0.8763122381879408
18.386499999999998,0.8824882427334927
18.392,0.9399041493984974
18.397499999999997,0.9385433348376131
18.403,0.9219518649991386
18.4085,0.8933224201989951
18.413999999999998,0.8821742086040579
18.4195,0.8633321608379672
18.424999999999997,0.9182357944674929
18.4305,0.8846341426179644
18.436,0.957176026517414
18.441499999999998,0.9228416283658707
18.447,1.063738274438972
18.4525,0.9823510958937741
18.458,0.9936039855318564
18.4635,0.966230677249452
18.468999999999998,0.9533029389210509
18.4745,0.912949553288673
18.48,0.9032668342977652
18.4855,0.920905084567689
18.491,0.9455567637283246
18.496499999999997,0.9650268797532852
18.502,0.9222658991285734
18.5075,0.9508953439287171
18.512999999999998,0.8993414076798296
18.5185,0.8958870322560464
18.523999999999997,0.8721774554837153
18.5295,0.9101232461237594
18.535,0.8444901130718764
18.540499999999998,0.9021677148447432
18.546,0.8908101471635164
18.551499999999997,0.9165086067556012
18.557,0.8772020015546729
18.5625,0.860453514651481
18.567999999999998,0.8738523041740345
18.5735,0.8979805931189453
18.579,0.9099138900374695
18.5845,0.8725438286347226
18.59,0.9111176875336364
18.595499999999998,0.8785628161155572
18.601,0.9692663405006555
18.6065,0.9407939127652295
18.612,1.001402499746155
18.6175,0.9619912165020816
18.622999999999998,1.0197734963180936
18.6285,0.959164909337168
18.634,0.9729824110323012
18.639499999999998,0.9788443814484183
18.645,1.027676688575537
18.650499999999997,0.9954358512868929
18.656,0.9733487841833086
18.6615,0.9718309525577068
18.666999999999998,0.9629333188903861
18.6725,0.9582228069488635
18.677999999999997,0.8862566522867111
18.6835,0.9071922609157008
18.689,0.88835021314961
18.694499999999998,0.918026438381203
18.7,0.9360310618021341
18.7055,1.0212389889221227
18.711,0.9513140561012968
18.7165,0.9501625976267024
18.721999999999998,0.945923136879332
18.7275,1.0182556646924916
18.733,1.002606297242322
18.7385,0.9922955099925445
18.744,1.0033390435443366
18.749499999999998,0.9731394280970187
18.755,0.9858054713175575
18.7605,0.9555535168486673
18.766,1.0353181857251184
18.7715,0.9760704133050773
18.776999999999997,0.9914057466258122
18.7825,0.9507906658855722
18.788,1.0078401993995694
18.793499999999998,0.9676961698534813
18.799,0.9850727250155428
18.804499999999997,0.886361330329856
18.81,0.8202571460838206
18.8155,0.7947680425780256
18.820999999999998,0.7867078332558645
18.8265,0.7839862041340958
18.831999999999997,0.779485048278863
18.8375,0.8190533485876538
18.843,0.8473687592583624
18.848499999999998,0.8600348024789013
18.854,0.8811797671941809
18.8595,0.9337281448529453
18.865,0.9047323269017945
18.8705,0.9385433348376131
18.875999999999998,0.9369731641904387
18.8815,0.91415335078484
18.887,0.9049940220096568
18.8925,0.9127401972023831
18.898,0.8981376101836628
18.903499999999998,0.8925896738969805
18.909,0.903685546470345
18.9145,0.9265576988975163
18.919999999999998,0.9436202199301431
18.9255,0.9291746499761401
18.930999999999997,0.9115363997062161
18.9365,0.9449810344910274
18.942,0.9615725043295018
18.947499999999998,1.0070027750544097
18.953,0.9965873097614873
18.958499999999997,1.0108758626507728
18.964,1.0215006840299852
18.9695,1.0153770185060056
18.974999999999998,1.0228614985908695
18.9805,0.9827174690447814
18.986,1.0046475190836484
18.9915,1.0164761379590277
18.997,1.0737873665808872
19.002499999999998,1.0497637556791215
19.008,1.0568295235914056
19.0135,1.0915826339155283
19.019,1.0361032710487055
19.0245,1.0340620492073789
19.029999999999998,0.9828221470879264
19.0355,1.0235419058713116
19.041,1.041441851249098
19.046499999999998,1.0938855508647174
19.052,1.026996281295095
19.057499999999997,1.0973399262885006
19.063,1.0540555554480644
19.0685,1.162659025210949
19.073999999999998,1.0981773506336603
19.0795,1.1088545110344452
19.084999999999997,1.1423514848408287
19.0905,1.1571110889242666
19.096,1.1270684905416661
19.101499999999998,1.0871861561034406
19.107,1.0631625452016749
19.112499999999997,0.9972153780203571
19.118,0.9908823564100875
19.1235,0.9645034895375604
19.128999999999998,0.943829576016433
19.1345,0.9432538467791358
19.14,0.9777452619953964
19.1455,0.9415266590672442
19.151,0.9122691460082308
19.156499999999998,0.8700315555992438
19.162,0.8899727228183567
19.1675,0.8678856557147724
19.173,0.8969861517090684
19.1785,0.9272381061779584
19.183999999999997,0.9243071209699
19.1895,0.9144673849142747
19.195,0.9446670003615927
19.200499999999998,0.9801005179661577
19.206,0.9383863177728957
19.211499999999997,0.9461324929656219
19.217,0.9346702472412498
19.2225,0.9624622676962339
19.227999999999998,0.9489588001305356
19.2335,0.9692140014790831
19.238999999999997,1.0051709092993732
19.2445,1.0183603427356367
19.25,0.9958545634594728
19.255499999999998,1.084255170895382
19.261,1.0646803768272766
19.2665,1.0323348614954873
19.272,0.9629333188903861
19.2775,0.9765414644992295
19.282999999999998,0.9922955099925445
19.2885,1.0025539582207494
19.294,1.0524330457793176
19.2995,1.0513862653478683
19.305,1.0747818079907643
19.310499999999998,1.086662765887716
19.316,1.0891750389231947
19.3215,1.101213013884864
19.326999999999998,1.0819522539461932
19.3325,1.0669832937764656
19.337999999999997,1.076980046896808
19.3435,1.0857206634994114
19.349,1.054107894469637
19.354499999999998,1.0919490070665359
19.36,1.1361231412737043
19.365499999999997,1.1623973301030865
19.371,1.1666367908504571
19.3765,1.1245562175061874
19.381999999999998,1.0963454848786236
19.3875,1.0570912186992678
19.392999999999997,1.010457150478193
19.3985,1.0014548387677276
19.404,0.9658643040984447
19.409499999999998,0.9676438308319089
19.415,0.9652885748611475
19.4205,0.9534076169641958
19.426,1.0082589115721492
19.4315,0.9863812005548547
19.436999999999998,0.9824557739369191
19.4425,0.9647651846454228
19.448,1.0050662312562282
19.4535,0.9559722290212471
19.459,1.0005127363794228
19.464499999999997,1.0168948501316073
19.47,0.9783733302542661
19.4755,0.8975618809463656
19.480999999999998,0.9288082768251327
19.4865,0.9041565976644973
19.491999999999997,0.9247258331424797
19.4975,0.9326290253999233
19.503,0.9132635874181079
19.508499999999998,0.9178170822949131
19.514,0.9743955646147581
19.519499999999997,0.9656549480121548
19.525,0.937548893427736
19.5305,0.9223705771717183
19.535999999999998,0.9334141107235104
19.5415,0.9473362904617888
19.547,0.9705748160399674
19.5525,1.0528517579518974
19.558,1.0920536851096807
19.563499999999998,1.1360184632305594
19.569,1.115449227752577
19.5745,1.1257076759807818
19.58,1.1296331025987174
19.5855,1.211072620165488
19.590999999999998,1.22719303880981
19.5965,1.2526298032940326
19.602,1.2203889660053884
19.607499999999998,1.2534148886176197
19.613,1.2751355825701967
19.618499999999997,1.2037451571453412
19.624,1.202174986498167
19.6295,1.1863686019832798
19.634999999999998,1.191340809032665
19.6405,1.1774709683159592
19.645999999999997,1.1756391025609225
19.6515,1.1569017328379767
19.657,1.1394728386543427
19.662499999999998,1.1127799376523808
19.668,1.1546511549103604
19.673499999999997,1.1339772413892328
19.679,1.1814487339554673
19.6845,1.1463292504803368
19.689999999999998,1.10388230398506
19.6955,1.1527669501337514
19.701,1.1583148864204336
19.7065,1.1424561628839738
19.712,1.0594464746700292
19.717499999999998,1.0292991982442838
19.723,1.0676637010569077
19.7285,1.0316021151934727
19.733999999999998,1.05777162597971
19.7395,1.0957174166197539
19.744999999999997,1.0241699741301813
19.7505,0.9828744861094989
19.756,1.0018735509403072
19.761499999999998,1.0511245702400058
19.767,1.0089916578741638
19.772499999999997,1.0121319991685123
19.778,1.0261065179283628
19.7835,1.038039814846887
19.788999999999998,1.027205637381385
19.7945,1.0683964473589223
19.799999999999997,1.102992540618328
19.8055,1.0811148296010336
19.811,1.0757239103790688
19.816499999999998,1.121415876211839
19.822,1.1500976600335548
19.8275,1.0970258921590659
19.833,1.039138934299909
19.8385,1.0217623791378474
19.843999999999998,1.0389819172351915
19.8495,1.0135451527509691
19.855,1.0191977670807963
19.8605,1.0063223677739677
19.866,1.0310263859561755
19.871499999999997,1.0188837329513614
19.877,1.0074214872269895
19.8825,1.0463617192769106
19.887999999999998,1.0608072892309135
19.8935,1.0139115259019764
19.898999999999997,0.9848633689292529
19.9045,0.9960115805241901
19.91,1.0398716806019237
19.915499999999998,1.0500777898085563
19.921,1.0676113620353351
19.926499999999997,1.0816382198167582
19.932,1.0934668386921376
19.9375,1.0727405861494377
19.942999999999998,1.0368883563722926
19.9485,0.9668587455083217
19.953999999999997,1.0081542335290041
19.9595,0.9824034349153467
19.965,1.0681870912726323
19.970499999999998,1.0728452641925827
19.976,1.0876048682760204
19.9815,1.104405694200785
19.987,1.1236664541394554
19.9925,1.0544742676206442
19.997999999999998,1.0353181857251184
20.0035,1.01124223580178
20.009,1.0279383836833995
20.014499999999998,1.0603362380367614
20.02,1.054788301750079
20.025499999999997,1.0590277624974493
20.031,1.048507619161382
20.0365,1.071013398437546
20.041999999999998,1.0217623791378474
20.0475,1.0976539604179354
20.052999999999997,1.0848832391542518
20.0585,1.0809578125363162
20.064,1.0385632050626117
20.069499999999998,1.0495543995928316
20.075,1.0149583063334258
20.080499999999997,1.015638713613868
20.086,1.0299272665031536
20.0915,0.9961685975889075
20.096999999999998,1.025687805755783
20.1025,0.9913534076042397
20.108,1.0147489502471359
20.1135,1.0160574257864479
20.119,1.023123193698732
20.124499999999998,0.9779546180816863
20.13,1.0533228091460498
20.1355,0.9759133962403598
20.141,1.0824756441619179
20.1465,1.0563584723972532
20.151999999999997,1.0841504928522372
20.1575,1.0253214326047757
20.163,0.9874803200078767
20.168499999999998,0.9677485088750538
20.174,1.0008267705088578
20.179499999999997,1.0161097648080202
20.185,1.000617414422568
20.1905,1.0505488410027086
20.195999999999998,1.0099860992840408
20.2015,1.0474608387299327
20.206999999999997,0.9508430049071446
20.2125,0.9338851619176627
20.218,0.8745850504760491
20.223499999999998,0.9417883541751065
20.229,0.918131116424348
20.2345,0.8948402518245969
20.24,0.9254062404229219
20.2455,0.9343562131118149
20.250999999999998,0.8821742086040579
20.2565,0.8305679333335981
20.262,0.7827824066379289
20.2675,0.7856087138028425
20.273,0.8070677126475571
20.278499999999998,0.7808458628397473
20.284,0.8027235738570416
20.2895,0.7358343042874191
20.294999999999998,0.8091089344888835
20.3005,0.7706920926546873
20.305999999999997,0.7953961108368952
20.3115,0.7624225272462363
20.317,0.8457462495896158
20.322499999999998,0.8483632006682394
20.328,0.8419778400363975
20.333499999999997,0.8678333166932
20.339,0.8951019469324593
20.3445,0.9257202745523567
20.349999999999998,0.862651753557525
20.3555,0.8462696398053405
20.360999999999997,0.8337082746279466
20.3665,0.8801853257843039
20.372,0.7936689231250036
20.377499999999998,0.8178495510914868
20.383,0.7799037604514427
20.3885,0.8817554964314781
20.394,0.821617960644705
20.3995,0.8229787752055894
20.404999999999998,0.778490606868986
20.4105,0.7559848275928219
20.416,0.8008393690804326
20.421499999999998,0.7575549982399962
20.427,0.747610584141226
20.432499999999997,0.7196092075999522
20.438,0.8047124566767957
20.4435,0.7649871393032875
20.448999999999998,0.8476827933877973
20.4545,0.7755072826393549
20.459999999999997,0.876992645468383
20.4655,0.8479444884956597
20.471,0.8899727228183567
20.476499999999998,0.8361158696202804
20.482,0.8764169162310858
20.487499999999997,0.8891352984731972
20.493,0.8892923155379145
20.4985,0.909861551015897
20.503999999999998,0.8885072302143274
20.5095,0.9380722836434608
20.515,0.9120074509003685
20.5205,0.9377059104924533
20.526,0.9054650732038092
20.531499999999998,1.0081542335290041
20.537,0.9708365111478298
20.5425,1.0694955668119444
20.548,0.9938656806397187
20.5535,0.96534091388272
20.558999999999997,0.9437772369948606
20.5645,0.9526225316406087
20.57,0.9754423450462075
20.575499999999998,0.9766461425423745
20.581,0.9701037648458152
20.586499999999997,0.8607675487809159
20.592,0.9758610572187874
20.5975,0.9444576442753028
20.602999999999998,1.0135974917725414
20.6085,0.9754423450462075
20.613999999999997,1.0096197261330335
20.6195,0.8824359037119203
20.625,0.870607284836541
20.630499999999998,0.8263284725862277
20.636,0.8226647410761545
20.641499999999997,0.8337082746279466
20.647,0.8156513121854428
20.6525,0.8407740425402306
20.657999999999998,0.7868648503205818
20.6635,0.8578365635728573
20.669,0.8337082746279466
20.6745,0.9168749799066086
20.68,0.9079773462392879
20.685499999999998,0.9612061311784945
20.691,0.9295410231271474
20.6965,0.9586415191214432
20.701999999999998,0.907872668196143
20.7075,0.9067212097215486
20.712999999999997,0.8652163656145762
20.7185,0.8887165863006173
20.724,0.9124785020945207
20.729499999999998,0.9237313917326027
20.735,0.9586938581430158
20.740499999999997,0.9025340879957506
20.746,0.9360310618021341
20.7515,0.8766262723173757
20.756999999999998,0.9216901698912762
20.7625,0.862651753557525
20.767999999999997,0.8739046431956069
20.7735,0.8492006250133991
20.779,0.8810227501294634
20.784499999999998,0.8767309503605205
20.79,0.871706404289563
20.7955,0.8310389845277504
20.801,0.8293641358374312
20.8065,0.8033516421159114
20.811999999999998,0.7566128958516916
20.8175,0.7761353508982246
20.823,0.733269692230368
20.8285,0.8132437171931091
20.834,0.7687032098349332
20.839499999999997,0.7553044203123798
20.845,0.7542576398809302
20.8505,0.7735707388411733
20.855999999999998,0.7924651256288368
20.8615,0.7730996876470211
20.866999999999997,0.8143428366461309
20.8725,0.8448041472013113
20.878,0.8254387092194956
20.883499999999998,0.7580783884557208
20.889,0.7645160881091353
20.894499999999997,0.7778101995885438
20.9,0.8098416807908981
20.9055,0.8170121267463272
20.910999999999998,0.8355924794045556
20.9165,0.8680426727794899
20.921999999999997,0.9195442700068047
20.9275,0.9002835100681342
20.933,0.8403553303676508
20.938499999999998,0.8356448184261281
20.944,0.8319810869160549
20.9495,0.8552196124942336
20.955,0.8303585772473082
20.9605,0.8659491119165909
20.965999999999998,0.9074539560235632
20.9715,0.8967767956227785
20.977,0.8300968821394459
20.982499999999998,0.8312483406140403
20.988,0.9060408024411064
20.993499999999997,0.8782487819861223
20.999,0.8667865362617504
21.0045,0.805078829827803
21.009999999999998,0.8354354623398382
21.0155,0.7946633645348806
21.020999999999997,0.7936165841034312
21.0265,0.7853993577165526
21.032,0.8409833986265205
21.037499999999998,0.8342316648436713
21.043,0.7925698036719816
21.048499999999997,0.7727856535175862
21.054,0.8216702996662775
21.0595,0.817430838918907
21.064999999999998,0.7649348002817151
21.0705,0.7605383224696272
21.076,0.7166258833703211
21.0815,0.7629982564835335
21.087,0.8125109708910944
21.092499999999998,0.8240255556370388
21.098,0.8057592371082452
21.1035,0.8569991392276978
21.108999999999998,0.8436003497051442
21.1145,0.8864660083730009
21.119999999999997,0.8515035419625879
21.1255,0.8733812529798822
21.131,0.8720204384189979
21.136499999999998,0.7871265454284442
21.142,0.797018620505642
21.147499999999997,0.8171168047894721
21.153,0.8604011756299086
21.1585,0.8517128980488778
21.163999999999998,0.8913858764008136
21.1695,0.898818017464105
21.174999999999997,0.9819323837211944
21.1805,0.9344085521333875
21.186,0.9631950139982486
21.191499999999998,0.9549254485897976
21.197,0.9265053598759438
21.202499999999997,0.9202770163088194
21.208,0.9033715123409102
21.2135,0.9219518649991386
21.218999999999998,0.8665771801754606
21.2245,0.8521316102214577
21.23,0.8602964975867636
21.2355,0.8873034327181606
21.241,0.9000218149602718
21.246499999999997,0.8965674395364885
21.252,0.8517652370704503
21.2575,0.887460449782878
21.262999999999998,0.8512418468547256
21.2685,0.8515558809841605
21.273999999999997,0.8438620448130066
21.2795,0.8624423974712351
21.285,0.8703455897286787
21.290499999999998,0.8359065135339905
21.296,0.8890829594516247
21.301499999999997,0.8785104770939847
21.307,0.833760613649519
21.3125,0.7849283065224003
21.317999999999998,0.8340746477789539
21.3235,0.8285790505138441
21.328999999999997,0.8415591278638177
21.3345,0.794925059642743
21.34,0.7657722246268747
21.345499999999998,0.7041168572144997
21.351,0.7042215352576446
21.3565,0.6727657832925874
21.362,0.6619839448486577
21.3675,0.6798315512048715
21.372999999999998,0.6801455853343064
21.3785,0.7082516399187251
21.384,0.6667991348333253
21.389499999999998,0.7345781677696798
21.395,0.7196092075999522
21.400499999999997,0.7212317172686988
21.406,0.7354679311364118
21.4115,0.7113919812130737
21.416999999999998,0.715840798046734
21.4225,0.7093507593717471
21.427999999999997,0.7286638583319902
21.4335,0.6993540062514045
21.439,0.7121770665366608
21.444499999999998,0.7170969345644734
21.45,0.7454646842567546
21.455499999999997,0.7509602815218643
21.461,0.7914706842189597
21.4665,0.7396027138406375
21.471999999999998,0.7576073372615686
21.4775,0.7584447616067282
21.482999999999997,0.7873882405363066
21.4885,0.8208852143426904
21.494,0.8161223633795951
21.499499999999998,0.8539634759764942
21.505,0.853387746739197
21.5105,0.8639602290968368
21.516,0.7850853235871177
21.5215,0.7660862587563095
21.526999999999997,0.7627889003972436
21.5325,0.7541006228162128
21.538,0.7564558787869742
21.543499999999998,0.759857915189185
21.549,0.7503845522845671
21.554499999999997,0.8108361222007752
21.56,0.8094229686183184
21.5655,0.7667666660367517
21.570999999999998,0.7575549982399962
21.5765,0.7353109140716945
21.581999999999997,0.760852356599062
21.5875,0.7674470733171939
21.593,0.7849806455439727
21.598499999999998,0.7131191689249653
21.604,0.7216504294412787
21.609499999999997,0.7047449254733693
21.615,0.7277740949652581
21.6205,0.7103452007816242
21.625999999999998,0.7209700221608365
21.6315,0.709664793501182
21.637,0.6870019971603005
21.6425,0.7082516399187251
21.648,0.7058963839479637
21.653499999999998,0.7308620972380341
21.659,0.6860075557504235
21.6645,0.6436652872982916
21.669999999999998,0.6361284681918553
21.6755,0.6169200472747571
21.680999999999997,0.6253466297479255
21.6865,0.6530339721597646
21.692,0.6224679835614394
21.697499999999998,0.7058440449263913
21.703,0.6889385409584821
21.708499999999997,0.6239858151870412
21.714,0.6215782201947073
21.7195,0.5891280268197732
21.724999999999998,0.5679307230829209
21.7305,0.5783461883758435
21.735999999999997,0.5574105797468536
21.7415,0.5395106343690673
21.747,0.5330205956940804
21.752499999999998,0.5002563681897114
21.758,0.5428603317497057
21.7635,0.5844175148782504
21.769,0.5990201018969709
21.7745,0.6531386502029095
21.779999999999998,0.6267074443088099
21.7855,0.6195369983533808
21.791,0.5690821815575154
21.796499999999998,0.5840511417272432
21.802,0.6030502065580514
21.807499999999997,0.6016370529755946
21.813,0.5971358971203617
21.8185,0.6093308891467484
21.823999999999998,0.5821145979290616
21.8295,0.5796546639151553
21.834999999999997,0.577194729901249
21.8405,0.5719608277440015
21.846,0.58038741021717
21.851499999999998,0.5498214216188448
21.857,0.5284147617957028
21.862499999999997,0.48010584488430874
21.868,0.4910447003929559
21.8735,0.45205212932146244
21.878999999999998,0.48062923510003347
21.8845,0.4556111827883907
21.889999999999997,0.4897885638752165
21.8955,0.45629159006883285
21.901,0.4462424979269178
21.906499999999998,0.46346203602426184
21.912,0.47780292793511986
21.9175,0.46231057754966737
21.923,0.46320034091639944
21.9285,0.5176852623733454
21.933999999999997,0.5052285752390965
21.9395,0.5482512509716705
21.945,0.517318889222338
21.950499999999998,0.5667792646083265
21.956,0.5632725501629707
21.961499999999997,0.5502401337914247
21.967,0.5185750257400775
21.9725,0.5522290166111786
21.977999999999998,0.5533281360642006
21.9835,0.5700766229673924
21.988999999999997,0.5579339699625784
21.9945,0.5570442065958463
22.,0.5435930780517203
22.005499999999998,0.5316597811331961
22.011,0.546210029130344
22.016499999999997,0.46524156275772593
22.022,0.44786500759566444
22.0275,0.4592749142984639
22.032999999999998,0.48518272997683876
22.0385,0.5275249984289707
22.044,0.5552646798623821
22.0495,0.6302664977757382
22.055,0.637646299817457
22.060499999999998,0.698097869733665
22.066,0.6781043634929798
22.0715,0.685170131405264
22.076999999999998,0.6474860358730822
22.0825,0.6949051894177442
22.087999999999997,0.650102986951706
22.0935,0.633773212221094
22.099,0.6020034261266018
22.104499999999998,0.5851502611802651
22.11,0.5626444819041011
22.115499999999997,0.5032920314409149
22.121,0.48460700073954155
22.1265,0.4933476173421448
22.131999999999998,0.5104101383747714
22.1375,0.5268445911485286
22.142999999999997,0.5521766775896062
22.1485,0.5730599471970235
22.154,0.5933151485455711
22.159499999999998,0.5633772282061157
22.165,0.5725365569812987
22.170499999999997,0.5815388686917644
22.176,0.6128376035921042
22.1815,0.6505740381458582
22.186999999999998,0.6288533441932813
22.1925,0.6599950620289037
22.198,0.6555462451952433
22.2035,0.6183855398787864
22.209,0.6004332554794276
22.214499999999997,0.5811724955407571
22.22,0.5856213123744174
22.2255,0.5609696332137819
22.230999999999998,0.5519673215033163
22.2365,0.530874695809609
22.241999999999997,0.5300896104860219
22.2475,0.5583526821351582
22.253,0.5708093692694071
22.258499999999998,0.5978163044008039
22.264,0.576200288491372
22.269499999999997,0.5552123408408097
22.275,0.5757292372972196
22.2805,0.5721178448087189
22.285999999999998,0.5449538926126046
22.2915,0.5852026002018376
22.296999999999997,0.6066092600249797
22.3025,0.6174957765120543
22.308,0.5753628641462123
22.313499999999998,0.5823239540153515
22.319,0.5882906024746136
22.3245,0.612261874354807
22.33,0.57510116903835
22.3355,0.5867727708490118
22.340999999999998,0.5665699085220366
22.3465,0.6014276968893046
22.352,0.588342941496186
22.357499999999998,0.5746824568657701
22.363,0.5868251098705843
22.368499999999997,0.5848362270508303
22.374,0.6079177355642915
22.3795,0.5567301724664114
22.384999999999998,0.5869297879137293
22.3905,0.5346431053628272
22.395999999999997,0.5660465183063119
22.4015,0.5780844932679811
22.407,0.6158732668433077
22.412499999999998,0.5916926388768244
22.418,0.6523012258577499
22.423499999999997,0.7071001814441307
22.429,0.7549903861829449
22.4345,0.7989551643038235
22.439999999999998,0.7768157581786668
22.4455,0.7605906614911997
22.450999999999997,0.6758537855653635
22.4565,0.6820297901109154
22.462,0.6318890074444848
22.467499999999998,0.6853271484699813
22.473,0.6568023817129828
22.4785,0.6726611052494424
22.483999999999998,0.6290103612579987
22.4895,0.6700441541708188
22.494999999999997,0.6886768458506197
22.5005,0.6964753600649184
22.506,0.7270413486632435
22.511499999999998,0.7460927525156242
22.517,0.7773391483943916
22.522499999999997,0.7045879084086519
22.528,0.7127004567523856
22.5335,0.6683169664589271
22.538999999999998,0.7463021086019141
22.5445,0.6816110779383356
22.549999999999997,0.7450459720841748
22.5555,0.7001390915749915
22.561,0.7781765727395511
22.566499999999998,0.7526351302121835
22.572,0.7804271506671675
22.577499999999997,0.7850853235871177
22.583,0.7764493850276595
22.5885,0.770430397546825
22.593999999999998,0.7635216466992581
22.5995,0.8031422860296215
22.605,0.7690695829859405
22.6105,0.778385928825841
22.616,0.6883104726996124
22.621499999999997,0.7260992462749389
22.627,0.6750687002417763
22.6325,0.7122817445798058
22.637999999999998,0.7161548321761688
22.6435,0.7516406888023065
22.648999999999997,0.741539257638819
22.6545,0.7667666660367517
22.66,0.7780718946964061
22.665499999999998,0.758758795736163
22.671,0.7521640790180313
22.676499999999997,0.7098741495874719
22.682,0.7525827911906111
22.6875,0.7338977604892376
22.692999999999998,0.8020431665765995
22.6985,0.7472965500117912
22.703999999999997,0.8329231893043595
22.7095,0.803979710374781
22.715,0.7608000175774895
22.720499999999998,0.7246337536709097
22.726,0.76524883441115
22.731499999999997,0.7730996876470211
22.737,0.7982747570233814
22.7425,0.869717521469809
22.747999999999998,0.8197337558680959
22.7535,0.8300968821394459
22.759,0.7217027684628511
22.764499999999998,0.6858505386857061
22.77,0.6450784408807484
22.775499999999997,0.6662757446176006
22.781,0.6573257719287074
22.7865,0.6873683703113078
22.791999999999998,0.6848037582542567
22.7975,0.7020232963516007
22.802999999999997,0.6805119584853137
22.8085,0.6950098674608891
22.814,0.6883628117211849
22.819499999999998,0.6723994101415801
22.825,0.6813493828304732
22.830499999999997,0.6302141587541658
22.836,0.5878718903020338
22.8415,0.5423892805555534
22.846999999999998,0.5337533419960951
22.8525,0.509468035986467
22.857999999999997,0.5078978653392927
22.8635,0.516533803898751
22.869,0.5246986912640571
22.874499999999998,0.516533803898751
22.88,0.5095727140296119
22.8855,0.4750289597917787
22.891,0.47037078687182854
22.8965,0.46283396776539215
22.901999999999997,0.4830891691139398
22.9075,0.4663930212323204
22.913,0.49193446375968797
22.918499999999998,0.47461024761919895
22.924,0.4465565320563526
22.929499999999997,0.45325592681762933
22.935,0.4203870212701153
22.9405,0.4421077152226922
22.945999999999998,0.45566352180996317
22.9515,0.4830891691139398
22.956999999999997,0.4944990758167392
22.9625,0.5025592851389004
22.968,0.49402802462258694
22.973499999999998,0.4667593943833277
22.979,0.46979505763453133
22.984499999999997,0.4824611008550701
22.99,0.4991572487366895
22.9955,0.545215587720467
23.000999999999998,0.5488269802089677
23.0065,0.5291998471192899
23.011999999999997,0.5278390325584056
23.0175,0.5193601110636646
23.023,0.47319709403674215
23.028499999999998,0.4861248323651433
23.034,0.5315027640684787
23.0395,0.5378357856787481
23.044999999999998,0.5556310530133894
23.0505,0.5242276400699049
23.055999999999997,0.4950748050540364
23.0615,0.46032169472991336
23.067,0.5090493238138871
23.072499999999998,0.5073744751235679
23.078,0.5300896104860219
23.083499999999997,0.5702336400321099
23.089,0.5825333101016414
23.0945,0.5912215876826722
23.099999999999998,0.5938385387612959
23.1055,0.576200288491372
23.110999999999997,0.5612836673432168
23.1165,0.572902930132306
23.122,0.6193799812886635
23.127499999999998,0.7017092622221658
23.133,0.6483757992398143
23.138499999999997,0.6269691394166722
23.144,0.5539038653014978
23.1495,0.5689775035143705
23.154999999999998,0.5682970962339283
23.1605,0.5553693579055271
23.166,0.5598181747391875
23.171499999999998,0.5731122862185959
23.177,0.5672503158024788
23.182499999999997,0.5789742566347131
23.188,0.5763573055560894
23.1935,0.5584050211567306
23.198999999999998,0.5813295126054745
23.2045,0.5231285206168829
23.209999999999997,0.48052455705688857
23.2155,0.4221665480035795
23.221,0.4231609894134565
23.226499999999998,0.38568624996756473
23.232,0.39803825905866874
23.237499999999997,0.431378215800335
23.243,0.4347802522025458
23.2485,0.41934024083866583
23.253999999999998,0.43603638872028516
23.2595,0.46152549222608025
23.264999999999997,0.4644564774341388
23.2705,0.5163767868340335
23.276,0.5131317674965401
23.281499999999998,0.5341197151471024
23.287,0.5075314921882854
23.292499999999997,0.4966973147227832
23.298,0.4775412328272575
23.3035,0.514335564992707
23.308999999999997,0.5643716696159927
23.3145,0.5721701838302914
23.32,0.5609696332137819
23.325499999999998,0.560760277127492
23.331,0.538045141765038
23.336499999999997,0.527786693536833
23.342,0.5112475627199311
23.3475,0.5113522407630761
23.352999999999998,0.5543225774740776
23.3585,0.530979373852754
23.363999999999997,0.5662558743926018
23.3695,0.5484606070579604
23.375,0.5398770075200746
23.380499999999998,0.5378357856787481
23.386,0.5826379881447864
23.391499999999997,0.600590272544145
23.397,0.6077083794780016
23.4025,0.5859353465038523
23.407999999999998,0.5588237333293105
23.4135,0.5233378767031728
23.418999999999997,0.5269492691916735
23.4245,0.5040771167645021
23.43,0.5604462429980571
23.435499999999998,0.5793406297857204
23.441,0.5821145979290616
23.4465,0.5814341906486195
23.451999999999998,0.5915879608336795
23.4575,0.5955657264731875
23.462999999999997,0.6014276968893046
23.4685,0.6351863658035508
23.474,0.6738125637240369
23.479499999999998,0.6442933555571613
23.485,0.6291673783227161
23.490499999999997,0.6342442634152462
23.496,0.6402109118745083
23.5015,0.6196416763965258
23.506999999999998,0.6572210938855626
23.5125,0.6822914852187778
23.517999999999997,0.6986212599493898
23.5235,0.6833382656502274
23.529,0.6528769550950471
23.534499999999998,0.6190659471592286
23.54,0.6247709005106282
23.545499999999997,0.6280682588696942
23.551,0.5783461883758435
23.5565,0.5513392532444465
23.561999999999998,0.514544921078997
23.5675,0.4897885638752165
23.573,0.45519247061581086
23.5785,0.4647705115635737
23.584,0.4600076606004785
23.589499999999997,0.48376957639438195
23.595,0.5416041952319662
23.6005,0.5685587913417907
23.605999999999998,0.5818529028211993
23.6115,0.6165536741237498
23.616999999999997,0.6317843294013399
23.6225,0.6404726069823706
23.628,0.6270214784382446
23.633499999999998,0.6361808072134277
23.639,0.6416764044785376
23.644499999999997,0.6453401359886107
23.65,0.6631877423448246
23.6555,0.6906133896488013
23.660999999999998,0.6800409072911614
23.6665,0.6977314965826578
23.671999999999997,0.670410527321826
23.6775,0.6592623157268891
23.683,0.6169723862963296
23.688499999999998,0.6062952258955449
23.694,0.5519673215033163
23.699499999999997,0.5601322088686223
23.705,0.5559450871428243
23.7105,0.5621734307099487
23.715999999999998,0.5817482247780543
23.7215,0.5547936286682299
23.727,0.5619117356020864
23.732499999999998,0.5228668255090204
23.738,0.5169001770497583
23.743499999999997,0.5153823454241565
23.749,0.5244369961561947
23.7545,0.5168478380281858
23.759999999999998,0.5511822361797292
23.7655,0.5476755217343733
23.770999999999997,0.5112999017415035
23.7765,0.4726737038210174
23.782,0.4559252169178255
23.787499999999998,0.4384963227341915
23.793,0.4293893329805809
23.798499999999997,0.4771225206546777
23.804,0.48659588355929556
23.8095,0.47864035228027946
23.814999999999998,0.44786500759566444
23.8205,0.49434205875202175
23.825999999999997,0.4879043590986074
23.8315,0.508368916533445
23.837,0.4984768414562473
23.842499999999998,0.509468035986467
23.848,0.486752900624013
23.8535,0.49339995636371725
23.858999999999998,0.5153823454241565
23.8645,0.5005180632975739
23.869999999999997,0.48947452974578165
23.8755,0.4762327572879457
23.881,0.48518272997683876
23.886499999999998,0.4438872419561564
23.892,0.4608450849456381
23.897499999999997,0.4809956082510408
23.903,0.5231808596384553
23.9085,0.5099914262021917
23.913999999999998,0.551496270309164
23.9195,0.5535374921504905
23.924999999999997,0.5427556537065608
23.9305,0.5212966548618462
23.936,0.5062230166489735
23.941499999999998,0.541133144037814
23.947,0.5433837219654304
23.952499999999997,0.582166936950634
23.958,0.5942049119123032
23.9635,0.6219445933457146
23.968999999999998,0.5773517469659665
23.9745,0.5739497105637555
23.979999999999997,0.48889880050848444
23.9855,0.5032920314409149
23.991,0.49606924646391354
23.996499999999997,0.5234948937678902
24.002,0.5102007822884815
24.0075,0.4922484978891228
24.012999999999998,0.5551600018192372
24.0185,0.5806491053250323
24.023999999999997,0.6106393646860602
24.0295,0.5904888413806575
24.035,0.6555462451952433
24.040499999999998,0.6205837787848303
24.046,0.6254513077910705
24.051499999999997,0.6268644613735272
24.057,0.7135902201191175
24.0625,0.7022326524378906
24.067999999999998,0.7309144362596066
24.0735,0.6709339175375508
24.078999999999997,0.6915031530155333
24.0845,0.709455437414892
24.09,0.6771099220831028
24.095499999999998,0.6622456399565201
24.101,0.638850097313624
24.106499999999997,0.6406296240470881
24.112,0.5664652304788916
24.1175,0.6062952258955449
24.122999999999998,0.6718236809042829
24.1285,0.7644637490875629
24.134,0.7111826251267838
24.139499999999998,0.6909274237782361
24.145,0.6313132782071876
24.150499999999997,0.6657000153803034
24.156,0.6353957218898406
24.1615,0.6548134988932286
24.166999999999998,0.6378556559037469
24.1725,0.5886046366040484
24.177999999999997,0.5445875194615973
24.1835,0.49209148082440535
24.189,0.479582454668584
24.194499999999998,0.4604787117946308
24.2,0.46005999962205096
24.205499999999997,0.47602340120165576
24.211,0.5180516355243527
24.2165,0.48947452974578165
24.221999999999998,0.5031350143761976
24.2275,0.5013554876427334
24.232999999999997,0.47434855251133656
24.2385,0.44216005424426474
24.244,0.42488817712534815
24.249499999999998,0.4773318767409676
24.255,0.49517948309718135
24.260499999999997,0.543331382943858
24.266,0.4690099723109442
24.2715,0.4853397470415562
24.276999999999997,0.4422123932658372
24.2825,0.4705801429581184
24.288,0.46215356048495
24.293499999999998,0.4964879586364933
24.299,0.4637237311321242
24.304499999999997,0.4704754649149735
24.31,0.4773318767409676
24.3155,0.49282422712642
24.320999999999998,0.5089446457707422
24.3265,0.5271062862563909
24.331999999999997,0.5395629733906397
24.3375,0.49355697342843463
24.343,0.5038154216566397
24.348499999999998,0.49313826125585486
24.354,0.5820622589074891
24.359499999999997,0.6149311644550031
24.365,0.6653859812508686
24.3705,0.647904748045662
24.375999999999998,0.648899189455539
24.3815,0.5986537287459635
24.386999999999997,0.5971882361419342
24.3925,0.6010089847167248
24.398,0.5560497651859693
24.403499999999998,0.5173712282439106
24.409,0.4661836651460305
24.4145,0.4665500382970378
24.419999999999998,0.4809956082510408
24.4255,0.5138121747769823
24.430999999999997,0.5333346298235153
24.4365,0.5540085433446428
24.442,0.5469427754323587
24.447499999999998,0.5797070029367278
24.453,0.6163966570590323
24.458499999999997,0.5712804204635593
24.464,0.5945712850633105
24.4695,0.5942572509338756
24.474999999999998,0.5882382634530411
24.4805,0.5920066730062592
24.485999999999997,0.7045879084086519
24.4915,0.6908227457350912
24.497,0.6345059585231086
24.502499999999998,0.6403155899176532
24.508,0.6363378242781452
24.513499999999997,0.6419904386079724
24.519,0.7206036490098292
24.5245,0.6652289641861511
24.529999999999998,0.6669038128764703
24.5355,0.7052683156890941
24.540999999999997,0.7146370005505671
24.546499999999998,0.7669236831014691
24.552,0.7903715647659376
24.557499999999997,0.8386281426557591
24.563,0.7625272052893812
24.5685,0.7446795989331675
24.573999999999998,0.6603090961583385
24.5795,0.6702535102571087
24.584999999999997,0.6776333122988275
24.5905,0.6939107480078671
24.596,0.681768095003053
24.601499999999998,0.6716666638395654
24.607,0.6670084909196152
24.612499999999997,0.6790988049028568
24.618,0.6104823476213428
24.6235,0.5809631394544672
24.628999999999998,0.5536421701936355
24.6345,0.5387778880670526
24.639999999999997,0.5760432714266545
24.6455,0.5859353465038523
24.651,0.5996481701558405
24.656499999999998,0.5691345205790879
24.662,0.5876101951941715
24.667499999999997,0.5634295672276882
24.673,0.5344337492765373
24.6785,0.5816435467349094
24.683999999999997,0.6314702952719051
24.6895,0.615140520541293
24.695,0.5969265410340718
24.700499999999998,0.5957227435379049
24.706,0.5931581314808537
24.711499999999997,0.6033119016659138
24.717,0.5570442065958463
24.7225,0.5655754671121597
24.727999999999998,0.5756245592540747
24.7335,0.6137273669588362
24.738999999999997,0.6323077196170647
24.7445,0.6552322110658084
24.75,0.6412576923059577
24.755499999999998,0.6261840540930851
24.761,0.6261317150715127
24.766499999999997,0.5747347958873427
24.772,0.6237764591007513
24.7775,0.6731321564435947
24.782999999999998,0.6779473464282624
24.7885,0.6730798174220223
24.793999999999997,0.7566128958516916
24.7995,0.7411728844878117
24.805,0.7566652348732641
24.810499999999998,0.7500181791335598
24.816,0.7146893395721395
24.821499999999997,0.6820821291324879
24.826999999999998,0.649998308908561
24.8325,0.6526675990087571
24.837999999999997,0.7077805887245728
24.8435,0.7248954487787721
24.849,0.6943817992020195
24.854499999999998,0.7439468526311528
24.86,0.7533678765141982
24.865499999999997,0.7757166387256448
24.871,0.7090367252423122
24.8765,0.7047972644949418
24.881999999999998,0.7031224158046226
24.8875,0.736043660373709
24.892999999999997,0.7140612713132699
24.8985,0.7066291302499784
24.904,0.7615327638795042
24.909499999999998,0.8036133372237737
24.915,0.8331325453906494
24.920499999999997,0.8132960562146815
24.926,0.8475781153446523
24.9315,0.880970411107891
24.936999999999998,0.899707780830837
24.9425,0.8726485066778675
24.947999999999997,0.8807610550216011
24.9535,0.7768680972002393
24.959,0.8183729413072116
24.964499999999997,0.8172214828326171
24.97,0.7709014487409772
24.9755,0.7341071165755275
24.980999999999998,0.6949051894177442
24.9865,0.7070478424225582
24.991999999999997,0.7416962747035364
24.9975,0.749704145004125
25.003,0.8032469640727664
25.008499999999998,0.7668190050583242
25.014,0.7169922565213285
25.019499999999997,0.7704827365683974
25.025,0.8093182905751735
25.0305,0.7728903315607312
25.035999999999998,0.7551997422692348
25.0415,0.7725239584097239
25.046999999999997,0.8289454236648514
25.0525,0.89363645432843
25.058,0.9186545066400726
25.063499999999998,0.9467605612244916
25.069,0.9423640834124037
25.074499999999997,0.9214808138049863
25.08,0.9639800993218357
25.0855,0.9594266044450304
25.090999999999998,0.9349842813706847
25.0965,0.943934254059578
25.102,0.9735581402695984
25.107499999999998,0.963142674976676
25.113,0.904784665923367
25.118499999999997,0.8357494964692731
25.124,0.8325044771317797
25.1295,0.7778625386101162
25.134999999999998,0.7708491097194047
25.1405,0.8611339219319232
25.145999999999997,0.831771730829765
25.1515,0.805183507870948
25.157,0.7805841677318849
25.162499999999998,0.7806365067534574
25.168,0.7812122359907546
25.173499999999997,0.8032993030943388
25.179,0.7581830664988658
25.1845,0.782468372508494
25.189999999999998,0.8015721153824472
25.1955,0.8020431665765995
25.200999999999997,0.7851376626086902
25.2065,0.7553044203123798
25.212,0.7832011188105087
25.217499999999998,0.8878268229338853
25.223,0.9399041493984974
25.228499999999997,0.9337281448529453
25.233999999999998,0.8808133940431736
25.2395,0.8135577513225438
25.244999999999997,0.837947735375317
25.2505,0.8642742632262717
25.256,0.8499333713154137
25.261499999999998,0.8438620448130066
25.267,0.8325044771317797
25.272499999999997,0.8428152643815571
25.278,0.8394132279793463
25.2835,0.8344933599515337
25.288999999999998,0.8137147683872613
25.2945,0.7612187297500693
25.299999999999997,0.7990075033253959
25.3055,0.853597102825487
25.311,0.8260144384567928
25.316499999999998,0.810051036877188
25.322,0.8238161995507489
25.327499999999997,0.7931455329092789
25.333,0.7738847729706082
25.3385,0.7839338651125233
25.343999999999998,0.817535516962052
25.3495,0.8986610003993875
25.354999999999997,0.8911241812929512
25.3605,0.8652163656145762
25.366,0.8116735465459348
25.371499999999997,0.8364822427712877
25.377,0.9109083314473465
25.3825,0.9482260538285209
25.387999999999998,0.9032144952761928
25.3935,0.9086577535197301
25.398999999999997,0.9675914918103364
25.4045,0.9833978763252237
25.41,1.006479384838685
25.415499999999998,1.0076308433132795
25.421,1.0201922084906734
25.426499999999997,0.9824557739369191
25.432,0.936449773974714
25.4375,0.8128250050205292
25.442999999999998,0.7759259948119347
25.4485,0.7362006774384265
25.453999999999997,0.7704827365683974
25.4595,0.8002636398431354
25.465,0.8167504316384648
25.470499999999998,0.8668912143048954
25.476,0.811254834373355
25.481499999999997,0.7406494942720869
25.487,0.7420103088329713
25.4925,0.7741464680784705
25.497999999999998,0.7577643543262861
25.5035,0.8035609982022013
25.508999999999997,0.7341071165755275
25.514499999999998,0.7519547229317414
25.52,0.806177949280825
25.525499999999997,0.8121969367616595
25.531,0.7992691984332584
25.5365,0.7828347456595013
25.541999999999998,0.7254188389944968
25.5475,0.7308097582164617
25.552999999999997,0.7408065113368043
25.5585,0.7135378810975451
25.564,0.751902383910169
25.569499999999998,0.7579737104125759
25.575,0.8187393144582189
25.580499999999997,0.8478398104525148
25.586,0.8374766841811647
25.5915,0.7532631984710533
25.596999999999998,0.7214934123765612
25.6025,0.77540260459621
25.607999999999997,0.762056154095229
25.6135,0.6934920358352874
25.619,0.7136425591406901
25.624499999999998,0.7323275898420634
25.63,0.7136425591406901
25.635499999999997,0.7125957787092406
25.641,0.761951476052084
25.6465,0.8214609435799876
25.651999999999997,0.8377907183105996
25.6575,0.8576795465081399
25.663,0.8696651824482365
25.668499999999998,0.8650593485498588
25.674,0.8168551096816098
25.679499999999997,0.812249275783232
25.685,0.8061256102592524
25.6905,0.838942176785194
25.695999999999998,0.8358541745124181
25.7015,0.832766172239642
25.706999999999997,0.7991121813685409
25.7125,0.7200279197725319
25.718,0.6996680403808393
25.723499999999998,0.6733938515514571
25.729,0.6003285774362827
25.734499999999997,0.6092785501251758
25.74,0.6506787161890032
25.7455,0.7056346888401014
25.750999999999998,0.7497564840256975
25.7565,0.7221214806354309
25.761999999999997,0.7159454760898789
25.7675,0.7364623725462889
25.773,0.7142182883779873
25.778499999999998,0.7288732144182801
25.784,0.7379278651503183
25.789499999999997,0.7655628685405848
25.794999999999998,0.7674470733171939
25.8005,0.7855040357596975
25.805999999999997,0.7594915420381777
25.8115,0.8541728320627842
25.817,0.8828022768629276
25.822499999999998,0.8660537899597358
25.828,0.8110978173086376
25.833499999999997,0.7612710687716419
25.839,0.7786999629552759
25.8445,0.7854516967381251
25.849999999999998,0.7867078332558645
25.8555,0.8323474600670623
25.860999999999997,0.7999496057137006
25.8665,0.7983270960449538
25.872,0.8253863701979232
25.877499999999998,0.8872510936965881
25.883,0.8850005157689717
25.888499999999997,0.8802376648058764
25.894,0.8428676034031296
25.8995,0.8202571460838206
25.904999999999998,0.7944016694270183
25.9105,0.7957624839879026
25.915999999999997,0.7558278105281044
25.921499999999998,0.7772344703512466
25.927,0.7836721700046609
25.932499999999997,0.7555137763986697
25.938,0.7762400289413696
25.9435,0.6961089869139111
25.948999999999998,0.6451307799023209
25.9545,0.5804397492387424
25.959999999999997,0.5303513055938843
25.9655,0.5277343545152606
25.971,0.5560497651859693
25.976499999999998,0.6113197719665023
25.982,0.6323600586386372
25.987499999999997,0.6559126183462506
25.993,0.6566453646482653
25.9985,0.652981633138192
26.003999999999998,0.5921636900709767
26.0095,0.5499260996619898
26.014999999999997,0.48664822258086804
26.0205,0.508368916533445
26.026,0.48089093020789586
26.031499999999998,0.4718362794758578
26.037,0.5193077720420921
26.042499999999997,0.5583003431135857
26.048,0.6196416763965258
26.0535,0.5686634693849356
26.058999999999997,0.4993142658014069
26.0645,0.42169549680942714
26.069999999999997,0.394322188527023
26.075499999999998,0.3956306640663349
26.081,0.4308548255846102
26.086499999999997,0.4606357288593482
26.092,0.4740868574034742
26.0975,0.45890854114745655
26.102999999999998,0.44053754457551797
26.1085,0.43441387905153844
26.113999999999997,0.4304884524336029
26.1195,0.4379205934968943
26.125,0.44723693933679476
26.130499999999998,0.4673351236206249
26.136,0.4797918107548739
26.141499999999997,0.5281530666878403
26.147,0.5618070575589414
26.1525,0.6104300085997703
26.157999999999998,0.6438746433845816
26.1635,0.6353957218898406
26.168999999999997,0.6091738720820309
26.1745,0.6066615990465521
26.18,0.6391641314430588
26.185499999999998,0.62628873213623
26.191,0.6539237355264966
26.196499999999997,0.6236717810576063
26.201999999999998,0.6367565364507249
26.2075,0.6084934648015887
26.212999999999997,0.6197986934612432
26.2185,0.6608324863740633
26.224,0.6928639675764177
26.229499999999998,0.7029653987399053
26.235,0.7403354601426521
26.240499999999997,0.7193475124920897
26.246,0.693020984641135
26.2515,0.6703058492786811
26.256999999999998,0.6178621496630616
26.2625,0.6239858151870412
26.267999999999997,0.6022127822128918
26.2735,0.6536097013970618
26.279,0.5864063976980045
26.284499999999998,0.5886046366040484
26.29,0.5776657810954012
26.295499999999997,0.560864955170637
26.301,0.597502270271369
26.3065,0.6059288527445376
26.311999999999998,0.568925164492798
26.3175,0.5493503704246926
26.322999999999997,0.5383068368729004
26.3285,0.5056472874116763
26.334,0.5383068368729004
26.339499999999997,0.5098867481590468
26.345,0.520616247581404
26.350499999999997,0.46691641144804513
26.355999999999998,0.4897885638752165
26.3615,0.5114045797846485
26.366999999999997,0.5757815763187921
26.3725,0.6394258265509212
26.378,0.6696777810198115
26.383499999999998,0.6412053532843853
26.389,0.5719608277440015
26.394499999999997,0.5587190552861655
26.4,0.5398770075200746
26.4055,0.5395629733906397
26.410999999999998,0.5436977560948653
26.4165,0.522500452358013
26.421999999999997,0.5214013329049911
26.4275,0.5457389779361917
26.433,0.5020358949231756
26.438499999999998,0.48664822258086804
26.444,0.5279437106015504
26.449499999999997,0.541028465994669
26.455,0.5604985820196297
26.4605,0.5665175695004642
26.465999999999998,0.5696579107948126
26.4715,0.5181039745459252
26.476999999999997,0.5182086525890701
26.482499999999998,0.5325495444999282
26.488,0.5646857037454276
26.493499999999997,0.545110909677322
26.499,0.5644763476591377
26.5045,0.5071651190372781
26.509999999999998,0.5257454716955066
26.5155,0.5423892805555534
26.520999999999997,0.5521766775896062
26.5265,0.5455819608714744
26.532,0.5688728254712255
26.537499999999998,0.6152975376060105
26.543,0.6347153146093985
26.548499999999997,0.643926982406154
26.554,0.6229390347555916
26.5595,0.6060335307876825
26.564999999999998,0.5337010029745226
26.5705,0.485653781170991
26.575999999999997,0.4551401315942384
26.5815,0.44498636140917835
26.587,0.4400664933813657
26.592499999999998,0.4230563113703115
26.598,0.4418460201148298
26.603499999999997,0.44404425902087385
26.608999999999998,0.4755523500075035
26.6145,0.4530465707313394
26.619999999999997,0.4109136583654974
26.6255,0.42630133070780496
26.631,0.4484930758545342
26.636499999999998,0.47440089153290904
26.642,0.4551401315942384
26.647499999999997,0.44352086880514907
26.653,0.48942219072420917
26.6585,0.5779274762032637
26.663999999999998,0.6095925842546107
26.6695,0.687159014225018
26.674999999999997,0.7503845522845671
26.6805,0.7444702428468776
26.686,0.6799362292480164
26.691499999999998,0.6432465751257118
26.697,0.6079177355642915
26.702499999999997,0.6036782748169212
26.708,0.5911692486610997
26.7135,0.6487421723908217
26.718999999999998,0.7444702428468776
26.7245,0.7671853782093315
26.729999999999997,0.7503322132629947
26.7355,0.6865309459661483
26.741,0.7026513646104704
26.746499999999997,0.7414869186172465
26.752,0.7624748662678087
26.757499999999997,0.7935642450818586
26.762999999999998,0.7779672166532612
26.7685,0.638745419270479
26.773999999999997,0.5826903271663588
26.7795,0.5097297310943293
26.785,0.4512670439978753
26.790499999999998,0.4163569166090348
26.796,0.4618395263555151
26.801499999999997,0.5010937925348711
26.807,0.49146341256553566
26.8125,0.46602664808131306
26.817999999999998,0.4256732624489353
26.8235,0.43122119873561754
26.828999999999997,0.4375542203458869
26.8345,0.497116026895363
26.84,0.5237042498541801
26.845499999999998,0.5378357856787481
26.851,0.5706523522046897
26.856499999999997,0.5777181201169738
26.862,0.5483559290148154
26.8675,0.4828798130276499
26.872999999999998,0.478483335215562
26.8785,0.42672004288038473
26.883999999999997,0.41499610204815046
26.889499999999998,0.4244694649527683
26.895,0.4533082658392018
26.900499999999997,0.4259349575567976
26.906,0.4019113466550318
26.9115,0.3592027050518926
26.916999999999998,0.34784513737066564
26.9225,0.38333099399680337
26.927999999999997,0.41457738987557063
26.9335,0.3979335810155238
26.939,0.35789422951258076
26.944499999999998,0.347112391068651
26.95,0.3651170144895822
26.955499999999997,0.41164640466751207
26.961,0.4439919199993014
26.9665,0.4493828392212662
26.971999999999998,0.4361410667634301
26.9775,0.3962587323252046
26.982999999999997,0.35349775170049286
26.9885,0.3493106299746949
26.994,0.3981952761233861
26.999499999999998,0.4493828392212662
27.005,0.500204029168139
27.010499999999997,0.5533281360642006
27.016,0.5934721656102885
27.0215,0.5441164682674451
27.026999999999997,0.4941327026657319
27.0325,0.4279238403765517
27.037999999999997,0.42829021352755897
27.043499999999998,0.3956306640663349
27.049,0.37129301903513423
27.054499999999997,0.32994519199287936
27.06,0.3013680862143082
27.0655,0.3615056220010815
27.070999999999998,0.42672004288038473
27.0765,0.4533606048607743
27.081999999999997,0.4750812988133512
27.0875,0.5082118994687276
27.093,0.4916204296302531
27.098499999999998,0.461054441031928
27.104,0.4390720519714887
27.109499999999997,0.4767561475036704
27.115,0.47178394045428534
27.1205,0.4401188324029382
27.125999999999998,0.4134782704225487
27.1315,0.4233703454997464
27.136999999999997,0.4690623113325167
27.1425,0.484764017804259
27.148,0.5219247231207158
27.153499999999998,0.5180516355243527
27.159,0.5534328141073456
27.164499999999997,0.49695900983064556
27.169999999999998,0.4767038084820979
27.1755,0.4194972579033832
27.180999999999997,0.3832263159536584
27.1865,0.37521844565306983
27.192,0.3929090349445662
27.197499999999998,0.3519799200748911
27.203,0.3191633535489496
27.208499999999997,0.300792356977011
27.214,0.3550155833260946
27.2195,0.4061508074024022
27.224999999999998,0.41216979488323685
27.2305,0.44865009291925156
27.235999999999997,0.4310641816709001
27.2415,0.47890204738814185
27.247,0.4526801975803321
27.252499999999998,0.4146297288971431
27.258,0.3821271965006365
27.263499999999997,0.43812994958318413
27.269,0.47298773795045224
27.2745,0.45550650474524573
27.279999999999998,0.4059414513161123
27.2855,0.3958400201526248
27.290999999999997,0.4095005047830406
27.296499999999998,0.39055377897380483
27.302,0.38197017943591904
27.307499999999997,0.3544398540887974
27.313,0.33057326025174905
27.318499999999997,0.29979791556713403
27.323999999999998,0.3485255446511078
27.3295,0.3777307186885486
27.334999999999997,0.38301695986736856
27.3405,0.3436580156448677
27.346,0.356376397886979
27.351499999999998,0.3982999541665311
27.357,0.4171943409541944
27.362499999999997,0.4756570280506484
27.368,0.5266352350622386
27.3735,0.5512869142228741
27.378999999999998,0.5199358403009618
27.3845,0.5083165775118725
27.389999999999997,0.4508483318252955
27.3955,0.4404852055539455
27.401,0.4130595582499689
27.406499999999998,0.413844643573556
27.412,0.3661637949210317
27.417499999999997,0.37375295304904055
27.423,0.409762199890903
27.4285,0.4579140997375795
27.433999999999997,0.45864684603959416
27.4395,0.4575477265865722
27.444999999999997,0.45634392909040533
27.450499999999998,0.44870243194082404
27.456,0.4288136037432837
27.461499999999997,0.37312488479017086
27.467,0.3469030349823611
27.4725,0.34836852758639036
27.477999999999998,0.39861398829596595
27.4835,0.4191308847523759
27.488999999999997,0.44666121009949755
27.4945,0.42860424765699384
27.5,0.4001318199215677
27.505499999999998,0.31471453671528926
27.511,0.28676549919558786
27.516499999999997,0.275198575428071
27.522,0.2826307164913624
27.5275,0.30880022727759965
27.532999999999998,0.356376397886979
27.5385,0.3412504206525338
27.543999999999997,0.3056075469616787
27.5495,0.27284331945730966
27.555,0.2561471715756903
27.560499999999998,0.285457023656276
27.566,0.2627942273153946
27.571499999999997,0.2642597199194239
27.576999999999998,0.21762565169834902
27.5825,0.21286280073525388
27.587999999999997,0.2176779907199215
27.5935,0.21490402257658037
27.598999999999997,0.21914348332395078
27.604499999999998,0.2733667096730344
27.61,0.3218849826707183
27.615499999999997,0.3115741954209408
27.621,0.24594106236905774
27.6265,0.22458674156748817
27.631999999999998,0.24143990651382494
27.6375,0.26075300547406804
27.642999999999997,0.3088525662991721
27.6485,0.3070207005441355
27.654,0.3164940634487534
27.659499999999998,0.29199940135283536
27.665,0.30477012261651915
27.670499999999997,0.27765850944197734
27.676,0.24133522847068
27.6815,0.23955570173721588
27.686999999999998,0.3135107392191223
27.6925,0.3660591168778868
27.697999999999997,0.35674277103798635
27.7035,0.3115218563993683
27.709,0.3026242227320477
27.714499999999997,0.3397849280485045
27.72,0.32994519199287936
27.725499999999997,0.30906192238546204
27.730999999999998,0.29550611579819114
27.7365,0.2922610964606977
27.741999999999997,0.26321293948797436
27.7475,0.2427483820531368
27.753,0.21019351063505765
27.758499999999998,0.22934959253058332
27.764,0.2712731488101354
27.769499999999997,0.32036715104511654
27.775,0.3187969803979423
27.7805,0.2884403478859071
27.785999999999998,0.25279747419505194
27.7915,0.23672939457230224
27.796999999999997,0.2999549326318514
27.8025,0.33821475740133033
27.808,0.3162847073624635
27.813499999999998,0.2510179474615878
27.819,0.23678173359387472
27.824499999999997,0.2651494832861559
27.83,0.2907956038566684
27.8355,0.28571871876413835
27.840999999999998,0.28990584048993634
27.8465,0.2797520703048763
27.851999999999997,0.275198575428071
27.857499999999998,0.2604389713446332
27.863,0.2649924662214385
27.868499999999997,0.35972609526761734
27.874,0.37270617261759104
27.879499999999997,0.3228794240805953
27.884999999999998,0.2682898245805044
27.8905,0.2481393012751017
27.895999999999997,0.2246914196106331
27.9015,0.21631717615903717
27.907,0.2354209190329904
27.912499999999998,0.2591304958053213
27.918,0.2704880634865483
27.923499999999997,0.2758266436869407
27.929,0.2283551511207063
27.9345,0.22584287808522754
27.939999999999998,0.25766500320129204
27.9455,0.2710637927238455
27.950999999999997,0.26588222958817054
27.9565,0.20993181552719528
27.962,0.17423660281476766
27.967499999999998,0.21699758343947934
27.973,0.2755649485790784
27.978499999999997,0.28053715562846343
27.983999999999998,0.28477661637583385
27.9895,0.23788085304689668
27.994999999999997,0.1852801363665598
28.0005,0.16512961306115712
28.005999999999997,0.19920231610483802
28.011499999999998,0.21490402257658037
28.017,0.22275487581245157
28.022499999999997,0.21249642758424656
28.028,0.23317034110537396
28.0335,0.2696506391413887
28.038999999999998,0.334760381977547
28.0445,0.2926798086332775
28.049999999999997,0.22605223417151746
28.0555,0.188943867876633
28.061,0.192031870149409
28.066499999999998,0.23050105100517776
28.072,0.22019026375540027
28.077499999999997,0.2066344571681294
28.083,0.20778591564272383
28.0885,0.1903570214590898
28.093999999999998,0.16968310793796237
28.0995,0.18705966310002392
28.104999999999997,0.1986265868675408
28.1105,0.21144964715279707
28.116,0.2008248257735847
28.121499999999997,0.20113885990301958
28.127,0.1998303843637077
28.132499999999997,0.20967012041933292
28.137999999999998,0.20286604761491123
28.1435,0.23751447989588936
28.148999999999997,0.25133198159102266
28.1545,0.22039961984169018
28.159999999999997,0.20464557434837538
28.165499999999998,0.23536858001141792
28.171,0.24060248216866537
28.176499999999997,0.20448855728365795
28.182,0.16026208405491696
28.1875,0.17732460508754366
28.192999999999998,0.2236969782007561
28.1985,0.23432179957996838
28.203999999999997,0.21385724214513088
28.2095,0.19501519437904005
28.215,0.1986265868675408
28.220499999999998,0.17800501236798585
28.226,0.17915647084258027
28.231499999999997,0.158168523192018
28.237,0.15105041625816146
28.2425,0.15110275527973394
28.247999999999998,0.16146588155108388
28.2535,0.14100132411624636
28.258999999999997,0.13571508293742643
28.264499999999998,0.1585872353645978
28.27,0.187949426466756
28.275499999999997,0.17156731271457148
28.281,0.14749136279123318
28.286499999999997,0.1269221273132507
28.291999999999998,0.12849229796042494
28.2975,0.1337262001176724
28.302999999999997,0.15921530362346747
28.3085,0.17491701009520982
28.314,0.16450154480228743
28.319499999999998,0.13911711933963727
28.325,0.15037000897771927
28.330499999999997,0.1671708349024836
28.336,0.16853164946336793
28.3415,0.16157055959422884
28.346999999999998,0.16549598621216444
28.3525,0.16089015231378667
28.357999999999997,0.13278409772936786
28.3635,0.13838437303762263
28.369,0.14403698736744988
28.374499999999998,0.14921855050312485
28.38,0.14387997030273245
28.385499999999997,0.17392256868533282
28.391,0.19129912384739436
28.3965,0.1794705049720151
28.401999999999997,0.14817177007167534
28.4075,0.18475674615083507
28.412999999999997,0.20595404988768723
28.418499999999998,0.22531948786950282
28.424,0.211554325195942
28.429499999999997,0.20752422053486147
28.435,0.1694214128301
28.4405,0.17203836390872373
28.445999999999998,0.17899945377786286
28.4515,0.15989571090390967
28.456999999999997,0.15063170408558166
28.4625,0.15748811591157583
28.468,0.1501083138698569
28.473499999999998,0.12168822515600325
28.479,0.11734408636548788
28.484499999999997,0.1115344549709432
28.49,0.11880957896951716
28.4955,0.12346775188946738
28.500999999999998,0.126294059054381
28.5065,0.11676835712819064
28.511999999999997,0.11184848910037805
28.5175,0.14382763128115997
28.523,0.17418426379319518
28.528499999999998,0.1446127166047471
28.534,0.1175011034302053
28.539499999999997,0.12043208863826387
28.544999999999998,0.13733759260617315
28.5505,0.10750435030986266
28.555999999999997,0.07960765181173374
28.5615,0.07772344703512465
28.566999999999997,0.10441634803708666
28.572499999999998,0.09321579742057712
28.578,0.0835854174512418
28.583499999999997,0.08484155396898119
28.589,0.0971412240385127
28.5945,0.10467804314494904
28.599999999999998,0.11106340377679093
28.6055,0.09562339241291094
28.610999999999997,0.10143302380745561
28.6165,0.11310462561811743
28.622,0.10729499422357276
28.627499999999998,0.07965999083330622
28.633,0.09279708524799732
28.638499999999997,0.09295410231271474
28.644,0.09965349707399149
28.6495,0.09677485088750538
28.654999999999998,0.09441959491674402
28.6605,0.13048118078017895
28.665999999999997,0.146810955510791
28.671499999999998,0.12367710797575727
28.677,0.10457336510180408
28.682499999999997,0.12645107611909845
28.688,0.16089015231378667
28.693499999999997,0.13487765859226683
28.698999999999998,0.1076090283530076
28.7045,0.0969318679522228
28.709999999999997,0.1071903161804278
28.7155,0.10844645269816719
28.721,0.109859606280624
28.726499999999998,0.11054001356106619
28.732,0.11043533551792122
28.737499999999997,0.1037359407566445
28.743,0.10865580878445709
28.7485,0.11258123540239269
28.753999999999998,0.11022597943163132
28.7595,0.08557430027099584
28.764999999999997,0.08395179060224912
28.7705,0.08892399765163421
28.776,0.07751409094883475
28.781499999999998,0.08243395897664736
28.787,0.08206758582564005
28.792499999999997,0.07536819106436331
28.798,0.08002636398431354
28.8035,0.10865580878445709
28.808999999999997,0.11744876440863283
28.8145,0.09844969957782457
28.819999999999997,0.07918893963915395
28.825499999999998,0.08086378832947312
28.831,0.07850853235871177
28.836499999999997,0.08395179060224912
28.842,0.0782468372508494
28.847499999999997,0.08772020015546729
28.852999999999998,0.1045210260802316
28.8585,0.12587534688180121
28.863999999999997,0.10766136737458008
28.8695,0.11320930366126238
28.875,0.10991194530219647
28.880499999999998,0.11708239125762548
28.886,0.09583274849920084
28.891499999999997,0.08819125134961955
28.897,0.0932681364421496
28.9025,0.10164237989374551
28.907999999999998,0.09776929229738239
28.9135,0.10745201128829018
28.918999999999997,0.11655900104190074
28.9245,0.12540429568764894
28.93,0.10242746521733263
28.935499999999998,0.10096197261330334
28.941,0.07986934691959612
28.946499999999997,0.07594392030166053
28.951999999999998,0.08635938559458295
28.9575,0.08714447091817007
28.962999999999997,0.08201524680406756
28.9685,0.09473362904617887
28.973999999999997,0.09421023883045412
28.979499999999998,0.09253539014013495
28.985,0.08819125134961955
28.990499999999997,0.09332047546372206
28.996,0.0813348395236254
29.0015,0.07903192257443653
29.006999999999998,0.07562988617222569
29.0125,0.08662108070244533
29.017999999999997,0.08735382700445997
29.0235,0.0887146415653443
29.029,0.09243071209699
29.034499999999998,0.09614678262863569
29.04,0.0920119999244102
29.045499999999997,0.09609444360706322
29.051,0.08416114668853902
29.0565,0.07814215920770445
29.061999999999998,0.0885052854790544
29.0675,0.09824034349153467
29.072999999999997,0.09452427295988898
29.0785,0.10446868705865914
29.084,0.09452427295988898
29.089499999999997,0.09295410231271474
29.095,0.11525052550258888
29.100499999999997,0.10828943563344977
29.105999999999998,0.09682718990907786
29.1115,0.10190407500160788
29.116999999999997,0.09682718990907786
29.1225,0.0840041296238216
29.127999999999997,0.08860996352219935
29.133499999999998,0.08918569275949659
29.139,0.07604859834480547
29.144499999999997,0.07835151529399435
29.15,0.0700296108639709
29.1555,0.06861645728151408
29.160999999999998,0.07076235716598554
29.1665,0.07060534010126812
29.171999999999997,0.07217551074844236
29.1775,0.07301293509360195
29.183,0.0702389669502608
29.188499999999998,0.06971557673453606
29.194,0.06374892827527397
29.199499999999997,0.06835476217365172
29.205,0.0716521205327176
29.2105,0.0700296108639709
29.215999999999998,0.0704483230365507
29.2215,0.08384711255910418
29.226999999999997,0.07772344703512465
29.232499999999998,0.07515883497807341
29.238,0.07018662792868832
29.243499999999997,0.07416439356819639
29.249,0.07280357900731206
29.254499999999997,0.07395503748190649
29.259999999999998,0.079084261596009
29.2655,0.08792955624175719
29.270999999999997,0.08416114668853902
29.2765,0.07568222519379815
29.282,0.07892724453129157
29.287499999999998,0.08170121267463272
29.293,0.07081469618755802
29.298499999999997,0.07432141063291381
29.304,0.08499857103369861
29.3095,0.07515883497807341
29.314999999999998,0.0716521205327176
29.3205,0.07688602268996507
29.325999999999997,0.08693511483188017
29.3315,0.07877022746657415
29.337,0.0731176131367469
29.342499999999998,0.0868827758103077
29.348,0.08159653463148776
29.353499999999997,0.07243720585630474
29.358999999999998,0.06893049141094894
29.3645,0.07531585204279083
29.369999999999997,0.07447842769763123
29.3755,0.07060534010126812
29.380999999999997,0.07149510346800018
29.386499999999998,0.0762056154095229
29.392,0.06997727184239844
29.397499999999997,0.06652289641861511
29.403,0.07060534010126812
29.408499999999997,0.06531909892244821
29.413999999999998,0.0651097428361583
29.4195,0.07751409094883475
29.424999999999997,0.07808982018613198
29.4305,0.0692445255403838
29.436,0.06312086001640427
29.441499999999998,0.07709537877625497
29.447,0.07772344703512465
29.452499999999997,0.07071001814441306
29.458,0.07091937423070296
29.4635,0.0866734197240178
29.468999999999998,0.07814215920770445
29.4745,0.0716521205327176
29.479999999999997,0.07097171325227544
29.4855,0.07965999083330622
29.491,0.0726989009641671
29.496499999999997,0.07139042542485524
29.502,0.07118106933856534
29.507499999999997,0.07468778378392113
29.512999999999998,0.06961089869139112
29.5185,0.07840385431556682
29.523999999999997,0.09148860970868546
29.5295,0.0690351694540939
29.534999999999997,0.07149510346800018
29.540499999999998,0.07474012280549361
29.546,0.07097171325227544
29.551499999999997,0.06913984749723884
29.557,0.06348723316741159
29.5625,0.06793605000107192
29.567999999999998,0.06966323771296358
29.5735,0.06013753578677322
29.578999999999997,0.06709862565591233
29.5845,0.06741265978534718
29.59,0.06558079403031057
29.595499999999998,0.07552520812908073
29.601,0.07725239584097239
29.606499999999997,0.06971557673453606
29.612,0.07468778378392113
29.6175,0.08583599537885821
29.622999999999998,0.07704303975468249
29.6285,0.06667991348333253
29.633999999999997,0.07678134464682011
29.639499999999998,0.07808982018613198
29.645,0.06961089869139112
29.650499999999997,0.07526351302121835
29.656,0.07651964953895775
29.661499999999997,0.06835476217365172
29.666999999999998,0.07521117399964587
29.6725,0.08175355169620518
29.677999999999997,0.0714427644464277
29.6835,0.075996259323233
29.688999999999997,0.08028805909217591
29.694499999999998,0.06825008413050676
29.7,0.06683693054804996
29.705499999999997,0.072908257050457
29.711,0.07196615466215245
29.7165,0.0655284550087381
29.721999999999998,0.06641821837547017
29.7275,0.06176004545551993
29.732999999999997,0.06359191121055653
29.7385,0.07097171325227544
29.744,0.06521442087930324
29.749499999999998,0.06866879630308657
29.755,0.06144601132608508
29.760499999999997,0.06327787708112169
29.766,0.06809306706578934
29.7715,0.06421997946942623
29.776999999999997,0.06479570870672345
29.7825,0.0649003867498684
29.787999999999997,0.06699394761276738
29.793499999999998,0.06558079403031057
29.799,0.06301618197325932
29.804499999999997,0.062388113714389626
29.81,0.06809306706578934
29.815499999999997,0.06421997946942623
29.820999999999998,0.06667991348333253
29.8265,0.07170445955429008
29.831999999999997,0.07264656194259464
29.8375,0.06851177923836914
29.843,0.06270214784382447
29.848499999999998,0.06725564272062975
29.854,0.07175679857586256
29.859499999999997,0.07217551074844236
29.865,0.06730798174220223
29.8705,0.06652289641861511
29.875999999999998,0.06270214784382447
29.8815,0.0655284550087381
29.886999999999997,0.06191706252023735
29.8925,0.06322553805954922
29.898,0.06155068936923003
29.903499999999998,0.06505740381458582
29.909,0.06353957218898407
29.914499999999997,0.07233252781315978
29.919999999999998,0.0679883890226444
29.9255,0.06531909892244821
29.930999999999997,0.0649003867498684
29.9365,0.06191706252023735
29.941999999999997,0.06453401359886107
29.947499999999998,0.06709862565591233
29.953,0.07175679857586256
29.958499999999997,0.06730798174220223
29.964,0.06568547207345553
29.9695,0.06448167457728861
29.974999999999998,0.060556247959353014
29.9805,0.07432141063291381
29.985999999999997,0.07013428890711586
29.9915,0.06484804772829592
29.997,0.07097171325227544
30.002499999999998,0.07118106933856534
30.008,0.06678459152647749
30.013499999999997,0.06547611598716563
30.019,0.06432465751257117
30.0245,0.06678459152647749
30.029999999999998,0.06851177923836914
30.0355,0.06411530142628129
30.040999999999997,0.06217875762809973
30.046499999999998,0.060346891873063115
30.052,0.0628591649085419
30.057499999999997,0.06579015011660047
30.063,0.06825008413050676
30.068499999999997,0.06971557673453606
30.073999999999998,0.06432465751257117
30.0795,0.06495272577144087
30.084999999999997,0.07369334237404412
30.0905,0.0681977451089343
30.095999999999997,0.07280357900731206
30.101499999999998,0.07494947889178351
30.107,0.06804072804421687
30.112499999999997,0.06804072804421687
30.118,0.0700296108639709
30.1235,0.07039598401497822
30.128999999999998,0.06176004545551993
30.1345,0.06940154260510122
30.139999999999997,0.06458635262043355
30.1455,0.06908750847566637
30.151,0.062440452735962104
30.156499999999998,0.06196940154180983
30.162,0.07159978151114514
30.167499999999997,0.0714427644464277
30.173,0.07479246182706609
30.1785,0.0675696768500646
30.183999999999997,0.060817943067215385
30.1895,0.06254513077910705
30.194999999999997,0.061184316218222706
30.200499999999998,0.06845944021679666
30.206,0.06495272577144087
30.211499999999997,0.06573781109502799
30.217,0.06479570870672345
30.222499999999997,0.06694160859119491
30.227999999999998,0.06254513077910705
30.2335,0.06683693054804996
30.238999999999997,0.0673603207637747
30.2445,0.07154744248957266
30.25,0.07364100335247165
30.255499999999998,0.07034364499340576
30.261,0.06720330369905728
30.266499999999997,0.06814540608736182
30.272,0.062440452735962104
30.2775,0.06699394761276738
30.282999999999998,0.0708670352091305
30.2885,0.062492791757534576
30.293999999999997,0.05312410689606164
30.2995,0.06474336968515097
30.305,0.06495272577144087
30.310499999999998,0.0616030283908025
30.316,0.06395828436156385
30.321499999999997,0.05752058470814949
30.326999999999998,0.06024221382991817
30.3325,0.06531909892244821
30.337999999999997,0.06432465751257117
30.3435,0.0628591649085419
30.348999999999997,0.05898607731217879
30.354499999999998,0.06024221382991817
30.36,0.06610418424603531
30.365499999999997,0.06840710119522418
30.371,0.06584248913817295
30.376499999999997,0.06725564272062975
30.381999999999998,0.06631354033232521
30.3875,0.061184316218222706
30.392999999999997,0.06704628663433986
30.3985,0.06516208185773077
30.404,0.06458635262043355
30.409499999999998,0.06474336968515097
30.415,0.06416764044785375
30.420499999999997,0.0718614766190075
30.426,0.06861645728151408
30.4315,0.07013428890711586
30.436999999999998,0.06505740381458582
30.4425,0.06317319903797675
30.447999999999997,0.0585150261180265
30.4535,0.0649003867498684
30.459,0.062021740563382305
30.464499999999997,0.060556247959353014
30.47,0.06442933555571613
30.475499999999997,0.06699394761276738
30.480999999999998,0.06437699653414365
30.4865,0.06374892827527397
30.491999999999997,0.06631354033232521
30.4975,0.06636587935389769
30.502999999999997,0.06270214784382447
30.508499999999998,0.06453401359886107
30.514,0.06531909892244821
30.519499999999997,0.06620886228918027
30.525,0.06463869164200603
30.5305,0.06599950620289037
30.535999999999998,0.061131977196650235
30.5415,0.056578482319844955
30.546999999999997,0.06699394761276738
30.5525,0.07296059607202948
30.558,0.06783137195792698
30.563499999999998,0.06652289641861511
30.569,0.06929686456195626
30.574499999999997,0.06872113532465905
30.58,0.06196940154180983
30.5855,0.06767435489320955
30.590999999999998,0.10656224792155812
30.5965,0.06678459152647749
30.601999999999997,0.06945388162667368
30.607499999999998,0.06636587935389769
30.613,0.06442933555571613
30.618499999999997,0.06421997946942623
30.624,0.06322553805954922
30.629499999999997,0.06678459152647749
30.634999999999998,0.0616030283908025
30.6405,0.06851177923836914
30.645999999999997,0.06851177923836914
30.6515,0.0704483230365507
30.656999999999996,0.06416764044785375
30.662499999999998,0.06448167457728861
30.668,0.061393672304512606
30.673499999999997,0.06626120131075273
30.679,0.0651097428361583
30.6845,0.06605184522446285
30.689999999999998,0.06437699653414365
30.6955,0.06673225250490501
30.700999999999997,0.06641821837547017
30.7065,0.06599950620289037
30.712,0.06584248913817295
30.717499999999998,0.06516208185773077
30.723,0.06558079403031057
30.728499999999997,0.06427231849099871
30.733999999999998,0.0616030283908025
30.7395,0.06673225250490501
30.744999999999997,0.06144601132608508
30.7505,0.061131977196650235
30.755999999999997,0.06411530142628129
30.761499999999998,0.06626120131075273
30.767,0.06338255512426665
30.772499999999997,0.06301618197325932
30.778,0.06495272577144087
30.783499999999997,0.06945388162667368
30.788999999999998,0.060870282088787864
30.7945,0.05961414557104848
30.799999999999997,0.06301618197325932
30.8055,0.06505740381458582
30.811,0.0628591649085419
30.816499999999998,0.06641821837547017
30.822,0.06453401359886107
30.827499999999997,0.061131977196650235
30.833,0.061184316218222706
30.8385,0.0628591649085419
30.843999999999998,0.060765604045642914
30.8495,0.06589482815974541
30.854999999999997,0.06018987480834569
30.8605,0.05987584067891085
30.866,0.06018987480834569
30.871499999999997,0.06306852099483179
30.877,0.06427231849099871
30.882499999999997,0.0673603207637747
30.887999999999998,0.06364425023212901
30.8935,0.06641821837547017
30.898999999999997,0.0649003867498684
30.9045,0.06940154260510122
30.909999999999997,0.06390594533999139
30.915499999999998,0.062021740563382305
30.921,0.06359191121055653
30.926499999999997,0.06872113532465905
30.932,0.06772669391478202
30.937499999999996,0.06584248913817295
30.942999999999998,0.06186472349866488
30.9485,0.06359191121055653
30.953999999999997,0.06997727184239844
30.9595,0.06568547207345553
30.965,0.05830567003173661
30.970499999999998,0.06097496013193281
30.976,0.06327787708112169
30.981499999999997,0.0655284550087381
30.987,0.06322553805954922
30.9925,0.06929686456195626
30.997999999999998,0.06814540608736182
31.0035,0.07029130597183328
31.008999999999997,0.06835476217365172
31.014499999999998,0.06170770643394745
31.02,0.06416764044785375
31.025499999999997,0.06416764044785375
31.031,0.06730798174220223
31.036499999999997,0.06353957218898407
31.041999999999998,0.05411854830593865
31.0475,0.05715421155714217
31.052999999999997,0.06254513077910705
31.0585,0.06610418424603531
31.063999999999997,0.06155068936923003
31.069499999999998,0.06526675990087571
31.075,0.0677790329363545
31.080499999999997,0.061288994261367656
31.086,0.05736356764343207
31.0915,0.06018987480834569
31.096999999999998,0.05778227981601186
31.1025,0.06610418424603531
31.107999999999997,0.0646910306635785
31.1135,0.06673225250490501
31.119,0.06176004545551993
31.124499999999998,0.060660926002497964
31.13,0.06301618197325932
31.135499999999997,0.06401062338313633
31.141,0.06966323771296358
31.1465,0.05903841633375126
31.151999999999997,0.061131977196650235
31.1575,0.06380126729684643
31.162999999999997,0.061079638175077756
31.168499999999998,0.061498350347657556
31.174,0.06270214784382447
31.179499999999997,0.05945712850633105
31.185,0.06406296240470881
31.190499999999997,0.06955855966981864
31.195999999999998,0.06390594533999139
31.2015,0.06039923089463559
31.206999999999997,0.05867204318274394
31.2125,0.06217875762809973
31.217999999999996,0.056421465255127534
31.223499999999998,0.06500506479301335
31.229,0.06856411825994162
31.234499999999997,0.06134133328294013
31.24,0.06333021610269417
31.2455,0.06280682588696943
31.250999999999998,0.06788371097949944
31.2565,0.0677790329363545
31.261999999999997,0.06526675990087571
31.2675,0.062021740563382305
31.273,0.06479570870672345
31.278499999999998,0.05856736513959898
31.284,0.060660926002497964
31.289499999999997,0.06254513077910705
31.294999999999998,0.06725564272062975
31.3005,0.06474336968515097
31.305999999999997,0.060346891873063115
31.3115,0.0618123844770924
31.316999999999997,0.05893373829060631
31.322499999999998,0.062021740563382305
31.328,0.060346891873063115
31.333499999999997,0.0597711626357659
31.339,0.05919543339846868
31.344499999999996,0.0585150261180265
31.349999999999998,0.06437699653414365
31.3555,0.05788695785915681
31.360999999999997,0.05830567003173661
31.3665,0.06144601132608508
31.372,0.05966648459262095
31.377499999999998,0.06673225250490501
31.383,0.062649808822252
31.388499999999997,0.06369658925370149
31.394,0.061498350347657556
31.3995,0.06317319903797675
31.404999999999998,0.06495272577144087
31.4105,0.06526675990087571
31.415999999999997,0.06186472349866488
31.421499999999998,0.06647055739704263
31.427,0.06547611598716563
31.432499999999997,0.06505740381458582
31.438,0.05924777242004116
31.443499999999997,0.060556247959353014
31.448999999999998,0.05757292372972197
31.4545,0.060451569916208064
31.459999999999997,0.05893373829060631
31.4655,0.061131977196650235
31.470999999999997,0.06453401359886107
31.476499999999998,0.06589482815974541
31.482,0.06437699653414365
31.487499999999997,0.0649003867498684
31.493,0.05814865296701918
31.4985,0.05945712850633105
31.503999999999998,0.062492791757534576
31.5095,0.05804397492387423
31.514999999999997,0.060660926002497964
31.5205,0.06270214784382447
31.526,0.0585150261180265
31.531499999999998,0.05485129460795329
31.537,0.06657523544018759
31.542499999999997,0.06421997946942623
31.548,0.06196940154180983
31.5535,0.06270214784382447
31.558999999999997,0.06029455285149064
31.5645,0.06228343567124468
31.569999999999997,0.06029455285149064
31.575499999999998,0.061393672304512606
31.581,0.06343489414583911
31.586499999999997,0.06280682588696943
31.592,0.06945388162667368
31.597499999999997,0.06270214784382447
31.602999999999998,0.04946037538598842
31.6085,0.05281007276662679
31.613999999999997,0.05715421155714217
31.6195,0.06254513077910705
31.624999999999996,0.05872438220431642
31.630499999999998,0.05390919221964875
31.636,0.05521766775896061
31.641499999999997,0.0651097428361583
31.647,0.06395828436156385
31.6525,0.05788695785915681
31.657999999999998,0.06018987480834569
31.6635,0.06024221382991817
31.668999999999997,0.06296384295168685
31.6745,0.06050390893778054
31.68,0.06626120131075273
31.685499999999998,0.05961414557104848
31.691,0.06845944021679666
31.696499999999997,0.06411530142628129
31.701999999999998,0.05930011144161363
31.7075,0.05846268709645403
31.712999999999997,0.06657523544018759
31.7185,0.0585150261180265
31.723999999999997,0.06228343567124468
31.729499999999998,0.06259746980067953
31.735,0.06526675990087571
31.740499999999997,0.06217875762809973
31.746,0.06176004545551993
31.751499999999997,0.062231096649672205
31.756999999999998,0.06804072804421687
31.7625,0.06558079403031057
31.767999999999997,0.05935245046318611
31.7735,0.060660926002497964
31.779,0.06432465751257117
31.784499999999998,0.06024221382991817
31.79,0.060085196765200743
31.795499999999997,0.0628591649085419
31.801,0.06767435489320955
31.8065,0.06673225250490501
31.811999999999998,0.06343489414583911
31.8175,0.05699719449242475
31.822999999999997,0.06280682588696943
31.8285,0.05809631394544671
31.834,0.05793929688072929
31.839499999999997,0.05427556537065607
31.845,0.05919543339846868
31.850499999999997,0.06165536741237498
31.855999999999998,0.061288994261367656
31.8615,0.061131977196650235
31.866999999999997,0.068825813367804
31.8725,0.06589482815974541
31.877999999999997,0.062231096649672205
31.883499999999998,0.06359191121055653
31.889,0.06688926956962243
31.894499999999997,0.06626120131075273
31.9,0.06610418424603531
31.905499999999996,0.06531909892244821
31.910999999999998,0.06620886228918027
31.9165,0.06176004545551993
31.921999999999997,0.06144601132608508
31.9275,0.05909075535532373
31.933,0.054537260478518444
31.938499999999998,0.06291150393011437
31.944,0.06448167457728861
31.949499999999997,0.05799163590230176
31.955,0.05882906024746136
31.9605,0.048832307127118724
31.965999999999998,0.05841034807488155
31.9715,0.05338580200392401

